Deep neural networks for geometric multigrid methods

We investigate scaling and efficiency of the deep neural network multigrid method (DNN-MG). DNN-MG is a novel neural network-based technique for the simulation of the Navier-Stokes equations that combines an adaptive geometric multigrid solver, i.e. a highly efficient classical solution scheme, with a recurrent neural network with memory. The neural network replaces in DNN-MG one or multiple finest multigrid layers and provides a correction for the classical solve in the next time step. This leads to little degradation in the solution quality while substantially reducing the overall computational costs. At the same time, the use of the multigrid solver at the coarse scales allows for a compact network that is easy to train, generalizes well, and allows for the incorporation of physical constraints. Previous work on DNN-MG focused on the overall scheme and how to enforce divergence freedom in the solution. In this work, we investigate how the network size affects training and solution quality and the overall runtime of the computations. Our results demonstrate that larger networks are able to capture the flow behavior better while requiring only little additional training time. At runtime, the use of the neural network correction can even reduce the computation time compared to a classical multigrid simulation through a faster convergence of the nonlinear solve that is required at every time step.

==> data/0_0_grurnn_l_G3g64.txt <==
6.98389, 0.039444
15.4061, 0.0335058
12.9546, 0.0110674
4.02523, 0.0114155
4.18632, 0.00928513
3.33645, 0.00978667
3.5291, 0.00979175
3.53127, 0.00866024
3.08623, 0.00846214
3.01479, 0.00865042
3.09259, 0.00847863
3.02256, 0.00812135
2.87924, 0.00784082
2.76738, 0.00781293
2.75623, 0.00781032
2.75612, 0.00787288
2.78273, 0.00784879
2.7739, 0.00777207
2.74417, 0.0076337
2.69169, 0.00756145
2.66575, 0.00747216
2.63172, 0.0074184
2.61238, 0.00737869
2.60018, 0.00736551
2.59847, 0.00735216
2.59599, 0.0073022
2.57867, 0.00725672
2.56255, 0.00721919
2.54902, 0.00718245
2.5361, 0.00713395
2.51883, 0.00708989
2.50329, 0.00704112
2.48587, 0.00700543
2.47404, 0.00697211
2.46312, 0.0069487
2.45567, 0.00691314
2.44442, 0.00688131
2.43384, 0.00684626
2.42154, 0.00680813
2.40923, 0.00676895
2.39537, 0.00672556
2.3816, 0.00668961
2.36877, 0.00664529
2.3565, 0.00663813
2.3527, 0.00673041
2.40038, 0.00749485
2.68806, 0.00880558
3.24623, 0.00695585
2.48202, 0.0074374
2.67166, 0.00662198
2.35341, 0.00709793
2.54744, 0.00697532
2.49636, 0.00669976
2.38197, 0.00672027
2.38701, 0.00679955
2.41898, 0.00672992
2.3954, 0.00663011
2.36134, 0.00654704
2.33294, 0.00650363
2.31836, 0.00647355
2.3077, 0.00644387
2.29645, 0.00637231
2.27012, 0.00631231
2.25015, 0.00624967
2.22908, 0.00620091
2.21334, 0.00615431
2.20015, 0.00609508
2.1822, 0.0060276
2.15911, 0.00597295
2.14089, 0.00590608
2.1184, 0.00584952
2.09905, 0.00577534
2.07401, 0.00569486
2.04777, 0.00561681
2.02376, 0.00554255
2.00171, 0.00545805
1.97486, 0.00538297
1.95118, 0.0052998
1.9264, 0.00522191
1.902, 0.00523519
1.91386, 0.00610883
2.26156, 0.0123675
4.71068, 0.00872262
3.31837, 0.00760063
2.84067, 0.0062103
2.25125, 0.00665496
2.405, 0.00644268
2.32103, 0.00643458
2.3185, 0.00643102
2.31857, 0.00635404
2.29884, 0.00628833
2.2794, 0.00617014
2.23663, 0.00607512
2.20322, 0.00593862
2.15235, 0.00581749
2.10923, 0.00582485
2.11393, 0.00574763
2.09323, 0.0056112
2.04259, 0.00553551
2.01587, 0.0054182
1.98126, 0.00531255
1.94281, 0.00522509
1.91645, 0.00513843
1.88929, 0.00523716
1.9357, 0.00599774
2.22713, 0.00846438
3.22304, 0.00599763
2.23431, 0.00607545
2.26446, 0.00528245
1.92837, 0.00540664
1.95872, 0.00542396
1.96543, 0.00545454
1.9842, 0.00529079
1.91975, 0.00525761
1.91376, 0.0050786
1.85155, 0.00504433
1.84553, 0.00492073
1.80319, 0.00486807
1.78729, 0.00477303
1.75905, 0.00488001
1.80013, 0.00518913
1.93436, 0.00599129
2.22532, 0.00541164
2.0374, 0.004549
1.69082, 0.00492177
1.8404, 0.00464654
1.72369, 0.00451026
1.68271, 0.00462547
1.73353, 0.00447815
1.67644, 0.00440756
1.6446, 0.00437507
1.63926, 0.00430084
1.61938, 0.00416248
1.56758, 0.00416208
1.56412, 0.00405662
1.53106, 0.00396829
1.50194, 0.00394708
1.49219, 0.00385284
1.46044, 0.00378544
1.44095, 0.00375001
1.42688, 0.00367535
1.39623, 0.0036306
1.38459, 0.00359064
1.36938, 0.00353178
1.34665, 0.00350154
1.34141, 0.003446
1.31949, 0.00342438
1.30799, 0.00337082
1.29212, 0.00332255
1.27286, 0.00330456
1.26641, 0.00325149
1.25012, 0.00322593
1.2387, 0.00319406
1.22947, 0.0031587
1.21751, 0.00313286
1.20851, 0.00310827
1.19872, 0.00309505
1.19369, 0.0031105
1.19881, 0.00322616
1.24961, 0.00372557
1.43989, 0.00492988
1.92178, 0.00460966
1.78709, 0.00319677
1.21768, 0.00373006
1.43367, 0.00356543
1.36583, 0.00332959
1.26875, 0.00347634
1.32267, 0.00345491
1.31904, 0.00339361
1.29291, 0.00330395
1.25921, 0.0032511
1.24374, 0.00325155
1.24401, 0.00321224
1.22966, 0.00314928
1.20885, 0.00310574
1.19444, 0.00306112
1.1775, 0.00302315
1.16435, 0.0030029
1.15997, 0.00293336
1.1329, 0.00290554
1.12526, 0.00288652
1.12144, 0.00284381
1.10355, 0.00281344
1.09259, 0.00278603
1.08476, 0.0027718
1.07753, 0.00273504
1.06529, 0.00270924
1.057, 0.00269683
1.0501, 0.00267581
1.04505, 0.00264533
1.03389, 0.00262281
1.02533, 0.00260393
1.01994, 0.00258814
1.01274, 0.0025618
1.0048, 0.00254268
0.997423, 0.00252172
0.990515, 0.00250427
0.985611, 0.00248905
0.978718, 0.00247085
0.973011, 0.0024578
0.966984, 0.00244169
0.964207, 0.0024353
0.95896, 0.00243581
0.964032, 0.00248829
0.97818, 0.00263153
1.04076, 0.00303795
1.17705, 0.00334179
1.30453, 0.00278348
1.07757, 0.00257122
1.01112, 0.00275472
1.07808, 0.00253316
0.993758, 0.00260952
1.0209, 0.00251473
0.991818, 0.00249191
0.981911, 0.00248473
0.977745, 0.00241607
0.953864, 0.00243707
0.963013, 0.00235985
0.933309, 0.00237597
0.941103, 0.00233053
0.92192, 0.00231967
0.918492, 0.00229774
0.909526, 0.00226815
0.903431, 0.0022597
0.900142, 0.00223585
0.888438, 0.00222799
0.886304, 0.00218961
0.874006, 0.00220014
0.877147, 0.00215837
0.861176, 0.00217255
0.867466, 0.00213214
0.852407, 0.00213317
0.853746, 0.00210211
0.842444, 0.00210744
0.843646, 0.00208527
0.835357, 0.00207498
0.832806, 0.0020623
0.828139, 0.00205954
0.826053, 0.00205512
0.824816, 0.00205853
0.827966, 0.00207772
0.835524, 0.00216225
0.867401, 0.00232226
0.928734, 0.0025887
1.03334, 0.00265826
1.05054, 0.0025105
0.995825, 0.00280204
1.11436, 0.00245178
0.978127, 0.00218788
0.869955, 0.00234369
0.928214, 0.00219329
0.871128, 0.00219428
0.871927, 0.00219675
0.875145, 0.00214194
0.85309, 0.00214063
0.849036, 0.00212685
0.845312, 0.00210718
0.836914, 0.00206812
0.825531, 0.00206288
0.825535, 0.00205141
0.82103, 0.00201662
0.807718, 0.00199859
0.800277, 0.00199014
0.798399, 0.00198317
0.793965, 0.00194713
0.782956, 0.00194038
0.780643, 0.00193566
0.778215, 0.00190416
0.76867, 0.00189463
0.76555, 0.00187848
0.758917, 0.00187271
0.757634, 0.00187219
0.756187, 0.00186555
0.755735, 0.00185981
0.754116, 0.00190192
0.77228, 0.00205411
0.831857, 0.0024526
0.995306, 0.00300459
1.2153, 0.00270407
1.07973, 0.00207967
0.829608, 0.00243881
0.975739, 0.00217714
0.871218, 0.0021707
0.861603, 0.00218574
0.87274, 0.00209127
0.834222, 0.00207406
0.832318, 0.00207145
0.827765, 0.00200481
0.805075, 0.00198871
0.799986, 0.00193896
0.783281, 0.00194485
0.785556, 0.00191319
0.771736, 0.00189433
0.765495, 0.00188592
0.76165, 0.00185838
0.751019, 0.00184561
0.747202, 0.00183444
0.74413, 0.00181559
0.735684, 0.00180386
0.731553, 0.00179318
0.727265, 0.0017712
0.719277, 0.00176659
0.717829, 0.00174808
0.710894, 0.00174101
0.708915, 0.00172657
0.704069, 0.00172226
0.701834, 0.00170983
0.697958, 0.00169836
0.694117, 0.0016905
0.691386, 0.00168457
0.689371, 0.00167583
0.686993, 0.00167868
0.688377, 0.00170829
0.699702, 0.00182301
0.745305, 0.00217421
0.881656, 0.00283966
1.14543, 0.00260876
1.04353, 0.00182371
0.73783, 0.00217971
0.871581, 0.00201402
0.80724, 0.00192684
0.773174, 0.00196697
0.789279, 0.00191231
0.772018, 0.00189891
0.76552, 0.00184891
0.74559, 0.00184449
0.744809, 0.00183582
0.7435, 0.00181286
0.735246, 0.00177838
0.720499, 0.00177448
0.723136, 0.00173429
0.708715, 0.00174654
0.71386, 0.00171625
0.700997, 0.0017191
0.701689, 0.00168502
0.687556, 0.00168493
0.687028, 0.00166936
0.681822, 0.00166404
0.680438, 0.00163122
0.669196, 0.00162582
0.66778, 0.00161931
0.6655, 0.00162202
0.667572, 0.00158857
0.653598, 0.00158932
0.654026, 0.00157763
0.650637, 0.00157674
0.649881, 0.00156372
0.644697, 0.0015617
0.64465, 0.00155805
0.643393, 0.00156126
0.645747, 0.00158577
0.655094, 0.00165558
0.682103, 0.00183948
0.756689, 0.00221675
0.904542, 0.00224038
0.912077, 0.00189167
0.767079, 0.00196023
0.789729, 0.00179163
0.728002, 0.00188197
0.766815, 0.00174
0.705135, 0.00177855
0.723857, 0.0016964
0.695215, 0.00170142
0.697388, 0.00166662
0.68034, 0.00163837
0.670772, 0.00162306
0.666091, 0.00162431
0.665566, 0.00158739
0.652163, 0.00158294
0.650476, 0.00156917
0.644858, 0.00155545
0.640005, 0.00152655
0.631054, 0.00154062
0.635754, 0.00150244
0.622459, 0.00151166
0.624762, 0.00148725
0.617462, 0.0014834
0.615918, 0.00147808
0.613652, 0.00145796
0.606869, 0.00146128
0.608776, 0.00144571
0.602532, 0.00144138
0.600396, 0.00143326
0.59828, 0.0014241
0.595625, 0.00142293
0.594518, 0.00141521
0.591746, 0.00141221
0.591143, 0.00139786
0.58655, 0.00139354
0.583968, 0.00139224
0.58298, 0.00138491
0.579974, 0.00138122
0.57916, 0.00137536
0.577046, 0.00137434
0.57624, 0.00137118
0.575603, 0.00136996
0.575148, 0.00138383
0.580691, 0.00142221
0.594234, 0.0015459
0.641426, 0.00195844
0.798677, 0.00272351
1.09614, 0.00231629
0.923404, 0.00242289
0.972606, 0.00261684
1.02852, 0.00205936
0.820517, 0.00210956
0.832555, 0.00196355
0.787731, 0.00205929
0.816843, 0.00180281
0.722772, 0.00193374
0.769373, 0.00176099
0.714452, 0.00176158
0.713681, 0.0017523
0.709009, 0.00169818
0.687351, 0.00167301
0.677492, 0.00164781
0.670357, 0.00161771
0.663093, 0.00157129
0.642156, 0.00159485
0.650502, 0.00152638
0.627474, 0.00153839
0.634619, 0.00149993
0.620123, 0.00148314
0.613918, 0.00146795
0.607075, 0.00145257
0.601552, 0.00144265
0.598973, 0.00142494
0.592242, 0.00141699
0.588914, 0.00139793
0.582816, 0.00139045
0.581783, 0.00137564
0.576658, 0.00137169
0.574477, 0.00135698
0.5689, 0.00135184
0.567076, 0.00134664
0.564752, 0.00133583
0.560693, 0.00133473
0.560479, 0.00132434
0.556887, 0.00131742
0.553892, 0.00131355
0.551688, 0.00130689
0.549431, 0.00129925
0.548212, 0.00129357
0.546529, 0.0012901
0.543906, 0.00128676
0.542269, 0.00128058
0.540784, 0.00127528
0.53895, 0.00127296
0.537635, 0.00126652
0.53537, 0.00126329
0.534516, 0.0012597
0.533021, 0.00125499
0.531167, 0.00125097
0.529939, 0.00124854
0.529036, 0.00124624
0.528039, 0.00124546
0.527851, 0.00124977
0.52964, 0.00126852
0.536883, 0.00133721
0.563603, 0.00152013
0.63505, 0.0019784
0.811709, 0.00211849
0.868837, 0.00148895
0.61254, 0.00165699
0.675626, 0.00145484
0.603439, 0.00159844
0.661251, 0.00144221
0.59654, 0.00151094
0.621325, 0.00144351
0.597549, 0.00143512
0.597565, 0.00139215
0.581573, 0.00136987
0.571667, 0.00139262
0.579488, 0.00133302
0.559165, 0.00135505
0.566648, 0.00131608
0.553197, 0.00132422
0.555774, 0.00128835
0.542419, 0.00129287
0.544915, 0.00128206
0.540102, 0.00126714
0.534194, 0.00126837
0.534555, 0.00124919
0.527761, 0.00123734
0.524038, 0.00123676
0.524324, 0.00123121
0.521846, 0.00122416
0.518111, 0.00122025
0.517098, 0.00121536
0.51704, 0.00120354
0.512607, 0.00120274
0.511099, 0.00119857
0.509351, 0.00119051
0.507346, 0.00118701
0.505742, 0.00119106
0.506674, 0.00118881
0.505912, 0.00119842
0.510181, 0.00122311
0.519695, 0.00128982
0.545807, 0.00142034
0.599194, 0.00157263
0.658488, 0.00150294
0.62907, 0.00126287
0.530918, 0.0013209
0.555092, 0.00123671
0.523555, 0.00128141
0.542042, 0.0012555
0.529623, 0.00123899
0.523373, 0.00122446
0.51792, 0.00125289
0.530697, 0.00124322
0.525635, 0.00121402
0.514471, 0.00124202
0.524791, 0.00126219
0.532579, 0.00128448
0.540764, 0.00127066
0.538876, 0.00126356
0.532966, 0.00122638
0.51913, 0.00119491
0.506279, 0.00118227
0.50181, 0.00117627
0.500139, 0.00118183
0.502026, 0.00117162
0.49857, 0.00115566
0.492378, 0.00115695
0.492781, 0.00114504
0.488962, 0.00114733
0.488766, 0.00114484
0.488074, 0.00112635
0.481537, 0.00112313
0.480377, 0.00112415
0.480984, 0.00112749
0.481592, 0.00111694
0.477896, 0.00110671
0.47409, 0.00110413
0.472711, 0.00110182
0.472004, 0.00110201
0.472002, 0.00110562
0.473287, 0.00109642
0.469725, 0.00109076
0.46776, 0.00108725
0.465667, 0.00108322
0.464752, 0.00108552
0.465183, 0.00108822
0.466168, 0.00109025
0.466496, 0.00109322
0.468545, 0.00111373
0.474679, 0.00113978
0.486718, 0.0012243
0.515918, 0.00134428
0.56428, 0.0014533
0.600845, 0.00138964
0.577085, 0.00136388
0.566513, 0.00152194
0.626541, 0.00145803
0.604413, 0.00138198
0.574272, 0.0015214
0.625105, 0.00156858
0.640701, 0.00122037
0.511043, 0.00139259
0.575463, 0.00127976
0.534176, 0.00129295
0.538065, 0.00123222
0.515668, 0.00125443
0.526715, 0.00120915
0.510532, 0.00121965
0.512007, 0.00115966
0.491133, 0.00119419
0.504335, 0.0011391
0.485873, 0.00115846
0.490202, 0.00112356
0.478627, 0.00111568
0.475739, 0.00112355
0.4791, 0.00109194
0.464697, 0.00109944
0.467744, 0.00108934
0.463535, 0.00107864
0.46165, 0.00106772
0.456812, 0.0010714
0.456692, 0.00106308
0.454561, 0.00105249
0.451025, 0.00104542
0.448023, 0.00105014
0.449109, 0.00103612
0.444132, 0.00103537
0.444327, 0.00102799
0.440833, 0.00103078
0.441682, 0.00102083
0.438518, 0.00102202
0.438782, 0.00101675
0.43622, 0.00102044
0.438745, 0.00101839
0.437185, 0.00102595
0.440799, 0.00104546
0.447844, 0.00109043
0.467635, 0.00120336
0.510611, 0.00130388
0.555744, 0.00123867
0.526548, 0.00107799
0.460438, 0.00126531
0.533704, 0.00129702
0.546051, 0.0013837
0.579244, 0.00123085
0.518905, 0.00116124
0.491652, 0.00130288
0.546495, 0.00121154
0.510772, 0.0011124
0.474193, 0.00114584
0.485089, 0.00113265
0.480228, 0.00109293
0.466905, 0.00109514
0.467861, 0.00108066
0.461413, 0.00107068
0.459044, 0.00106775
0.456722, 0.00103617
0.445552, 0.00104599
0.449535, 0.00103969
0.446748, 0.0010144
0.437478, 0.00102338
0.44069, 0.00100745
0.435108, 0.00100761
0.434404, 0.00100327
0.432334, 0.000989293
0.42661, 0.000991977
0.428513, 0.000985679
0.425733, 0.000982514
0.424333, 0.000977654
0.422138, 0.000968945
0.418669, 0.000967548
0.417795, 0.000964239
0.416467, 0.000960884
0.415418, 0.000959823
0.414486, 0.000955247
0.413016, 0.000954162
0.412326, 0.000954337
0.412684, 0.00094959
0.410125, 0.000950586
0.411137, 0.000957206
0.412918, 0.000966985
0.417107, 0.000991508
0.425622, 0.00102896
0.441421, 0.00108915
0.46235, 0.00110128
0.468462, 0.00103005
0.438313, 0.000976969
0.419006, 0.00102615
0.439532, 0.00102742
0.439053, 0.00100038
0.427732, 0.000988115
0.425613, 0.000983725
0.420265, 0.000957486
0.411999, 0.000934191
0.404712, 0.000964199
0.413302, 0.000959103
0.413548, 0.000928742
0.401821, 0.000944588
0.406183, 0.000936291
0.40435, 0.000919859
0.397985, 0.000932563
0.403011, 0.000943071
0.405778, 0.000952841
0.412841, 0.00101801
0.435556, 0.00114323
0.491185, 0.00136882
0.577325, 0.00131932
0.554346, 0.00104736
0.447726, 0.00117907
0.500895, 0.00110194
0.470369, 0.00121537
0.510858, 0.00124071
0.523359, 0.0011008
0.470188, 0.00107771
0.460896, 0.00109088
0.465564, 0.00105614
0.452003, 0.00103805
0.44605, 0.00106085
0.452078, 0.00101539
0.437131, 0.00101957
0.43925, 0.000984959
0.42574, 0.000972943
0.420915, 0.000981971
0.425042, 0.000969958
0.419036, 0.000954173
0.414102, 0.000951146
0.41298, 0.000938489
0.407432, 0.000940532
0.40909, 0.000932749
0.406112, 0.00093463
0.405986, 0.000922283
0.401945, 0.000930084
0.404414, 0.000922143
0.401048, 0.000927921
0.401926, 0.000938186
0.406096, 0.000948217
0.410177, 0.000988505
0.424487, 0.00100081
0.430387, 0.000986674
0.422969, 0.00092586
0.4005, 0.000885396
0.385604, 0.000913683
0.397186, 0.000950593
0.409902, 0.00092716
0.401251, 0.00089226
0.388092, 0.000883138
0.384516, 0.000910302
0.394664, 0.000939609
0.40726, 0.000954045
0.410779, 0.000950434
0.411934, 0.00101065
0.431891, 0.0010884
0.463877, 0.00109224
0.463123, 0.000985398
0.421098, 0.000964164
0.414906, 0.000955226
0.408444, 0.000952506
0.407988, 0.000926956
0.401416, 0.000924402
0.397808, 0.000923149
0.396907, 0.000882058
0.382856, 0.000907195
0.392335, 0.000901259
0.390534, 0.000889324
0.385166, 0.000875596
0.380599, 0.000860841
0.374803, 0.000861951
0.37561, 0.000867164
0.377899, 0.000867193
0.375999, 0.000856103
0.373284, 0.000850239
0.369852, 0.0008406
0.366358, 0.000832654
0.363792, 0.000844213
0.367147, 0.000842101
0.368035, 0.000864052
0.374995, 0.00091555
0.39969, 0.00103462
0.441658, 0.00112949
0.485113, 0.00112988
0.471398, 0.00118895
0.489373, 0.00122914
0.508685, 0.00122576
0.507326, 0.00109262
0.461057, 0.00101198
0.430587, 0.00107343
0.450649, 0.000973505
0.416791, 0.00101632
0.433313, 0.000986651
0.417735, 0.000944248
0.40411, 0.000950904
0.407556, 0.000924137
0.397518, 0.000932432
0.399587, 0.000900815
0.388612, 0.000882956
0.383559, 0.000910748
0.390947, 0.000864272
0.374908, 0.000868728
0.376865, 0.000862593
0.37371, 0.000854513
0.371644, 0.000854474
0.372516, 0.000838192
0.365473, 0.000838319
0.364465, 0.00083745
0.365513, 0.000823683
0.359235, 0.000831089
0.361466, 0.000818935
0.358225, 0.000816318
0.356547, 0.000819374
0.356968, 0.000819823
0.36008, 0.000840157
0.365525, 0.000883605
0.384072, 0.000967638
0.415015, 0.00104894
0.447976, 0.00100548
0.4274, 0.000861037
0.371497, 0.000886206
0.384658, 0.00087503
0.379656, 0.000901705
0.389081, 0.000937913
0.404005, 0.000973122
0.415214, 0.00101979
0.438174, 0.000994702
0.424293, 0.000866362
0.375319, 0.000899066
0.389557, 0.000890799
0.385323, 0.000883955
0.381909, 0.000888597
0.383449, 0.000830999
0.363389, 0.000856181
0.37182, 0.000828945
0.361462, 0.000839447
0.366091, 0.000819762
0.357129, 0.000805161
0.352349, 0.000801875
0.351839, 0.000810735
0.352364, 0.000801176
0.35101, 0.000801792
0.350585, 0.000794674
0.348364, 0.000796427
0.346934, 0.000786944
0.34505, 0.00077913
0.340608, 0.000772791
0.338162, 0.000764836
0.335407, 0.000765211
0.335276, 0.000766166
0.337032, 0.0007835
0.342397, 0.000876801
0.385256, 0.000955331
0.408837, 0.000900222
0.390439, 0.000890385
0.383306, 0.000901926
0.385008, 0.000856485
0.369827, 0.000889472
0.38386, 0.000925097
0.397187, 0.000957027
0.40909, 0.000897589
0.384769, 0.000846205
0.366532, 0.000838041
0.364336, 0.000838644
0.363395, 0.00083722
0.363274, 0.000790513
0.345543, 0.0007966
0.347605, 0.000800828
0.348809, 0.00077463
0.339627, 0.00078403
0.343511, 0.000770725
0.337449, 0.00076271
0.334684, 0.000757807
0.333281, 0.000749347
0.329256, 0.000755311
0.331494, 0.000737936
0.325946, 0.000738381
0.325683, 0.000739051
0.324754, 0.000734168
0.324347, 0.000729795
0.321896, 0.000735917
0.324093, 0.000754832
0.335028, 0.00099415
0.433177, 0.00121273
0.514849, 0.00118849
0.506813, 0.00108839
0.462433, 0.00121527
0.507555, 0.00121995
0.510031, 0.00112609
0.470315, 0.00118283
0.492844, 0.00121864
0.510007, 0.00121278
0.502642, 0.00112899
0.475637, 0.00103264
0.440008, 0.000986128
0.422209, 0.00103666
0.441695, 0.000890006
0.389645, 0.000942456
0.409128, 0.000920135
0.398689, 0.00089522
0.387925, 0.000865791
0.379601, 0.000855503
0.373692, 0.000852303
0.371399, 0.000833425
0.363709, 0.000825588
0.362688, 0.000803917
0.355195, 0.00079597
0.350454, 0.000792391
0.349177, 0.000782543
0.34559, 0.00077453
0.341609, 0.000765978
0.338352, 0.000754005
0.334291, 0.000754599
0.334194, 0.000745951
0.330979, 0.000739781
0.328671, 0.000734533
0.326152, 0.000728092
0.323588, 0.000724916
0.322508, 0.000721108
0.320579, 0.000717468
0.319205, 0.000710634
0.317266, 0.000706182
0.315174, 0.000705086
0.314297, 0.000702991
0.313447, 0.000699839
0.312484, 0.000696456
0.311151, 0.000695006
0.310302, 0.000698236
0.314701, 0.000915075
0.402077, 0.00103273
0.441504, 0.00121548
0.508235, 0.00157679
0.641594, 0.00122017
0.507483, 0.00132293
0.541676, 0.00112975
0.47255, 0.001186
0.491355, 0.000995612
0.421658, 0.00106071
0.445023, 0.00099382
0.418762, 0.000944762
0.401408, 0.000977073
0.414843, 0.000889257
0.381869, 0.000920649
0.39169, 0.000857669
0.370496, 0.000867676
0.375151, 0.000823155
0.358223, 0.000824996
0.358294, 0.000806012
0.35078, 0.000793926
0.346213, 0.000788478
0.343216, 0.000764981
0.335255, 0.000761356
0.33409, 0.000754466
0.331765, 0.000743818
0.326807, 0.000736392
0.324167, 0.000730758
0.322239, 0.000720796
0.318163, 0.000712425
0.315178, 0.000712399
0.314909, 0.000705103
0.311526, 0.000697561
0.30975, 0.000691451
0.307847, 0.000691015
0.307704, 0.000684917
0.304882, 0.000682137
0.303519, 0.000676615
0.30193, 0.000676193
0.301594, 0.000678045
0.30244, 0.0006816
0.303539, 0.00070038
0.312297, 0.000771416
0.338874, 0.000912549
0.397913, 0.001064
0.454172, 0.000842213
0.363821, 0.000867929
0.37617, 0.000786829
0.34383, 0.000851537
0.368591, 0.000824336
0.358838, 0.000852864
0.3707, 0.000877924
0.382493, 0.000947762
0.405307, 0.00085172
0.368319, 0.000777542
0.340314, 0.000813537
0.354947, 0.000776357
0.341567, 0.000775157
0.340871, 0.000764454
0.33696, 0.000736848
0.324631, 0.000733228
0.324089, 0.00071045
0.316676, 0.00071155
0.315313, 0.000712804
0.3164, 0.000686383
0.307414, 0.000693164
0.308838, 0.000686193
0.307236, 0.000678434
0.303094, 0.000684199
0.30614, 0.0006652
0.297715, 0.000661727
0.296291, 0.000660734
0.2959, 0.000655501
0.293664, 0.000658841
0.29487, 0.000650291
0.291891, 0.000645728
0.290884, 0.000647666
0.290604, 0.000650789
0.292704, 0.000649758
0.291992, 0.000663109
0.297394, 0.000675525
0.301623, 0.000680455
0.304952, 0.000666743
0.297774, 0.000641314
0.288529, 0.000636801
0.286411, 0.000640651
0.288679, 0.000640399
0.288866, 0.000632203
0.284229, 0.000630827
0.285477, 0.000647757
0.290523, 0.000646667
0.291217, 0.000638645
0.286547, 0.000626587
0.283945, 0.000640327
0.287685, 0.000666107
0.299456, 0.00068461
0.303916, 0.000704161
0.31306, 0.00073117
0.3207, 0.000799982
0.349848, 0.000882397
0.380318, 0.00095217
0.401962, 0.000925054
0.396356, 0.000912474
0.390447, 0.000776446
0.337503, 0.000832192
0.362728, 0.000776222
0.339814, 0.000801095
0.351339, 0.000829542
0.361068, 0.000898042
0.387182, 0.000770503
0.337832, 0.000740131
0.324012, 0.000750592
0.330396, 0.000725584
0.322753, 0.000732124
0.322425, 0.000722817
0.320014, 0.000734689
0.32531, 0.000725503
0.322218, 0.000728231
0.322118, 0.000692524
0.309716, 0.000687084
0.306045, 0.000659666
0.297024, 0.000657459
0.29536, 0.000659353
0.294718, 0.000651103
0.293461, 0.000651991
0.292415, 0.00063948
0.287545, 0.000637043
0.287704, 0.000626491
0.283139, 0.000630674
0.284306, 0.000629958
0.283798, 0.000614719
0.279102, 0.000615168
0.278849, 0.000604942
0.276198, 0.000616725
0.27934, 0.000624506
0.283015, 0.000664975
0.298157, 0.00073203
0.328811, 0.000823237
0.363169, 0.000739871
0.328481, 0.000699872
0.314503, 0.000763293
0.341667, 0.000872043
0.377979, 0.00100522
0.427281, 0.00106369
0.450464, 0.000979904
0.417572, 0.000937031
0.400901, 0.000898987
0.390838, 0.000803532
0.353312, 0.000853205
0.369349, 0.00079914
0.350263, 0.00078666
0.345157, 0.000756426
0.332227, 0.000743945
0.329553, 0.000720294
0.320039, 0.000714558
0.31792, 0.000690512
0.309158, 0.000680842
0.305927, 0.000669401
0.300166, 0.000661879
0.2959, 0.000653085
0.292246, 0.000649817
0.292636, 0.000630043
0.285995, 0.000627564
0.283544, 0.000624278
0.282267, 0.000614958
0.279487, 0.000611766
0.2785, 0.000602064
0.273867, 0.000605901
0.274353, 0.000597235
0.271725, 0.000592727
0.270231, 0.000592177
0.269011, 0.000585121
0.266537, 0.000584815
0.267243, 0.000579515
0.264752, 0.000579798
0.263966, 0.000577038
0.263782, 0.000580943
0.264487, 0.000587289
0.268499, 0.000614477
0.276995, 0.000667075
0.302273, 0.000711674
0.316729, 0.000693934
0.312489, 0.000649581
0.291486, 0.00080038
0.348638, 0.00108888
0.459586, 0.00117334
0.498077, 0.00118084
0.494342, 0.00112583
0.46924, 0.00133967
0.555386, 0.00113141
0.484566, 0.0014448
0.598839, 0.00116755
0.492416, 0.00113167
0.477998, 0.00107476
0.461564, 0.00104217
0.44242, 0.0010322
0.436784, 0.000955357
0.409689, 0.000891537
0.386761, 0.000896391
0.388323, 0.000857729
0.373826, 0.000837308
0.364259, 0.000822526
0.357695, 0.000795508
0.351033, 0.000768099
0.339501, 0.000755956
0.333732, 0.000725677
0.323403, 0.000726585
0.322578, 0.000709912
0.31424, 0.000695161
0.309053, 0.000680489
0.30492, 0.00066553
0.29973, 0.000663565
0.298866, 0.000655287
0.293969, 0.000644411
0.289737, 0.000631489
0.286219, 0.000626089
0.284545, 0.000617148
0.280459, 0.000612623
0.278056, 0.000608027
0.275912, 0.000605038
0.274859, 0.000595903
0.271667, 0.000589937
0.268807, 0.000588735
0.268118, 0.000583929
0.266798, 0.000575846
0.264095, 0.000577758
0.264659, 0.000574372
0.262947, 0.000580552
0.264931, 0.000597786
0.271472, 0.000643983
0.291052, 0.000735609
0.326023, 0.000759305
0.332892, 0.000637667
0.287229, 0.000660183
0.295692, 0.000628633
0.2832, 0.000632199
0.284701, 0.00060876
0.276541, 0.000603426
0.274757, 0.000608612
0.276103, 0.000591416
0.270282, 0.000585509
0.268431, 0.000581478
0.265958, 0.000583994
0.266881, 0.000568329
0.261773, 0.000569272
0.261391, 0.000566056
0.259505, 0.000562278
0.258905, 0.000558486
0.257297, 0.000552585
0.254446, 0.000553337
0.255016, 0.000549136
0.253018, 0.000546176
0.252389, 0.000545507
0.251754, 0.00054496
0.250913, 0.000542423
0.250387, 0.000542653
0.250973, 0.000542248
0.249857, 0.000548883
0.252873, 0.000560695
0.258071, 0.000591227
0.270856, 0.000629381
0.284259, 0.000643171
0.291724, 0.000605659
0.275229, 0.000562568
0.259137, 0.000599415
0.273184, 0.000609169
0.275258, 0.000604199
0.27571, 0.000640577
0.29179, 0.000650212
0.294679, 0.000721773
0.327788, 0.000662082
0.296844, 0.000749255
0.331425, 0.000724218
0.319821, 0.000701164
0.313899, 0.000620709
0.280423, 0.000663223
0.299333, 0.000642994
0.291892, 0.000624234
0.283804, 0.000622221
0.282027, 0.000594566
0.273173, 0.000619528
0.279521, 0.000585692
0.267951, 0.000587489
0.267672, 0.00057552
0.262633, 0.000561438
0.258664, 0.000560765
0.258646, 0.000556208
0.256335, 0.000555341
0.255407, 0.000547729
0.252211, 0.00054362
0.251898, 0.000538402
0.249729, 0.000542805
0.249869, 0.000541392
0.24981, 0.000535389
0.24758, 0.000537409
0.248459, 0.00053395
0.246998, 0.000535579
0.247463, 0.000541124
0.249055, 0.000550521
0.252766, 0.000561259
0.255994, 0.00057173
0.260321, 0.000572053
0.260034, 0.000566478
0.25945, 0.00055793
0.255069, 0.000557649
0.257662, 0.000583094
0.266311, 0.00060216
0.27267, 0.000596554
0.270614, 0.000608303
0.274419, 0.000607786
0.276299, 0.000584104
0.267809, 0.000635715
0.286372, 0.000676154
0.302123, 0.000738778
0.324231, 0.000797379
0.343814, 0.000778654
0.341728, 0.000753768
0.32698, 0.000741169
0.322493, 0.000701994
0.309089, 0.000690812
0.302967, 0.000671921
0.296886, 0.00064198
0.287495, 0.000636003
0.283807, 0.000637204
0.285508, 0.000593592
0.269282, 0.000591498
0.267444, 0.000590298
0.267548, 0.00057629
0.263401, 0.000563037
0.258058, 0.000561809
0.255921, 0.00056822
0.259309, 0.00053691
0.249157, 0.000561528
0.25733, 0.000543062
0.250676, 0.000565786
0.258277, 0.000547884
0.253552, 0.000551277
0.253953, 0.000531929
0.248021, 0.00051657
0.240748, 0.00051751
0.239667, 0.000519876
0.242233, 0.00051592
0.240033, 0.000514381
0.239565, 0.000506651
0.236235, 0.000499494
0.233242, 0.000500555
0.23424, 0.000505123
0.23521, 0.000505238
0.235707, 0.000507332
0.235821, 0.000506147
0.236564, 0.000517153
0.24001, 0.000527995
0.246281, 0.000552094
0.254712, 0.000569133
0.260167, 0.000641318
0.290962, 0.000736958
0.324147, 0.000802842
0.352125, 0.000804075
0.351168, 0.000868497
0.375452, 0.000809332
0.352196, 0.000739593
0.329062, 0.00070094
0.310807, 0.00073946
0.322058, 0.000704952
0.314473, 0.000641533
0.289088, 0.000688148
0.306679, 0.000643237
0.288043, 0.000636732
0.288086, 0.000601052
0.271346, 0.000610704
0.275255, 0.000612138
0.276496, 0.000572871
0.262604, 0.000569238
0.259808, 0.000545949
0.250617, 0.000568083
0.260796, 0.000538158
0.247903, 0.000530199
0.244728, 0.000529066
0.24487, 0.00052352
0.242061, 0.000522078
0.241373, 0.000511904
0.237856, 0.000507001
0.236427, 0.000503997
0.234912, 0.000500037
0.233108, 0.000495494
0.231295, 0.000494166
0.231622, 0.000487897
0.228613, 0.000490409
0.229019, 0.000484161
0.227879, 0.000488838
0.228756, 0.000491868
0.230859, 0.000516236
0.23905, 0.00056197
0.25994, 0.000635552
0.287122, 0.000615646
0.28094, 0.000550424
0.256479, 0.000640155
0.291793, 0.000561408
0.257917, 0.000598407
0.275403, 0.000551047
0.255172, 0.000587072
0.269799, 0.000598758
0.271849, 0.000606987
0.274548, 0.000609431
0.274744, 0.000586578
0.265238, 0.000528778
0.245008, 0.000526923
0.245112, 0.000545847
0.251143, 0.000536411
0.247626, 0.000514434
0.238986, 0.000509574
0.238044, 0.00051782
0.241946, 0.000518185
0.239037, 0.000490526
0.229654, 0.000490243
0.230273, 0.000489559
0.230094, 0.00049638
0.233023, 0.000483193
0.227534, 0.00048167
0.227425, 0.000478055
0.225171, 0.000476138
0.224424, 0.000476077
0.225239, 0.000481488
0.226178, 0.00048864
0.229227, 0.000501777
0.234844, 0.000527302
0.244674, 0.000572733
0.260586, 0.000591481
0.266914, 0.000555554
0.252572, 0.000523103
0.240534, 0.000556555
0.254939, 0.000555221
0.251872, 0.000519346
0.239921, 0.000532301
0.246028, 0.000523782
0.244528, 0.000536226
0.246472, 0.000509915
0.236755, 0.000499545
0.2358, 0.000576812
0.263716, 0.000592582
0.273363, 0.00054814
0.253705, 0.000623494
0.279439, 0.000603542
0.274409, 0.000589137
0.26701, 0.000557685
0.254611, 0.000526562
0.245414, 0.000535465
0.247956, 0.000521286
0.241873, 0.0005221
0.242063, 0.000506986
0.235684, 0.000503823
0.234241, 0.000501825
0.233392, 0.000488626
0.229802, 0.000482443
0.226167, 0.000485476
0.227194, 0.000474717
0.223769, 0.00047905
0.225428, 0.000473594
0.222705, 0.000471918
0.222498, 0.000479258
0.225669, 0.000484102
0.227536, 0.000503843
0.235212, 0.000520842
0.242314, 0.000542084
0.251712, 0.000619904
0.286518, 0.000604411
0.275893, 0.000618541
0.285166, 0.00057535
0.265603, 0.000591653
0.269292, 0.000597774
0.270159, 0.000613654
0.276312, 0.000564166
0.258807, 0.000594026
0.268821, 0.00059846
0.270491, 0.000541369
0.250452, 0.000562567
0.258774, 0.000536957
0.248891, 0.000563927
0.255197, 0.000540314
0.247353, 0.000530041
0.245291, 0.000528052
0.244076, 0.000571501
0.263801, 0.000533779
0.247388, 0.000525827
0.243432, 0.00052808
0.244726, 0.000502426
0.233263, 0.000489518
0.22899, 0.000489164
0.22953, 0.000488736
0.228488, 0.000497079
0.232139, 0.000476338
0.223902, 0.000462306
0.219069, 0.000470623
0.221114, 0.000463503
0.218724, 0.000460929
0.218331, 0.000462561
0.218045, 0.000463456
0.218269, 0.000469003
0.222608, 0.000486069
0.228104, 0.000499863
0.233681, 0.000524413
0.241264, 0.000540451
0.246942, 0.000560247
0.255351, 0.00059441
0.270307, 0.000561372
0.258094, 0.000576529
0.266468, 0.000586554
0.264453, 0.000623468
0.275994, 0.000617459
0.276969, 0.000631225
0.279915, 0.000587101
0.265011, 0.000624936
0.278328, 0.000575084
0.258573, 0.000602191
0.272143, 0.000578016
0.262587, 0.000552854
0.25219, 0.000549518
0.251285, 0.000532497
0.245951, 0.000527818
0.242776, 0.000539541
0.247234, 0.000505877
0.235522, 0.000501639
0.232994, 0.000495387
0.229944, 0.000487826
0.226532, 0.000476763
0.223921, 0.000475754
0.224215, 0.000473839
0.222801, 0.000466532
0.220741, 0.000473631
0.223307, 0.00046702
0.221114, 0.000479883
0.225224, 0.000467867
0.222087, 0.000457735
0.217034, 0.000448564
0.212978, 0.000445971
0.21283, 0.000446481
0.212528, 0.00044753
0.213966, 0.000450799
0.214545, 0.00045226
0.214472, 0.000447114
0.21195, 0.00043875
0.208837, 0.000434638
0.207407, 0.000437432
0.208586, 0.000447004
0.211779, 0.00046241
0.218974, 0.00051612
0.240364, 0.000536291
0.247138, 0.000582913
0.266119, 0.000570508
0.258314, 0.000667686
0.297153, 0.000706691
0.310001, 0.000675883
0.302828, 0.000816983
0.362992, 0.000777309
0.337504, 0.000717735
0.319952, 0.000613745
0.27634, 0.00066919
0.29935, 0.000657308
0.294357, 0.000618579
0.277534, 0.000598555
0.271985, 0.000586891
0.266878, 0.000549489
0.251807, 0.000554431
0.254136, 0.00054039
0.248606, 0.000512958
0.237602, 0.000505346
0.235927, 0.000517486
0.239156, 0.000483819
0.226714, 0.000490104
0.228787, 0.00047361
0.222466, 0.000475107
0.223143, 0.000465308
0.218683, 0.000464951
0.218851, 0.000470572
0.221604, 0.000476987
0.226014, 0.000507835
0.236634, 0.000560269
0.259457, 0.00051668
0.239551, 0.000482198
0.226537, 0.000499375
0.234209, 0.000450212
0.21465, 0.000482903
0.226737, 0.000476799
0.226719, 0.00044747
0.214015, 0.000466367
0.220974, 0.000452798
0.216028, 0.000448018
0.213144, 0.000448529
0.21361, 0.000443004
0.211669, 0.000440701
0.210546, 0.000454213
0.216548, 0.000461157
0.218001, 0.000473905
0.223221, 0.000485322
0.225166, 0.000472006
0.221199, 0.000452381
0.213615, 0.000432103
0.206786, 0.000432904
0.206746, 0.0004412
0.209487, 0.000439961
0.209311, 0.00043078
0.206067, 0.00043108
0.2063, 0.000436161
0.208352, 0.00045459
0.215218, 0.000487234
0.227939, 0.000497627
0.232088, 0.000479744
0.224765, 0.000450457
0.212661, 0.000472842
0.222593, 0.000506374
0.235736, 0.000512049
0.238679, 0.000518997
0.240468, 0.000543965
0.248686, 0.000453504
0.215425, 0.000473478
0.222817, 0.000496789
0.231609, 0.00043857
0.210448, 0.000486583
0.229315, 0.000444449
0.211812, 0.000453782
0.215668, 0.000448773
0.213162, 0.000426428
0.204665, 0.00044203
0.211191, 0.000434014
0.208399, 0.00044033
0.211024, 0.000471596
0.223993, 0.000465099
0.219925, 0.000492026
0.23253, 0.000458909
0.217488, 0.000466796
0.220486, 0.00051191
0.237118, 0.000520508
0.23845, 0.000529434
0.240472, 0.000492688
0.22771, 0.000476819
0.223456, 0.00049003
0.230046, 0.000475949
0.222573, 0.000492913
0.229594, 0.000491005
0.229569, 0.000446173
0.212278, 0.000457224
0.216703, 0.000456004
0.216849, 0.000447416
0.211969, 0.000442912
0.21063, 0.000448202
0.212912, 0.000435406
0.207565, 0.000431619
0.206042, 0.000442472
0.21006, 0.000423551
0.202799, 0.000436598
0.208259, 0.000466297
0.21963, 0.000534799
0.248366, 0.000710944
0.321727, 0.000593122
0.272223, 0.000698897
0.315578, 0.000752646
0.334021, 0.000837665
0.365364, 0.000766899
0.330975, 0.000752203
0.328902, 0.000634232
0.28508, 0.000663731
0.29465, 0.000620214
0.280094, 0.00060832
0.274683, 0.000633557
0.280991, 0.000628654
0.280176, 0.000626527
0.278823, 0.000606637
0.273067, 0.000544082
0.24685, 0.000542787
0.247127, 0.000547967
0.249986, 0.000524092
0.238978, 0.000507576
0.233676, 0.000495707
0.23143, 0.000490825
0.227782, 0.000473415
0.221229, 0.000477873
0.223166, 0.000457094
0.214551, 0.0004528
0.213125, 0.00045633
0.21533, 0.000434912
0.20676, 0.00043284
0.206055, 0.000437266
0.207805, 0.000429788
0.204377, 0.000416454
0.200013, 0.000415659
0.199636, 0.000415363
0.198939, 0.000413061
0.198829, 0.000405675
0.195544, 0.000404968
0.195362, 0.000403808
0.195695, 0.00040281
0.194229, 0.000400358
0.19314, 0.000396366
0.191662, 0.000394288
0.191005, 0.000397026
0.192417, 0.000400416
0.193706, 0.000414232
0.199342, 0.000445926
0.211893, 0.000524629
0.243385, 0.000584084
0.267546, 0.000557614
0.256607, 0.000618763
0.279335, 0.000635322
0.285601, 0.000565171
0.255705, 0.000581286
0.263141, 0.000534083
0.246001, 0.000521749
0.239094, 0.0004979
0.233776, 0.000482685
0.227936, 0.000497041
0.231926, 0.000479157
0.225853, 0.000497979
0.234241, 0.000565351
0.263099, 0.000547694
0.251221, 0.000526042
0.242461, 0.000503548
0.234743, 0.000489871
0.228621, 0.000478952
0.223253, 0.000467187
0.21993, 0.000471247
0.219714, 0.000451616
0.213366, 0.00043232
0.206819, 0.000432913
0.206026, 0.00042551
0.20326, 0.00042827
0.205058, 0.000412539
0.19815, 0.000408846
0.196342, 0.000410958
0.197335, 0.000406271
0.195334, 0.000401342
0.193265, 0.00039911
0.193468, 0.000392804
0.190594, 0.000393555
0.190431, 0.000388749
0.189414, 0.000392389
0.190305, 0.000393301
0.190301, 0.000395678
0.191207, 0.000398656
0.192999, 0.000409281
0.196385, 0.000430787
0.205039, 0.000448552
0.210982, 0.000466496
0.218999, 0.000446455
0.210023, 0.000422851
0.201242, 0.000417879
0.200116, 0.000439639
0.208643, 0.000457275
0.214476, 0.000426949
0.203915, 0.000412518
0.197406, 0.000470034
0.220442, 0.000522646
0.242135, 0.000557595
0.256004, 0.000611023
0.27564, 0.000596466
0.270004, 0.000517008
0.239091, 0.000570021
0.25906, 0.000490039
0.227817, 0.000503068
0.233196, 0.000474929
0.221839, 0.000496113
0.230651, 0.00045967
0.214859, 0.000479868
0.223329, 0.000444796
0.20971, 0.000433368
0.20647, 0.00043153
0.204526, 0.000424148
0.201569, 0.000414272
0.197839, 0.000419726
0.19997, 0.000405806
0.195203, 0.000410955
0.197695, 0.000409989
0.196422, 0.000402621
0.19346, 0.000402253
0.194138, 0.000401642
0.194018, 0.00041574
0.19844, 0.000425506
0.204938, 0.000423568
0.204311, 0.000446777
0.212586, 0.00046565
0.219235, 0.000481828
0.226173, 0.000445269
0.212595, 0.000442866
0.21201, 0.000474912
0.222911, 0.000452407
0.211259, 0.000476076
0.222225, 0.000467613
0.219602, 0.000443575
0.209574, 0.00045719
0.2145, 0.000416521
0.201082, 0.000445403
0.210204, 0.000452274
0.212009, 0.000458272
0.214364, 0.000516651
0.238952, 0.000496963
0.230187, 0.000497223
0.232381, 0.000481835
0.224384, 0.000468665
0.218937, 0.000479173
0.222384, 0.000483796
0.22295, 0.000515209
0.233872, 0.000479991
0.220336, 0.000475456
0.220089, 0.000451236
0.21246, 0.000413372
0.198434, 0.00044943
0.211148, 0.000433208
0.205316, 0.00043033
0.203069, 0.000432354
0.203924, 0.000424123
0.202557, 0.000421833
0.202145, 0.000462109
0.217928, 0.00044934
0.213395, 0.000500847
0.231823, 0.000464697
0.218454, 0.000407454
0.195799, 0.00045248
0.213698, 0.000410969
0.197623, 0.000416311
0.199185, 0.000407573
0.196331, 0.000397941
0.192592, 0.000414202
0.198708, 0.000384885
0.187094, 0.000394297
0.19163, 0.000383249
0.187341, 0.000389029
0.189111, 0.000395417
0.191707, 0.000385614
0.188152, 0.0003931
0.191856, 0.000390004
0.188358, 0.000394877
0.190233, 0.000398627
0.191694, 0.00040754
0.193989, 0.000397439
0.19079, 0.000383857
0.186446, 0.000366308
0.179683, 0.000361281
0.178041, 0.000368789
0.180694, 0.000370157
0.181148, 0.000379855
0.184759, 0.000384792
0.187934, 0.000407161
0.197812, 0.000479693
0.228876, 0.000494823
0.234127, 0.000600595
0.275895, 0.000639224
0.285492, 0.000667353
0.297693, 0.000661396
0.293315, 0.000773238
0.333236, 0.000843685
0.36424, 0.000934168
0.410005, 0.00165616
0.68965, 0.00212049
0.866278, 0.00834595
3.37053, 0.0769804
30.6567, 0.363368
145.046, 0.282038
111.776, 0.491451
196.263, 1.10889
442.714, 1.26566
504.331, 0.808889
321.539, 0.515055
205.334, 0.162424
65.857, 0.17624
70.5917, 0.119146
47.758, 0.108469
42.7646, 0.104182
41.3703, 0.103751
41.0329, 0.0938926
37.867, 0.0637501
25.8457, 0.0542364
21.6148, 0.0741046
29.2661, 0.0347931
13.5581, 0.0396055
15.5454, 0.0494022
19.4727, 0.0335677
13.0682, 0.0262541
10.1326, 0.0369102
14.4487, 0.0310955
12.0974, 0.0206102
7.8778, 0.0251276
9.6887, 0.0269246
10.4183, 0.0193592
7.38185, 0.0187112
7.11294, 0.0201916
7.70459, 0.0189019
7.18484, 0.0160206
6.02148, 0.015195
5.69025, 0.0159843
6.01847, 0.0157493
5.92939, 0.0125039
4.61923, 0.0128318
4.74175, 0.0145495
5.42927, 0.0121371
4.46172, 0.0107231
3.89461, 0.0125432
4.62986, 0.0117024
4.29938, 0.0104099
3.77961, 0.0106492
3.86807, 0.0106991
3.88389, 0.0106768
3.87446, 0.00972859
3.49409, 0.00958484
3.44003, 0.0103207
3.7434, 0.00967064
3.48592, 0.00890462
3.17065, 0.00962854
3.45043, 0.00961888
3.44577, 0.00887818
3.15616, 0.00890964
3.17492, 0.00929095
3.32883, 0.00897907
3.20121, 0.00865472
3.06669, 0.00884862
3.1409, 0.00897445
3.19212, 0.00863031
3.05797, 0.0085755
3.03826, 0.00873567
3.10201, 0.00866763
3.07386, 0.00850233
3.00674, 0.00852556
3.0141, 0.00861642
3.04921, 0.00850099
3.00469, 0.008419
2.97453, 0.00849692
3.00586, 0.00848485
2.99924, 0.00839957
2.96434, 0.00841514
2.97103, 0.00842988
2.97677, 0.0083998
2.96421, 0.00837328
2.95397, 0.00838103
2.95791, 0.00837264
2.95484, 0.00835612
2.9481, 0.00835294
2.94644, 0.00834516
2.94239, 0.00833865
2.93911, 0.00834673
2.94314, 0.00831991
2.93391, 0.00831421
2.93192, 0.00833186
2.93793, 0.00831236
2.92922, 0.00830204
2.92508, 0.00831408
2.93029, 0.00830847
2.92851, 0.00829176
2.92226, 0.0082941
2.9231, 0.00829971
2.92464, 0.00828997
2.92035, 0.00828307
2.91804, 0.00828866
2.92077, 0.00828458
2.91898, 0.00827765
2.91586, 0.00827739
2.91579, 0.00827734
2.91596, 0.00827464
2.91492, 0.00827055
2.91327, 0.00826991
2.913, 0.00827044
2.91312, 0.00826578
2.91125, 0.00826359
2.91056, 0.00826478
2.91116, 0.00826206
2.90995, 0.00825916
2.90876, 0.00825893
2.90887, 0.00825802
2.9086, 0.00825558
2.90744, 0.00825474
2.90702, 0.00825355
2.9068, 0.00825177
2.90636, 0.0082506
2.90589, 0.0082493
2.90525, 0.00824833
2.90484, 0.00824739
2.90453, 0.0082455
2.9039, 0.00824427
2.90358, 0.00824347
2.90334, 0.00824188
2.90267, 0.00824077
2.90223, 0.00823976
2.90195, 0.00823839
2.90151, 0.00823712
2.901, 0.00823605
2.90061, 0.00823487
2.90029, 0.00823347
2.89988, 0.00823219
2.89942, 0.00823114
2.89902, 0.00823006
2.89862, 0.00822881
2.89817, 0.00822751
2.89778, 0.00822622
2.89746, 0.00822495
2.89708, 0.00822378
2.89659, 0.00822268
2.89615, 0.00822146
2.89578, 0.00822015
2.89543, 0.00821889
2.89504, 0.00821766
2.89462, 0.00821643
2.8942, 0.00821516
2.89379, 0.00821393
2.89341, 0.00821273
2.89304, 0.00821147
2.89261, 0.00821021
2.89218, 0.00820893
2.89179, 0.00820761
2.89142, 0.00820632
2.89102, 0.00820509
2.89058, 0.00820388
2.89017, 0.0082026
2.88978, 0.00820125
2.88938, 0.00819993
2.88897, 0.00819863
2.88856, 0.00819736
2.88815, 0.00819608
2.88774, 0.00819479
2.88732, 0.00819347
2.88692, 0.00819215
2.88651, 0.00819083
2.88609, 0.0081895
2.88568, 0.00818817
2.88527, 0.00818687
2.88486, 0.00818558
2.88444, 0.00818427
2.88402, 0.00818292
2.88361, 0.00818157
2.8832, 0.00818024
2.8828, 0.00817892
2.88238, 0.00817762
2.88196, 0.00817631
2.88154, 0.00817497
2.88113, 0.00817362
2.88072, 0.00817228
2.8803, 0.00817097
2.87989, 0.00816966
2.87947, 0.00816834
2.87906, 0.00816701
2.87865, 0.00816568
2.87823, 0.00816436
2.87782, 0.00816304
2.87741, 0.00816172
2.87699, 0.0081604
2.87658, 0.00815909
2.87617, 0.00815778
2.87575, 0.00815647
2.87533, 0.00815515
2.87492, 0.00815383
2.87451, 0.00815252
2.87409, 0.00815122
2.87368, 0.00814991
2.87326, 0.0081486
2.87285, 0.00814729
2.87243, 0.00814598
2.87201, 0.00814467
2.87159, 0.00814336
2.87117, 0.00814205
2.87075, 0.00814074
2.87033, 0.00813943
2.86991, 0.00813812
2.86948, 0.0081368
2.86906, 0.00813548
2.86863, 0.00813417
2.8682, 0.00813285
2.86777, 0.00813153
2.86734, 0.0081302
2.86691, 0.00812887
2.86647, 0.00812754
2.86604, 0.00812621
2.8656, 0.00812487
2.86516, 0.00812353
2.86472, 0.00812218
2.86428, 0.00812084
2.86383, 0.00811949
2.86338, 0.00811813
2.86293, 0.00811677
2.86248, 0.00811541
2.86203, 0.00811404
2.86157, 0.00811266
2.86111, 0.00811129
2.86065, 0.0081099
2.86019, 0.00810851
2.85972, 0.00810712
2.85926, 0.00810572
2.85879, 0.00810431
2.85832, 0.0081029
2.85784, 0.00810148
2.85737, 0.00810006
2.85689, 0.00809863
2.85641, 0.00809719
2.85592, 0.00809575
2.85544, 0.0080943
2.85495, 0.00809284
2.85446, 0.00809137
2.85397, 0.0080899
2.85347, 0.00808842
2.85297, 0.00808693
2.85247, 0.00808544
2.85196, 0.00808393
2.85146, 0.00808242
2.85095, 0.0080809
2.85043, 0.00807937
2.84992, 0.00807784
2.8494, 0.00807629
2.84888, 0.00807473
2.84835, 0.00807317
2.84783, 0.0080716
2.84729, 0.00807002
2.84676, 0.00806842
2.84622, 0.00806682
2.84568, 0.00806521
2.84514, 0.00806359
2.84459, 0.00806196
2.84404, 0.00806032
2.84349, 0.00805866
2.84293, 0.008057
2.84237, 0.00805533
2.8418, 0.00805364
2.84123, 0.00805195
2.84066, 0.00805024


==> data/0_1_grurnnG1g64.txt <==
11.449, 0.0446448
12.7879, 0.0275477
7.712, 0.0155785
4.14628, 0.0161641
4.33702, 0.0146857
3.91278, 0.0130153
3.42563, 0.0127746
3.35775, 0.0118238
3.07475, 0.0105023
2.68111, 0.0101037
2.56226, 0.0103705
2.64154, 0.0103703
2.64269, 0.00980409
2.47677, 0.00901538
2.24447, 0.00844635
2.07641, 0.00825651
2.02109, 0.00829501
2.03537, 0.00835
2.0565, 0.00831841
2.05207, 0.00819869
2.01969, 0.00804689
1.97563, 0.00790489
1.93345, 0.00777581
1.89528, 0.00765797
1.86096, 0.00756016
1.83279, 0.00749182
1.81332, 0.00744681
1.80118, 0.00740075
1.78981, 0.00734378
1.77605, 0.00729659
1.76486, 0.00726934
1.75827, 0.00724196
1.7504, 0.00720607
1.73964, 0.00717699
1.73136, 0.00715495
1.7259, 0.00712113
1.71743, 0.00707135
1.70433, 0.00701706
1.68988, 0.00696516
1.67627, 0.00692235
1.66567, 0.00689487
1.65976, 0.00687427
1.65567, 0.00685223
1.65082, 0.00683308
1.64678, 0.00681399
1.64317, 0.00678538
1.63729, 0.00675243
1.63043, 0.00672416
1.6248, 0.00669541
1.61853, 0.00666235
1.61042, 0.00663083
1.60241, 0.0066021
1.59514, 0.00657438
1.58833, 0.00654955
1.58257, 0.00652676
1.57753, 0.0065027
1.57211, 0.00647732
1.56626, 0.00645143
1.56028, 0.00642464
1.55407, 0.00639746
1.5478, 0.00636995
1.54149, 0.0063418
1.53502, 0.00631392
1.52865, 0.00628651
1.52242, 0.00625859
1.51601, 0.00623033
1.50946, 0.00620258
1.50306, 0.00617433
1.49657, 0.00614433
1.48973, 0.00611335
1.48283, 0.00608176
1.47585, 0.0060495
1.46865, 0.00601766
1.46159, 0.0059859
1.4547, 0.00595348
1.44773, 0.00592076
1.44062, 0.00588746
1.43323, 0.00585347
1.42561, 0.005819
1.41796, 0.00578385
1.41024, 0.00574821
1.40245, 0.00571203
1.39458, 0.00567522
1.38658, 0.00563801
1.37848, 0.00560059
1.37032, 0.00556284
1.36206, 0.00552472
1.35367, 0.00548591
1.34514, 0.00544638
1.33651, 0.00540662
1.32778, 0.0053667
1.31892, 0.00532626
1.30996, 0.00528512
1.3009, 0.00524323
1.29174, 0.0052004
1.28249, 0.00515715
1.27318, 0.00511363
1.26376, 0.0050698
1.25428, 0.00502569
1.24472, 0.0049811
1.2351, 0.0049365
1.22544, 0.00489186
1.21575, 0.00484728
1.20604, 0.00480276
1.19636, 0.00475851
1.18669, 0.00471404
1.17708, 0.00467128
1.16754, 0.00462727
1.15862, 0.00462122
1.1569, 0.00498194
1.27519, 0.0113266
3.08789, 0.0219813
6.28882, 0.00481308
1.21774, 0.0120099
3.32322, 0.00862721
2.31311, 0.00553639
1.40162, 0.00669536
1.7549, 0.00762322
2.02687, 0.00736567
1.93675, 0.00657046
1.68292, 0.00614043
1.54027, 0.0061752
1.54112, 0.00633099
1.58006, 0.00645176
1.61303, 0.00630516
1.57157, 0.00618706
1.53812, 0.0061869
1.53962, 0.00606057
1.50557, 0.00601015
1.49314, 0.00600282
1.49305, 0.00587271
1.45886, 0.00579379
1.43903, 0.00577
1.43153, 0.00570931
1.41262, 0.00565744
1.39895, 0.00560266
1.38448, 0.00556683
1.37435, 0.00552908
1.36464, 0.00543831
1.34149, 0.00538258
1.32952, 0.00532585
1.31686, 0.0052474
1.29798, 0.005189
1.28525, 0.00512338
1.27032, 0.00505402
1.25488, 0.00499945
1.24414, 0.00493649
1.2297, 0.0048871
1.21812, 0.00483857
1.20709, 0.00478367
1.19493, 0.00472998
1.18327, 0.00467072
1.16964, 0.00461436
1.15659, 0.00455867
1.14376, 0.00450132
1.13066, 0.00445281
1.12017, 0.00440109
1.1087, 0.00435172
1.09811, 0.00430173
1.08715, 0.00425167
1.0759, 0.00420344
1.06523, 0.0041519
1.05369, 0.00410543
1.04379, 0.00405732
1.03339, 0.0040109
1.02326, 0.00396456
1.01319, 0.00391574
1.00234, 0.00387033
0.992242, 0.00382614
0.982412, 0.00378424
0.973121, 0.00374242
0.963913, 0.00370184
0.955133, 0.00366043
0.945901, 0.00362229
0.937228, 0.00358522
0.928403, 0.00354891
0.91975, 0.00351189
0.911168, 0.00347593
0.903228, 0.00344188
0.895549, 0.00341335
0.889134, 0.0033995
0.886885, 0.00346
0.906605, 0.00392349
1.04622, 0.00646879
1.80603, 0.0122569
3.53302, 0.00712336
2.01313, 0.00552415
1.5284, 0.00482532
1.30617, 0.00599526
1.65085, 0.00372859
0.974984, 0.0045113
1.21433, 0.00504863
1.37067, 0.00381668
0.995308, 0.00392418
1.02082, 0.00436401
1.14982, 0.00431351
1.13284, 0.00380366
0.980897, 0.00384246
0.994831, 0.0039494
1.02686, 0.00404628
1.05286, 0.00387596
1.00004, 0.00381168
0.977731, 0.00374941
0.956521, 0.00382062
0.977683, 0.00383155
0.982531, 0.00380163
0.975714, 0.00368761
0.940704, 0.00366704
0.933814, 0.00367302
0.93796, 0.00368583
0.94527, 0.00363254
0.930225, 0.00359779
0.918848, 0.00356444
0.909216, 0.00355498
0.907378, 0.00353651
0.901847, 0.00352081
0.897536, 0.00348416
0.888151, 0.0034545
0.881633, 0.00342352
0.874439, 0.0034073
0.870734, 0.00337777
0.863225, 0.00335981
0.858952, 0.00333061
0.851157, 0.00330927
0.845488, 0.00327388
0.836076, 0.0032554
0.83167, 0.00323298
0.82624, 0.00321122
0.821176, 0.00317567
0.81244, 0.00315036
0.806105, 0.00313197
0.801197, 0.00310832
0.795264, 0.00308336
0.7893, 0.00305521
0.781918, 0.00303393
0.776667, 0.0030081
0.770739, 0.00298487
0.764494, 0.00296678
0.759023, 0.00294182
0.753129, 0.00291743
0.747113, 0.00289686
0.741361, 0.00287213
0.735938, 0.00285254
0.730197, 0.00283555
0.724591, 0.00281028
0.719292, 0.00279198
0.713469, 0.00276735
0.708747, 0.00275318
0.70327, 0.00272984
0.69901, 0.00273595
0.696343, 0.00276813
0.713289, 0.00319691
0.807839, 0.00343334
0.899346, 0.00323215
0.833787, 0.00272161
0.699411, 0.00300649
0.791594, 0.00274097
0.714611, 0.00283239
0.741206, 0.00275559
0.718573, 0.00273078
0.714799, 0.00272607
0.711355, 0.00268503
0.699074, 0.00267032
0.698095, 0.00263949
0.686642, 0.0026481
0.684676, 0.00259838
0.672899, 0.00258679
0.674232, 0.00255529
0.662497, 0.00256289
0.660292, 0.00252113
0.651452, 0.0025055
0.651094, 0.00248301
0.641568, 0.00249548
0.641601, 0.00244523
0.630608, 0.00244836
0.63374, 0.00241633
0.621785, 0.00243424
0.624389, 0.00238935
0.61401, 0.00239266
0.616127, 0.00237884
0.607358, 0.00238632
0.60724, 0.00234977
0.601854, 0.0023437
0.60026, 0.00235293
0.596592, 0.00232663
0.591809, 0.00231673
0.59235, 0.00230709
0.586228, 0.00230881
0.585331, 0.00228537
0.582373, 0.00227681
0.57919, 0.00227626
0.576971, 0.00226428
0.575299, 0.002247
0.570849, 0.00224722
0.569785, 0.00223758
0.568029, 0.0022239
0.563749, 0.00222127
0.562878, 0.00220836
0.560913, 0.00220505
0.558131, 0.00218932
0.555462, 0.00218017
0.554049, 0.00218505
0.552616, 0.00216558
0.550085, 0.00216218
0.547726, 0.00215195
0.545592, 0.00214732
0.544063, 0.00214228
0.542766, 0.00213574
0.541017, 0.00213299
0.539262, 0.00212259
0.537537, 0.00211953
0.535594, 0.00211193
0.534524, 0.00211491
0.533516, 0.00210799
0.534876, 0.00215072
0.54026, 0.00219247
0.562746, 0.00247256
0.618549, 0.00273973
0.724888, 0.0029355
0.731233, 0.00260225
0.683585, 0.00325211
0.847062, 0.00296115
0.786721, 0.00220769
0.568899, 0.00264482
0.694193, 0.0023465
0.618921, 0.00243805
0.640583, 0.00228854
0.598595, 0.00241117
0.637189, 0.00224747
0.580449, 0.00234141
0.608736, 0.00223382
0.584423, 0.00221778
0.575918, 0.0022894
0.585421, 0.00213916
0.547812, 0.00223605
0.582292, 0.00208938
0.534069, 0.00222706
0.566809, 0.00208107
0.529974, 0.00214385
0.550676, 0.00208761
0.528697, 0.0021209
0.535364, 0.00208207
0.528064, 0.00206715
0.523051, 0.00208755
0.527114, 0.00203315
0.511727, 0.00207171
0.523971, 0.00200886
0.506612, 0.00203487
0.514191, 0.0020123
0.50823, 0.0019951
0.503262, 0.00201246
0.507683, 0.00197504
0.498955, 0.0019813
0.500863, 0.00198547
0.49939, 0.00195744
0.49331, 0.00196007
0.495779, 0.00196083
0.492486, 0.0019438
0.48811, 0.00194047
0.490411, 0.00193796
0.486712, 0.00193384
0.48432, 0.00192135
0.484601, 0.00192098
0.482656, 0.00191677
0.480144, 0.00190669
0.480002, 0.0019068
0.478332, 0.00189909
0.476288, 0.00189235
0.475652, 0.00189397
0.474425, 0.00188299
0.472798, 0.00188113
0.471522, 0.00188027
0.470516, 0.00187027
0.469746, 0.00187239
0.4681, 0.00186456
0.46675, 0.00186059
0.46609, 0.00186176
0.46503, 0.00185279
0.463863, 0.00185132
0.462375, 0.00184667
0.461485, 0.00184734
0.461005, 0.00184311
0.460505, 0.00184166
0.459635, 0.00183892
0.459082, 0.00184067
0.45867, 0.00183692
0.459921, 0.00186088
0.462791, 0.00187746
0.473693, 0.0019944
0.496586, 0.00215688
0.558384, 0.00248308
0.628895, 0.00243132
0.640598, 0.0020906
0.539391, 0.00228316
0.578429, 0.00234498
0.627208, 0.00220574
0.574107, 0.00203632
0.523562, 0.0019954
0.509515, 0.00193585
0.494785, 0.00209544
0.535246, 0.00198207
0.498338, 0.00189012
0.477737, 0.00196315
0.498263, 0.00189767
0.479367, 0.00189296
0.478434, 0.00187309
0.470287, 0.00188964
0.477941, 0.00187096
0.473078, 0.00183066
0.457187, 0.00185974
0.466539, 0.00183731
0.463818, 0.00181571
0.453254, 0.00182828
0.455017, 0.00182016
0.458366, 0.00178643
0.44567, 0.0018103
0.45068, 0.00177965
0.446634, 0.00178135
0.44561, 0.00179205
0.446534, 0.00176862
0.443014, 0.00174908
0.437279, 0.00176899
0.440649, 0.00176195
0.441159, 0.00174733
0.435776, 0.00174379
0.434258, 0.00173963
0.435728, 0.00174557
0.434228, 0.00173345
0.432321, 0.00172765
0.431694, 0.00173508
0.43143, 0.00171915
0.429506, 0.00171728
0.427313, 0.00171612
0.427009, 0.00171488
0.427943, 0.00172221
0.427678, 0.00171073
0.426446, 0.00170959
0.424744, 0.00170638
0.423799, 0.00170119
0.423567, 0.00170963
0.423309, 0.00169809
0.423188, 0.00170548
0.422467, 0.00170249
0.423515, 0.00172281
0.428006, 0.00177534
0.443443, 0.00195939
0.496085, 0.00243976
0.627815, 0.00351764
0.945983, 0.00374476
1.02238, 0.00296161
0.808398, 0.00328619
0.897355, 0.00352779
0.980911, 0.00261721
0.697337, 0.00210159
0.544893, 0.00262966
0.710541, 0.00224188
0.592555, 0.00238653
0.618314, 0.00200581
0.516438, 0.00240119
0.633703, 0.00189456
0.481014, 0.00222149
0.575948, 0.00198102
0.503731, 0.00200461
0.51346, 0.00197076
0.505872, 0.00194445
0.491636, 0.00192821
0.48344, 0.00190932
0.487034, 0.00183862
0.465249, 0.00189389
0.47478, 0.00184555
0.460876, 0.00181399
0.455125, 0.0018474
0.463709, 0.00176526
0.438875, 0.00184278
0.460114, 0.00173701
0.430383, 0.00179657
0.451233, 0.00173431
0.431575, 0.00175104
0.436152, 0.0017348
0.433111, 0.00171157
0.427075, 0.00171947
0.430852, 0.00170276
0.422687, 0.00170022
0.424582, 0.00167903
0.419971, 0.00168594
0.420464, 0.00167088
0.415972, 0.0016779
0.417984, 0.00166207
0.413745, 0.00165902
0.412833, 0.00165978
0.413655, 0.00164604
0.408105, 0.00165382
0.410609, 0.0016386
0.407535, 0.00164119
0.406766, 0.00163828
0.406824, 0.0016329
0.404679, 0.00162751
0.404493, 0.00163119
0.40355, 0.00162333
0.403397, 0.00162776
0.402186, 0.00162448
0.404182, 0.00163956
0.405344, 0.00164197
0.410814, 0.00170745
0.421723, 0.00175557
0.446096, 0.00192935
0.48279, 0.00201352
0.524583, 0.0020072
0.50782, 0.00169659
0.432052, 0.00162039
0.407641, 0.00178456
0.449368, 0.00173382
0.44129, 0.00161296
0.402311, 0.00169824
0.424774, 0.00170798
0.430799, 0.00161107
0.400011, 0.00164741
0.409837, 0.00167046
0.41913, 0.00161921
0.401777, 0.00161651
0.400267, 0.00163291
0.408675, 0.0016082
0.398302, 0.00159613
0.394766, 0.00160799
0.401681, 0.00159931
0.395426, 0.00158078
0.391343, 0.00158705
0.395108, 0.00159056
0.392713, 0.00156649
0.387792, 0.0015716
0.389793, 0.00158365
0.391298, 0.00156068
0.386419, 0.00155302
0.383577, 0.00156486
0.386245, 0.00156064
0.386843, 0.00155082
0.382231, 0.00154115
0.380387, 0.00154537
0.382577, 0.0015533
0.382878, 0.00153875
0.380723, 0.00153436
0.378532, 0.00153656
0.378812, 0.00153543
0.379428, 0.00153503
0.378396, 0.00153107
0.377278, 0.00152743
0.376833, 0.00153157
0.376684, 0.00152766
0.377716, 0.00153818
0.378233, 0.00153491
0.380337, 0.00155482
0.383427, 0.0015758
0.393063, 0.00165174
0.41193, 0.00177111
0.453167, 0.00204073
0.526928, 0.00241868
0.650803, 0.00285396
0.769035, 0.00273802
0.749827, 0.00197227
0.507808, 0.00161392
0.404718, 0.00209949
0.552587, 0.00194095
0.500207, 0.0016894
0.42466, 0.00187389
0.48858, 0.00159581
0.398805, 0.00170579
0.43311, 0.0016498
0.417596, 0.00166041
0.418149, 0.00162678
0.408869, 0.00160849
0.402655, 0.00162073
0.407695, 0.00157419
0.391188, 0.00162734
0.407687, 0.00155203
0.38629, 0.00159333
0.397895, 0.0015341
0.380533, 0.00156015
0.388041, 0.0015504
0.385438, 0.00155219
0.38624, 0.00153771
0.381579, 0.0015344
0.379667, 0.00152158
0.377415, 0.00153461
0.380139, 0.001528
0.379132, 0.00153286
0.378186, 0.00154269
0.384066, 0.00156179
0.386839, 0.00160344
0.402495, 0.00166851
0.417341, 0.00173362
0.442683, 0.00183446
0.46232, 0.00177396
0.455897, 0.0016297
0.408324, 0.00150544
0.373711, 0.00155019
0.388388, 0.0016555
0.414283, 0.00160663
0.405169, 0.00155746
0.387245, 0.00166638
0.416815, 0.00179062
0.45408, 0.00185768
0.474738, 0.00187783
0.481965, 0.00182261
0.471941, 0.00165312
0.417207, 0.00152082
0.381543, 0.00158402
0.397049, 0.00162497
0.409292, 0.00155828
0.391679, 0.0015483
0.38452, 0.00157696
0.394342, 0.00154819
0.385536, 0.00148113
0.365125, 0.00151293
0.37485, 0.00156548
0.390322, 0.00150267
0.370779, 0.00145335
0.358102, 0.00149271
0.370125, 0.00150036
0.370479, 0.00146294
0.36121, 0.00145708
0.359824, 0.00147382
0.362577, 0.00146049
0.360341, 0.00144554
0.356475, 0.0014565
0.357572, 0.00145028
0.358355, 0.00144027
0.353797, 0.00143486
0.352045, 0.00143823
0.354812, 0.00144833
0.3551, 0.00142859
0.351812, 0.00142083
0.348674, 0.00142795
0.350367, 0.00143139
0.352811, 0.00143088
0.351342, 0.00142196
0.349442, 0.00142355
0.350372, 0.00144514
0.355127, 0.00146724
0.36385, 0.00153473
0.380097, 0.0016132
0.406989, 0.00177642
0.450435, 0.00189202
0.489704, 0.00194876
0.506412, 0.00177456
0.456687, 0.00153921
0.389526, 0.00150384
0.375705, 0.0015816
0.400311, 0.00156866
0.395463, 0.00149856
0.374651, 0.00149976
0.375032, 0.00154262
0.384588, 0.00149894
0.375898, 0.00143568
0.354782, 0.00145285
0.358801, 0.00150294
0.376107, 0.00147546
0.364308, 0.00141382
0.348661, 0.00143679
0.355199, 0.00144024
0.355173, 0.00140836
0.347638, 0.00143202
0.352909, 0.00142413
0.351941, 0.00138519
0.340748, 0.00139618
0.3434, 0.00141546
0.34874, 0.00139703
0.343484, 0.00138947
0.341725, 0.00139786
0.343196, 0.00137737
0.33845, 0.00137299
0.336408, 0.00138676
0.339986, 0.00138215
0.339844, 0.00138022
0.338164, 0.00138549
0.340334, 0.00138917
0.341841, 0.00139641
0.344339, 0.00143241
0.354146, 0.00151906
0.380392, 0.0017091
0.432948, 0.00214409
0.562095, 0.00300813
0.799283, 0.00382958
1.0482, 0.00281474
0.753019, 0.00263592
0.70814, 0.00315246
0.877543, 0.00262238
0.717652, 0.00250871
0.666286, 0.00201827
0.531209, 0.00219323
0.581798, 0.00201833
0.528536, 0.00223962
0.580148, 0.00181976
0.462412, 0.00204359
0.529487, 0.00182768
0.461418, 0.00186
0.468276, 0.00181518
0.461751, 0.00171428
0.432905, 0.00176926
0.443083, 0.00167595
0.417878, 0.00167333
0.416765, 0.00167886
0.415203, 0.00162923
0.403254, 0.00156617
0.38616, 0.00165653
0.410059, 0.00150891
0.369367, 0.00158876
0.393898, 0.00150529
0.368454, 0.00153697
0.379504, 0.00149123
0.367618, 0.00149097
0.366623, 0.00148262
0.364707, 0.00145531
0.358684, 0.00146323
0.360597, 0.00144954
0.355876, 0.00142355
0.350129, 0.00144149
0.35527, 0.00141638
0.347633, 0.00142408
0.348876, 0.00140846
0.346003, 0.00139903
0.343593, 0.0014017
0.343801, 0.0013906
0.341752, 0.00138668
0.340414, 0.00138141
0.339022, 0.00137478
0.337141, 0.00137679
0.337748, 0.00136352
0.334514, 0.00136657
0.335194, 0.00136256
0.334024, 0.00135554
0.332164, 0.00135778
0.332387, 0.0013502
0.330362, 0.00134952
0.330235, 0.00134667
0.329396, 0.00134275
0.32855, 0.00134311
0.328553, 0.00133776
0.327064, 0.00133642
0.326902, 0.00133409
0.326402, 0.0013313
0.325449, 0.00132982
0.324898, 0.00132698
0.324573, 0.00132481
0.32369, 0.00132304
0.323331, 0.00132102
0.322995, 0.0013189
0.322348, 0.001319
0.322222, 0.00131693
0.321862, 0.00131739
0.322031, 0.00132
0.322757, 0.00132558
0.324504, 0.00134264
0.32932, 0.00138166
0.340494, 0.0014699
0.365682, 0.00167084
0.422672, 0.00202031
0.525042, 0.00253296
0.671338, 0.00247224
0.667466, 0.00188824
0.500839, 0.00171483
0.445067, 0.00192429
0.504705, 0.00167998
0.432958, 0.00149157
0.373582, 0.00163319
0.414219, 0.00156115
0.397518, 0.00161112
0.405472, 0.00147242
0.370564, 0.00147416
0.367245, 0.00151371
0.379236, 0.00142396
0.355074, 0.0014651
0.362939, 0.00140764
0.349969, 0.00139745
0.345255, 0.00142703
0.353248, 0.00137918
0.341115, 0.00136615
0.338006, 0.00137985
0.342262, 0.00135641
0.334422, 0.00134556
0.331482, 0.00135787
0.334648, 0.00132642
0.325584, 0.00135954
0.333126, 0.00132714
0.324849, 0.00131464
0.32154, 0.00134381
0.328565, 0.00130714
0.320323, 0.00131223
0.321323, 0.00130978
0.32125, 0.00129634
0.316953, 0.00131028
0.3208, 0.00129376
0.316962, 0.0012937
0.31584, 0.0012905
0.315619, 0.00128605
0.315042, 0.00129081
0.31506, 0.00127958
0.312867, 0.00127954
0.313251, 0.00127845
0.311659, 0.00127508
0.311395, 0.0012757
0.312123, 0.00127135
0.310135, 0.00127007
0.309618, 0.00127041
0.310162, 0.001266
0.308626, 0.00126783
0.308805, 0.00126434
0.308657, 0.00126232
0.307708, 0.00126318
0.307476, 0.00125843
0.306984, 0.00126005
0.30684, 0.00125806
0.306637, 0.00125584
0.305841, 0.00125547
0.305989, 0.00125563
0.305943, 0.00125461
0.30564, 0.00125654
0.306326, 0.00126382
0.308222, 0.00127291
0.311199, 0.00130056
0.319074, 0.00135345
0.334898, 0.00147274
0.369441, 0.00168403
0.433524, 0.00203407
0.534577, 0.00227209
0.611291, 0.00207702
0.550536, 0.00155789
0.403596, 0.00152219
0.38627, 0.00166267
0.430674, 0.00165041
0.424965, 0.00186035
0.484638, 0.00347937
0.890659, 0.00291237
0.791534, 0.00319238
0.873354, 0.00241834
0.649204, 0.00218269
0.580016, 0.00255155
0.691655, 0.00206716
0.546082, 0.00207345
0.535481, 0.0020672
0.536592, 0.00189567
0.489097, 0.00190816
0.504313, 0.00177613
0.464942, 0.00176571
0.454302, 0.00175725
0.451012, 0.00166859
0.425706, 0.00167917
0.425965, 0.00160201
0.407204, 0.00162997
0.413983, 0.00153372
0.384422, 0.00156618
0.39558, 0.00152849
0.382834, 0.00149976
0.374281, 0.00149941
0.373535, 0.00147862
0.369174, 0.00146597
0.36389, 0.00144026
0.356472, 0.00144286
0.358888, 0.00141984
0.35194, 0.00140197
0.347353, 0.00139868
0.346579, 0.00138464
0.342757, 0.0013822
0.341528, 0.00136072
0.335276, 0.00136838
0.337393, 0.00135208
0.333806, 0.00134138
0.33175, 0.00133792
0.330103, 0.00133648
0.328373, 0.00133354
0.328073, 0.0013254
0.325317, 0.00131754
0.323697, 0.00131405
0.32325, 0.00130469
0.321046, 0.00130051
0.320506, 0.0013007
0.318943, 0.00130085
0.31906, 0.00129742
0.318618, 0.00129486
0.318532, 0.00130676
0.320762, 0.00131012
0.324244, 0.00134523
0.332202, 0.00138095
0.345816, 0.00147694
0.371723, 0.00159548
0.411249, 0.00179027
0.466264, 0.00191277
0.507436, 0.00188689
0.497125, 0.0015658
0.4037, 0.00128555
0.318264, 0.0013464
0.335919, 0.00149185
0.38133, 0.00138629
0.346932, 0.00126959
0.31226, 0.00137808
0.345914, 0.00137244
0.342275, 0.00125391
0.30768, 0.00132189
0.328495, 0.00134141
0.332558, 0.00125602
0.30804, 0.00129721
0.321213, 0.00129803
0.320759, 0.00124902
0.306659, 0.00128748
0.318616, 0.00128021
0.315233, 0.00125925
0.310131, 0.00130494
0.322792, 0.00130916
0.325018, 0.00136194
0.338781, 0.00148181
0.375994, 0.00164796
0.423149, 0.00184126
0.484696, 0.00191684
0.50392, 0.00159329
0.411569, 0.00126517
0.313545, 0.00138254
0.348086, 0.00146152
0.371755, 0.00130951
0.325155, 0.00136823
0.344429, 0.00132808
0.330334, 0.00128304
0.318743, 0.001366
0.343662, 0.00127511
0.315403, 0.00134635
0.334745, 0.00129836
0.323765, 0.00134049
0.333274, 0.00133573
0.335427, 0.00136181
0.340519, 0.00137562
0.347656, 0.00136234
0.341202, 0.00136883
0.346205, 0.00130289
0.32377, 0.0012681
0.314155, 0.00121734
0.299739, 0.00124996
0.308814, 0.00125642
0.311128, 0.00126414
0.312907, 0.00123259
0.304617, 0.0012173
0.300124, 0.001233
0.304161, 0.00124674
0.309801, 0.00125991
0.312195, 0.00125929
0.313246, 0.00130604
0.32683, 0.00140292
0.354338, 0.00153517
0.395916, 0.00172129
0.450649, 0.00186584
0.495564, 0.00183544
0.486175, 0.00152783
0.395438, 0.00129541
0.324357, 0.00138518
0.34946, 0.0014122
0.359198, 0.00125828
0.313706, 0.00132902
0.331414, 0.00138593
0.348715, 0.00124988
0.309247, 0.00127838
0.317531, 0.00130014
0.323927, 0.00123562
0.304272, 0.00127671
0.317277, 0.00125251
0.309507, 0.00121484
0.297932, 0.00126203
0.313407, 0.00123508
0.303348, 0.00120241
0.29491, 0.00122609
0.302047, 0.00121452
0.29698, 0.00120605
0.297022, 0.00122245
0.300496, 0.00120128
0.294334, 0.0011889
0.291545, 0.00119537
0.293292, 0.00119173
0.291525, 0.00118394
0.290191, 0.00118341
0.290616, 0.00118509
0.289388, 0.00117829
0.289019, 0.00118305
0.289886, 0.00118402
0.290037, 0.00118243
0.289555, 0.00117939
0.290011, 0.00119485
0.292141, 0.00119572
0.29535, 0.00121855
0.298884, 0.00123816
0.307759, 0.00129708
0.321928, 0.00135351
0.342541, 0.00143662
0.362766, 0.00147014
0.377984, 0.00141415
0.357351, 0.00125213
0.313178, 0.00119023
0.294183, 0.0012697
0.315897, 0.00129956
0.326154, 0.00124167
0.30873, 0.00123162
0.305776, 0.00126177
0.315464, 0.00122
0.302224, 0.00118759
0.292169, 0.00121132
0.299093, 0.00120365
0.296847, 0.00116656
0.286056, 0.00116729
0.287804, 0.00118523
0.291523, 0.00117235
0.287941, 0.00117459
0.289217, 0.00118827
0.291614, 0.00117461
0.288766, 0.00116803
0.288065, 0.00118817
0.291816, 0.00118295
0.292463, 0.00118942
0.293084, 0.00120006
0.296479, 0.00121222
0.300067, 0.00121497
0.301503, 0.0012405
0.307672, 0.00126413
0.315535, 0.00129077
0.322056, 0.00130339
0.32588, 0.00130354
0.326951, 0.00128503
0.320461, 0.00127398
0.319282, 0.00134092
0.335703, 0.00152425
0.39317, 0.00190948
0.50747, 0.00233633
0.639374, 0.00233262
0.636485, 0.00150824
0.389302, 0.00132768
0.337615, 0.00161423
0.423417, 0.00131568
0.328956, 0.00147576
0.382682, 0.00129048
0.3242, 0.001395
0.353096, 0.00129735
0.326193, 0.00133799
0.338459, 0.00125991
0.314652, 0.00131399
0.330238, 0.001234
0.307267, 0.00125423
0.314263, 0.00122096
0.305252, 0.00121962
0.303705, 0.001227
0.305562, 0.00120075
0.299023, 0.00123342
0.307645, 0.00119422
0.295978, 0.00120348
0.299904, 0.00118847
0.294566, 0.00117434
0.290523, 0.00118577
0.294422, 0.00117133
0.290139, 0.00118549
0.293553, 0.00116555
0.289348, 0.00118546
0.294027, 0.00117712
0.293724, 0.00120027
0.297143, 0.00121808
0.306456, 0.00128192
0.322008, 0.00136048
0.349667, 0.00149081
0.383287, 0.00159158
0.418221, 0.00167642
0.437728, 0.00209165
0.544695, 0.00242309
0.640175, 0.0026796
0.713853, 0.00208714
0.564252, 0.00241703
0.681414, 0.0022416
0.593779, 0.00206234
0.555844, 0.00214497
0.569843, 0.00197992
0.537228, 0.00205999
0.548514, 0.00181814
0.47503, 0.00209909
0.549851, 0.00172876
0.457252, 0.00168252
0.424652, 0.00161523
0.407754, 0.00145948
0.365572, 0.00157861
0.40152, 0.00152781
0.383899, 0.00141346
0.357029, 0.00139595
0.350571, 0.0013726
0.34687, 0.0013889
0.349053, 0.0013026
0.329278, 0.00129862
0.325651, 0.00127673
0.321941, 0.00131951
0.329431, 0.0012349
0.306569, 0.00128396
0.320404, 0.00122362
0.304779, 0.00126255
0.313073, 0.00121019
0.301685, 0.00120925
0.301677, 0.00120012
0.29904, 0.00120087
0.298592, 0.00119408
0.296429, 0.00117791
0.293057, 0.00117156
0.290317, 0.00117511
0.291662, 0.00116721
0.289984, 0.00115789
0.287142, 0.00115192
0.285108, 0.00115302
0.286087, 0.00114608
0.284138, 0.00114051
0.283363, 0.00113885
0.281208, 0.0011346
0.280535, 0.00113188
0.281189, 0.00112627
0.278647, 0.00112889
0.27879, 0.00112299
0.277931, 0.00112143
0.276995, 0.00112161
0.2766, 0.00111712
0.275469, 0.00111697
0.275464, 0.00111381
0.274669, 0.00111416
0.274373, 0.00111022
0.273384, 0.00110844
0.273029, 0.00110912
0.273098, 0.00110452
0.272116, 0.00110444
0.27206, 0.00110335
0.271541, 0.00110194
0.271072, 0.00110192
0.270874, 0.00109882
0.27018, 0.00110001
0.270158, 0.00109582
0.269417, 0.00109504
0.269266, 0.00109605
0.269106, 0.00109364
0.268803, 0.00109266
0.268397, 0.00109175
0.26822, 0.0010901
0.267754, 0.00108944
0.267535, 0.00108833
0.267185, 0.00108755
0.26697, 0.00108637
0.266763, 0.00108677
0.266505, 0.00108558
0.26627, 0.00108524
0.266214, 0.001085
0.266109, 0.00108665
0.266416, 0.00108837
0.267124, 0.00109484
0.269034, 0.00110921
0.273052, 0.00114149
0.282859, 0.00121141
0.303416, 0.00136951
0.350149, 0.00167037
0.439365, 0.0021631
0.585565, 0.0025088
0.690498, 0.00212545
0.576908, 0.00148895
0.38997, 0.00199789
0.530963, 0.00238959
0.656068, 0.00233845
0.643238, 0.00292714
0.827135, 0.00350816
0.985672, 0.004196
1.18689, 0.00293252
0.811536, 0.00243341
0.660827, 0.00202799
0.538645, 0.00220504
0.596839, 0.00176494
0.457309, 0.00208595
0.550279, 0.00166537
0.430453, 0.00174166
0.454893, 0.00167676
0.433977, 0.00162796
0.421963, 0.00153146
0.393238, 0.00160478
0.411181, 0.00150727
0.384221, 0.00145476
0.368477, 0.00149639
0.381774, 0.00142253
0.357316, 0.00144677
0.366768, 0.00134871
0.338568, 0.00140371
0.357379, 0.00133873
0.333401, 0.00134554
0.339561, 0.00129554
0.325287, 0.00131029
0.331198, 0.00128152
0.321324, 0.00125855
0.315913, 0.00127277
0.318015, 0.00124553
0.308641, 0.00124545
0.310624, 0.00122707
0.305277, 0.00122391
0.305796, 0.00120266
0.298153, 0.00120382
0.301187, 0.00118585
0.295694, 0.00118408
0.294644, 0.00118326
0.293033, 0.00117515
0.291144, 0.00116193
0.288694, 0.0011603
0.287303, 0.00115648
0.286288, 0.00114806
0.284454, 0.0011423
0.28312, 0.0011403
0.281717, 0.0011367
0.281111, 0.00112603
0.279026, 0.00112703
0.279074, 0.00112157
0.277101, 0.00111941
0.276921, 0.00111507
0.275576, 0.00111345
0.274777, 0.00111089
0.274191, 0.00110535
0.272831, 0.00110538
0.273109, 0.00110073
0.271556, 0.00109881
0.271197, 0.00109575
0.270468, 0.00109397
0.269868, 0.00109349
0.269552, 0.00109063
0.268684, 0.00108856
0.268339, 0.00108589
0.267647, 0.00108439
0.267211, 0.0010831
0.26684, 0.00108152
0.266263, 0.00107981
0.265894, 0.0010784
0.265467, 0.00107619
0.264858, 0.00107494
0.264647, 0.00107395
0.264226, 0.00107236
0.263834, 0.00107246
0.263577, 0.00107001
0.263167, 0.00106831
0.262775, 0.00106771
0.262505, 0.00106603
0.262046, 0.00106464
0.261763, 0.00106402
0.261455, 0.00106309
0.261124, 0.00106154
0.260859, 0.00106058
0.260537, 0.00105973
0.26025, 0.00105905
0.260014, 0.00105763
0.259764, 0.00105791
0.259577, 0.0010563
0.25945, 0.00105757
0.259454, 0.00105709
0.259802, 0.0010632
0.26089, 0.0010688
0.263737, 0.00109847
0.270579, 0.00114584
0.287256, 0.00128098
0.322922, 0.00155514
0.406991, 0.00188716
0.499029, 0.00188678
0.50819, 0.00136022
0.353485, 0.00126861
0.326431, 0.001503
0.394256, 0.00133421
0.342922, 0.00132791
0.337099, 0.00144747
0.372557, 0.00127022
0.32055, 0.00129579
0.3267, 0.00128263
0.323399, 0.00114575
0.28249, 0.00123662
0.310483, 0.00119258
0.299367, 0.00116138
0.292308, 0.0011869
0.294405, 0.00112412
0.280393, 0.00114478
0.287381, 0.00111854
0.277375, 0.00115167
0.285392, 0.00110577
0.275571, 0.00108894
0.270568, 0.00113137
0.277759, 0.00107282
0.266189, 0.0010997
0.273328, 0.00107602
0.266175, 0.0010798
0.266352, 0.00107216
0.266231, 0.00105825
0.262165, 0.00108333
0.266536, 0.00104679
0.258776, 0.00106017
0.262127, 0.00106006
0.26095, 0.00104966
0.258381, 0.00105144
0.259932, 0.00104296
0.257002, 0.00105246
0.258386, 0.00103804
0.256542, 0.00103838
0.256112, 0.00104109
0.256019, 0.00103364
0.254695, 0.00103279
0.254461, 0.00103219
0.253793, 0.00103386
0.25428, 0.00103197
0.25378, 0.00102929
0.252887, 0.00103243
0.253896, 0.00103412
0.254335, 0.00103895
0.255842, 0.00105421
0.260241, 0.00108907
0.27118, 0.00117195
0.296853, 0.00140078
0.366774, 0.00185321
0.49766, 0.00224771
0.61957, 0.00198649
0.53256, 0.00150821
0.401823, 0.00158704
0.427017, 0.00143045
0.372547, 0.00170505
0.458631, 0.00146054
0.379454, 0.00175479
0.462408, 0.00164547
0.435598, 0.00170133
0.462423, 0.00160188
0.424426, 0.00142668
0.374334, 0.00129262
0.334492, 0.00125155
0.323595, 0.00132977
0.347924, 0.00122535
0.314319, 0.00123639
0.317241, 0.00122447
0.314868, 0.00124075
0.318432, 0.00114487
0.293323, 0.00113289
0.28847, 0.00119243
0.304563, 0.00111967
0.286639, 0.00114216
0.291293, 0.00112624
0.286694, 0.00109882
0.278286, 0.00108955
0.275596, 0.0011159
0.284274, 0.00109249
0.275993, 0.00108022
0.273458, 0.00107336
0.271485, 0.00107094
0.27041, 0.00106838
0.269918, 0.00107145
0.270434, 0.00105728
0.266541, 0.00105677
0.26542, 0.00105376
0.264916, 0.0010484
0.263246, 0.00104625
0.262875, 0.00103946
0.261986, 0.00104142
0.261283, 0.00103532
0.259705, 0.00103411
0.260062, 0.001037
0.259666, 0.00102548
0.257286, 0.0010246
0.257259, 0.00102589
0.256788, 0.0010223
0.256038, 0.00101881
0.255251, 0.00102202
0.255896, 0.00102045
0.255401, 0.00101789
0.254174, 0.00101615
0.253817, 0.00101401
0.253452, 0.00101465
0.253042, 0.00101088
0.252127, 0.00100929
0.251956, 0.00101198
0.251934, 0.00100758
0.251515, 0.00100993
0.251582, 0.00100841
0.251577, 0.00101443
0.252605, 0.00101532
0.253796, 0.00103027
0.256984, 0.00104551
0.26324, 0.00109991
0.276637, 0.00117182
0.302245, 0.00134905
0.349841, 0.00157765
0.424909, 0.00183084
0.492213, 0.00172038
0.465253, 0.00129127
0.335923, 0.00126375
0.325034, 0.00167444
0.447728, 0.00172791
0.459571, 0.00187395
0.503853, 0.00168552
0.451087, 0.00122563
0.320819, 0.00156422
0.413691, 0.00129695
0.335153, 0.00126426
0.323649, 0.00135766
0.348896, 0.00134512
0.343127, 0.00118276
0.297734, 0.00126673
0.324507, 0.00121375
0.307734, 0.00116345
0.293225, 0.00119871
0.306958, 0.00112871
0.286955, 0.00116132
0.291847, 0.00110796
0.280261, 0.00111415
0.281642, 0.0010945
0.275907, 0.00109814
0.275679, 0.00107766
0.270701, 0.00106498
0.269188, 0.00106018
0.26568, 0.00106804
0.268494, 0.00103909
0.260251, 0.00104765
0.263142, 0.00103298
0.258102, 0.00104248
0.26022, 0.00101914
0.254751, 0.00102498
0.256635, 0.00102693
0.256095, 0.0010086
0.250797, 0.00101473
0.25451, 0.00100105
0.250195, 0.0010075
0.25087, 0.0010031
0.250578, 0.000997248
0.248804, 0.000995984
0.247835, 0.00100048
0.248485, 0.000991202
0.246994, 0.000987031
0.245457, 0.000994154
0.246751, 0.000985833
0.24472, 0.000986283
0.245102, 0.00098558
0.244818, 0.000984059
0.243813, 0.000979694
0.24373, 0.000978576
0.242915, 0.000981346
0.243102, 0.000974794
0.24217, 0.000974572
0.241993, 0.000976853
0.241874, 0.000972356
0.241039, 0.000971918
0.241168, 0.000973831
0.240906, 0.00097139
0.240587, 0.000969612
0.240258, 0.000970917
0.240367, 0.000970055
0.240018, 0.000968053
0.239859, 0.000970602
0.240061, 0.000969655
0.240251, 0.000973255
0.240747, 0.000976428
0.242346, 0.000986737
0.244447, 0.0010019
0.250575, 0.00105071
0.263251, 0.00112714
0.288704, 0.00130651
0.338149, 0.00155474
0.41478, 0.00183317
0.494223, 0.00189077
0.5152, 0.00145903
0.386513, 0.00105948
0.270015, 0.00132009
0.344101, 0.00175563
0.468193, 0.00151354
0.399988, 0.00187891
0.50842, 0.00193106
0.526143, 0.0016463
0.443124, 0.00163026
0.418679, 0.0015865
0.412448, 0.00175023
0.458637, 0.00157717
0.407659, 0.00155128
0.400599, 0.00139347
0.364639, 0.0014357
0.363308, 0.00135264
0.347377, 0.00127259
0.32434, 0.00129668
0.328061, 0.00129571
0.326776, 0.00121342
0.311216, 0.00116689
0.298347, 0.00119095
0.302686, 0.00116124
0.297561, 0.00110228
0.28371, 0.0010993
0.28018, 0.00114394
0.288549, 0.00106143
0.267493, 0.0010839
0.273706, 0.00107783
0.271025, 0.00105528
0.266032, 0.00104548
0.263176, 0.00103815
0.260095, 0.00104982
0.260868, 0.00102421
0.25703, 0.0010188
0.254199, 0.00101958
0.255157, 0.00101715
0.252723, 0.000996619
0.247913, 0.00100764
0.251726, 0.000994164
0.247779, 0.000992964
0.247109, 0.00098534
0.245125, 0.000985156
0.245385, 0.000982056
0.244495, 0.000975531
0.242314, 0.000975692
0.242481, 0.000971281
0.241931, 0.00096983
0.240876, 0.000966879
0.239818, 0.000968248
0.240324, 0.00096281
0.238965, 0.000963372
0.23876, 0.000958496
0.237616, 0.000960325
0.237983, 0.000958043
0.23716, 0.000954111
0.236432, 0.000954919
0.236506, 0.000952649
0.235989, 0.000952608
0.235504, 0.00095136
0.235325, 0.000949798
0.234702, 0.000950401
0.234489, 0.000948217
0.234247, 0.000945909
0.23391, 0.000945216
0.233513, 0.000946031
0.233571, 0.000943293
0.232999, 0.00094313
0.232948, 0.000942411
0.23262, 0.000942086
0.232473, 0.000940674
0.232558, 0.000942489
0.232488, 0.000941931
0.232796, 0.000947803
0.233972, 0.000953906
0.23654, 0.00098136
0.243431, 0.00102659
0.258963, 0.00116366
0.296107, 0.0014147
0.375512, 0.00189302
0.509289, 0.00220906
0.612156, 0.0017969
0.48561, 0.00138095
0.364246, 0.00176212
0.481804, 0.00151828
0.401, 0.0022658
0.618539, 0.00299975
0.842317, 0.00347054
0.986067, 0.00241809
0.670528, 0.00240825
0.655275, 0.00228479
0.615534, 0.00334564
0.952842, 0.00239183
0.662118, 0.00201864
0.54341, 0.0020834
0.570854, 0.00174322
0.461224, 0.00200392
0.534113, 0.00165432
0.423644, 0.00170825
0.455066, 0.00164698
0.435194, 0.00147378
0.383649, 0.00158863
0.407306, 0.00148545
0.380114, 0.00148301
0.383136, 0.00137234
0.352374, 0.00135442
0.349029, 0.00136746
0.355255, 0.0013105
0.33835, 0.00125318
0.323643, 0.00126486
0.324863, 0.00124813
0.318713, 0.00124217
0.317059, 0.00117625
0.301344, 0.00119075
0.304121, 0.00116844
0.297857, 0.00116812
0.297437, 0.001142
0.291807, 0.00111773
0.285755, 0.00112289
0.287105, 0.0011109
0.283517, 0.00109774
0.279928, 0.00107224
0.274827, 0.00107802
0.276726, 0.00105989
0.27216, 0.00106324
0.272181, 0.00104844
0.266994, 0.00105189
0.268648, 0.00104308
0.265811, 0.00103307
0.263596, 0.0010292
0.262333, 0.00102402
0.260766, 0.00102015
0.259681, 0.00101452
0.258566, 0.00100998
0.257259, 0.0010057
0.256127, 0.00100455
0.255626, 0.00099807
0.254057, 0.00099666
0.253712, 0.000993069
0.25234, 0.000989402
0.251521, 0.000985774
0.250586, 0.000985679
0.25037, 0.000982048
0.249151, 0.000979096
0.248713, 0.000975031
0.247678, 0.000974119
0.247288, 0.000972208
0.246599, 0.000969461
0.246047, 0.000968684
0.245641, 0.000967554
0.244958, 0.000965261
0.244312, 0.000963547
0.24386, 0.000961577
0.243257, 0.00096119
0.243035, 0.00095864
0.242346, 0.000957587
0.242162, 0.000955828
0.241578, 0.000954628
0.241118, 0.000953016
0.24079, 0.000951373
0.240226, 0.000950881
0.239994, 0.000949363
0.23953, 0.000948588
0.23928, 0.000947276
0.238939, 0.000946126
0.238525, 0.000944726
0.238234, 0.000943852
0.237896, 0.000942958
0.237569, 0.000941897
0.237288, 0.00094045
0.23692, 0.000939939
0.236678, 0.000938657
0.236357, 0.000937753
0.236069, 0.000936741
0.235802, 0.000936129
0.235604, 0.000934828
0.235362, 0.000935144
0.235273, 0.000934579
0.235189, 0.000935885
0.235506, 0.000937071
0.236075, 0.000944344
0.237843, 0.000953557
0.241111, 0.000982591
0.248989, 0.00103134
0.264286, 0.00114783
0.297646, 0.00133875
0.356332, 0.00165648
0.450001, 0.00185601
0.512943, 0.00162924
0.441784, 0.00115645
0.30858, 0.00129834
0.341189, 0.00140824
0.372344, 0.00110188
0.28378, 0.00123736
0.32335, 0.00129354
0.335843, 0.00112341
0.291764, 0.00123135
0.321432, 0.00109874
0.283585, 0.00116114
0.30322, 0.00109277
0.281315, 0.00102964
0.265224, 0.0010652
0.273417, 0.00102824
0.262686, 0.00103416
0.265032, 0.000992349
0.2527, 0.00103972
0.266333, 0.000997427
0.253285, 0.000991514
0.255022, 0.00101504
0.261952, 0.00102199
0.259556, 0.00101562
0.259334, 0.000985586
0.249964, 0.000984145
0.247461, 0.00096663
0.243701, 0.000975643
0.248002, 0.000960244
0.243693, 0.000973154
0.244669, 0.000951838
0.23992, 0.000951647
0.240702, 0.000937935
0.236204, 0.000941372
0.237383, 0.000933638
0.235867, 0.000944074
0.238689, 0.000933169
0.234995, 0.000927314
0.233085, 0.000925786
0.232479, 0.000920484
0.231522, 0.000926738
0.232371, 0.000922807
0.231028, 0.000921362
0.23137, 0.000919193
0.230492, 0.000920782
0.230912, 0.00091824
0.230317, 0.000913962
0.230044, 0.00091795
0.229758, 0.000912433
0.228899, 0.000911738
0.228468, 0.000911876
0.228417, 0.000914851
0.22894, 0.000919589
0.230579, 0.000929768
0.23349, 0.000954368
0.240692, 0.000995866
0.253509, 0.00108925
0.280777, 0.0012431
0.325783, 0.00184476
0.514417, 0.00203626
0.559609, 0.00167034
0.457042, 0.00135112
0.364394, 0.00152575
0.400603, 0.00145136
0.38584, 0.0017677
0.471614, 0.00164326
0.440191, 0.00192174
0.514015, 0.0017362
0.474468, 0.00138098
0.364758, 0.00159539
0.41894, 0.00142129
0.374055, 0.00134257
0.341708, 0.0013614
0.348355, 0.00125294
0.324232, 0.00124404
0.319626, 0.00119334
0.306964, 0.0012405
0.319485, 0.00108438
0.275758, 0.0011643
0.301894, 0.00108255
0.27576, 0.00111089
0.285423, 0.00107649
0.275131, 0.00104078
0.266004, 0.00105428
0.270945, 0.00103641
0.264071, 0.00101818
0.258553, 0.0010091
0.256942, 0.00100602
0.255166, 0.00100469
0.253587, 0.000989363
0.250457, 0.000973872
0.24492, 0.000976041
0.246858, 0.000967927
0.244622, 0.000957192
0.242111, 0.000957973
0.240762, 0.000947347
0.238136, 0.000944881
0.238463, 0.000941348
0.236991, 0.00093435
0.235734, 0.000930593
0.23429, 0.000929039
0.23305, 0.000923952
0.232585, 0.00092325
0.232787, 0.000919018
0.230945, 0.000916477
0.229814, 0.000911617
0.229664, 0.00090848
0.228544, 0.00091264
0.228794, 0.000906447
0.227823, 0.000906264
0.227468, 0.000904883
0.226926, 0.000902306
0.226359, 0.000900202
0.225849, 0.000901364
0.225626, 0.000897849
0.224694, 0.000896702
0.225043, 0.000896726
0.224249, 0.000895447
0.224045, 0.000892945
0.223568, 0.000892831
0.223228, 0.000891687
0.222795, 0.000892051
0.223025, 0.000889926
0.222538, 0.000892541
0.222973, 0.000891542
0.223593, 0.000901045
0.225241, 0.000908644
0.228669, 0.000940185
0.236622, 0.000989194
0.253416, 0.00111741
0.287451, 0.00131759
0.351882, 0.00158047
0.424093, 0.00168331
0.459476, 0.00136386
0.364396, 0.00123201
0.325804, 0.00144292
0.387277, 0.00117017
0.306238, 0.00109751
0.282941, 0.00108469
0.279799, 0.00103514
0.265529, 0.00111394
0.288085, 0.00101976
0.261648, 0.00105615
0.273737, 0.00101625
0.259122, 0.00103794
0.267874, 0.0010731
0.279237, 0.00106043
0.276271, 0.00113275
0.293759, 0.00116296
0.30879, 0.00118413
0.310074, 0.0011482
0.30286, 0.00103132
0.266162, 0.000950727
0.244661, 0.000946238
0.242167, 0.000992607
0.253563, 0.000989228
0.25694, 0.000936111
0.237869, 0.000924762
0.234695, 0.000940429
0.241029, 0.000953888
0.242642, 0.000913538
0.232069, 0.000916145
0.231589, 0.000924275
0.233769, 0.000919965
0.234608, 0.000913552
0.229851, 0.000903316
0.228019, 0.000914196
0.23179, 0.000922425
0.23247, 0.000926784
0.235081, 0.000944455
0.240122, 0.000967832
0.245839, 0.000992257
0.254157, 0.00103521
0.265302, 0.00104395
0.270231, 0.00103332
0.264229, 0.000960209
0.244783, 0.000895881
0.22566, 0.000882468
0.221658, 0.000911413
0.230158, 0.000945202
0.238567, 0.000935014
0.236089, 0.000898334
0.22609, 0.000873508
0.219043, 0.000886927
0.222692, 0.000910186
0.228302, 0.000905642
0.228164, 0.000885854
0.221528, 0.000867322
0.216657, 0.000871
0.217673, 0.000886991
0.22162, 0.00088905
0.223022, 0.000880081
0.220072, 0.000866705
0.21635, 0.000862414
0.215489, 0.000872341
0.217337, 0.000878321
0.220334, 0.000887772
0.221723, 0.000894216
0.225663, 0.000942009
0.23858, 0.00107254
0.280293, 0.00142649
0.379422, 0.00203163
0.566105, 0.00204331
0.568927, 0.00138057
0.378966, 0.00158222
0.432497, 0.00150179
0.39968, 0.00129245
0.344353, 0.0013559
0.363129, 0.00122446
0.323145, 0.00129046
0.342488, 0.00112152
0.291074, 0.00111261
0.28945, 0.0011509
0.299416, 0.00106298
0.274341, 0.00104875
0.270887, 0.00107419
0.278992, 0.0010408
0.268963, 0.00102291
0.262713, 0.000976351
0.249915, 0.00101744
0.262076, 0.000959342
0.248112, 0.00095725
0.24492, 0.00100197
0.255731, 0.000938544
0.242068, 0.000970637
0.249532, 0.000963206
0.248287, 0.000982839
0.250793, 0.000995116
0.259875, 0.00101832
0.26484, 0.00106552
0.279124, 0.00108961
0.284247, 0.00108598
0.287942, 0.00103807
0.26951, 0.000944092
0.245505, 0.000902167
0.230971, 0.00091234
0.233196, 0.000939701
0.242801, 0.000943064
0.241981, 0.000908935
0.232567, 0.00088654
0.226826, 0.000897169
0.229816, 0.000910754
0.232323, 0.000895429
0.228643, 0.000872158
0.222818, 0.000878318
0.224224, 0.000892577
0.227634, 0.000883022
0.225181, 0.000868425
0.221569, 0.000867438
0.220422, 0.000874344
0.222558, 0.000875667
0.222506, 0.000867645
0.221001, 0.000864659
0.219462, 0.000864268
0.219282, 0.000868763
0.22106, 0.000871059
0.221342, 0.000876329
0.222776, 0.000886396
0.226941, 0.000944552
0.241884, 0.0010643
0.281193, 0.00141631
0.379614, 0.00203428
0.569759, 0.00285556
0.812109, 0.00238878
0.682375, 0.00142954
0.385163, 0.00258089
0.712229, 0.00199793
0.546233, 0.00203586
0.566667, 0.001584
0.421616, 0.00183373
0.499033, 0.00171735
0.454074, 0.00178863
0.482425, 0.00167018
0.437505, 0.00175656
0.458829, 0.00152357
0.406137, 0.00138489
0.36133, 0.00141767
0.375574, 0.00129872
0.341654, 0.00132479
0.34432, 0.00123921
0.32086, 0.00121263
0.311825, 0.00125857
0.329279, 0.00116121
0.300395, 0.00115422
0.29674, 0.00112159
0.289839, 0.00108756
0.279704, 0.00111265
0.286348, 0.00107072
0.275619, 0.00105422
0.269289, 0.00103536
0.26319, 0.00103817
0.263782, 0.00101576
0.259841, 0.00098953
0.254486, 0.00100424
0.255866, 0.000968452
0.245377, 0.000972416
0.24728, 0.000965258
0.245353, 0.00094638
0.240543, 0.000943105
0.240504, 0.000934699
0.237412, 0.000929352
0.235295, 0.000923118
0.233789, 0.000920274
0.233366, 0.000913891
0.231782, 0.000897893
0.227322, 0.000902576
0.229162, 0.000896619
0.227452, 0.000892588
0.225691, 0.000888689
0.225253, 0.000881013
0.222876, 0.000882481
0.223142, 0.000877503
0.22186, 0.00087974
0.221857, 0.000875152
0.221238, 0.000867295
0.219444, 0.000867359
0.219386, 0.000865816
0.218943, 0.000864224
0.218275, 0.000863827
0.218334, 0.00086269
0.217536, 0.000862655
0.217736, 0.000864646
0.218429, 0.000868185
0.219449, 0.000878549
0.222527, 0.000897725
0.227966, 0.000933191
0.23867, 0.000995713
0.257505, 0.001097
0.287582, 0.00121541
0.323187, 0.00131404
0.356298, 0.001203
0.32008, 0.00099258
0.258543, 0.000997765
0.258783, 0.00117046
0.308773, 0.00116306
0.306044, 0.00103897
0.270966, 0.0010488
0.272688, 0.000970383
0.249897, 0.000886305
0.226101, 0.000984797
0.25283, 0.00095486
0.245684, 0.000897652
0.228444, 0.000937278
0.239821, 0.000888747
0.226865, 0.000897641
0.228982, 0.000910021
0.232011, 0.000859425
0.217594, 0.000892061
0.226992, 0.000891892
0.226723, 0.00087645
0.222408, 0.000881786
0.223273, 0.000859917
0.217681, 0.000886731
0.224243, 0.000886804
0.226301, 0.000874602
0.221074, 0.000884194
0.225255, 0.000880065
0.22275, 0.000885687
0.225362, 0.000885739
0.22546, 0.000863838
0.218485, 0.000851914
0.214986, 0.000844302
0.212897, 0.000840532
0.211609, 0.000847951
0.214174, 0.000842543
0.212695, 0.00083809
0.211275, 0.000844079
0.21285, 0.000839819
0.211703, 0.000837253
0.211061, 0.000838697
0.210662, 0.000831805
0.209593, 0.000834316
0.209488, 0.000837632
0.210936, 0.00083865
0.210553, 0.000836475
0.211423, 0.000848709
0.21283, 0.000858578
0.218644, 0.000917117
0.232398, 0.00102124
0.267615, 0.00119254
0.314375, 0.0012836
0.346026, 0.00115383
0.305018, 0.00115123
0.306189, 0.00130732
0.354229, 0.00129558
0.346022, 0.00143679
0.386682, 0.00144261
0.39224, 0.00141941
0.387933, 0.0012644
0.338901, 0.000992512
0.256724, 0.00109436
0.289422, 0.00111477
0.293348, 0.000996203
0.260086, 0.00101788
0.267595, 0.00102295
0.265829, 0.000909155
0.233705, 0.000994785
0.261453, 0.000929897
0.239514, 0.000886072
0.227711, 0.000942454
0.24527, 0.000878081
0.225434, 0.000902151
0.231548, 0.00088127
0.225748, 0.000879496
0.225226, 0.000883821
0.226255, 0.000853947
0.217659, 0.000876869
0.223578, 0.000855586
0.218955, 0.000854597
0.217432, 0.000856887
0.217541, 0.000849502
0.215386, 0.000852774
0.217319, 0.000848305
0.2139, 0.000847435
0.215858, 0.000859441
0.218107, 0.000864414
0.220363, 0.000890718
0.226686, 0.000922605
0.238399, 0.00100055
0.257824, 0.0010828
0.288026, 0.00120897
0.32046, 0.00125493
0.341867, 0.00118632
0.312101, 0.000963777
0.25401, 0.00094305
0.246282, 0.00114923
0.306247, 0.00123879
0.337102, 0.00119195
0.320263, 0.00121124
0.319084, 0.00111697
0.296956, 0.000955746
0.248207, 0.00100732
0.263034, 0.00097405
0.255019, 0.000930813
0.239784, 0.000983829
0.254234, 0.00093178
0.240348, 0.000916357
0.236236, 0.000902251
0.23064, 0.000910902
0.234327, 0.000887433
0.228582, 0.000864282
0.221258, 0.000898625
0.230707, 0.000855517
0.218286, 0.000858207
0.220117, 0.00085995
0.219163, 0.000852968
0.216305, 0.000859361
0.220309, 0.000840073
0.212635, 0.000843079
0.213284, 0.000840448
0.214131, 0.000833349
0.210867, 0.000833229
0.210423, 0.000830904
0.210578, 0.000825794
0.209358, 0.000829817
0.209326, 0.000824987
0.20864, 0.00081396
0.205864, 0.000817431
0.205968, 0.000820947
0.206696, 0.000814286
0.20585, 0.000813469
0.20471, 0.000813633
0.204826, 0.000809909
0.20396, 0.000807427
0.203169, 0.000811057
0.204221, 0.000808457
0.203266, 0.000803674
0.202396, 0.000807138
0.202603, 0.000806134
0.202983, 0.00080993
0.203679, 0.000813368
0.205145, 0.000832835
0.209679, 0.000869979
0.223573, 0.000984257
0.253089, 0.00120923
0.325605, 0.00148292
0.400287, 0.0021034
0.589916, 0.00190091
0.541906, 0.00199149
0.547429, 0.00165795
0.450373, 0.00192583
0.523048, 0.00171656
0.460995, 0.00143706
0.387252, 0.00137159
0.364504, 0.00136235
0.363448, 0.00122873
0.323157, 0.00127335
0.337941, 0.00122651
0.313032, 0.00114501
0.299476, 0.00114238
0.299098, 0.00111064
0.290327, 0.00104065
0.268755, 0.00107953
0.28097, 0.00101952
0.264484, 0.000995003
0.256141, 0.001025
0.265521, 0.000946192
0.242477, 0.000972938
0.251824, 0.000934302
0.24112, 0.000933473
0.241684, 0.000917107
0.23642, 0.0009074
0.232779, 0.000912769
0.233785, 0.000888716
0.227099, 0.000892765
0.228057, 0.000871066
0.223185, 0.000875872
0.22436, 0.000863183
0.219819, 0.000860182
0.219367, 0.000851078
0.21751, 0.00085187
0.216794, 0.00084464
0.214208, 0.000841639
0.214363, 0.000838742
0.21296, 0.000833383
0.21157, 0.000832287
0.211121, 0.000832443
0.210578, 0.000828364
0.209993, 0.000826316
0.209313, 0.00082576
0.209314, 0.000828686
0.209684, 0.000833287
0.211232, 0.00084079
0.213685, 0.000852525
0.217717, 0.000885529
0.226611, 0.000924202
0.23854, 0.000996102
0.259414, 0.0010589
0.279744, 0.00111563
0.294946, 0.00104913
0.277498, 0.000912974
0.234975, 0.000815878
0.207236, 0.00086902
0.222184, 0.000926558
0.239038, 0.000857277
0.218441, 0.000809399
0.205703, 0.000858327
0.219065, 0.000858733
0.219345, 0.000819918
0.20803, 0.000834747
0.21256, 0.000842063
0.214647, 0.000816439
0.207635, 0.000830478
0.210228, 0.000844687
0.217526, 0.000848861
0.215985, 0.000870369
0.225044, 0.000943164
0.242746, 0.0010024
0.264947, 0.00111132
0.292315, 0.0012134
0.330454, 0.00123686
0.330098, 0.00105677
0.282815, 0.000858727
0.219697, 0.000893711
0.229355, 0.000973439
0.258639, 0.000880438
0.224825, 0.000840543
0.2147, 0.000909091
0.237174, 0.000855219
0.217705, 0.000849926
0.217247, 0.000863067
0.224746, 0.000813555
0.206301, 0.000847889
0.216972, 0.00083384
0.213897, 0.00081051
0.206308, 0.000837969
0.213142, 0.000807337
0.205476, 0.000818096
0.209033, 0.000809774
0.206034, 0.000799832
0.202325, 0.000813606
0.208223, 0.000804897
0.204201, 0.000820299
0.208378, 0.000824789
0.209894, 0.000830785
0.212935, 0.000873672
0.223171, 0.000906362
0.236055, 0.000995504
0.259441, 0.00106663
0.28356, 0.00113551
0.300615, 0.00115346
0.310858, 0.0012547
0.337993, 0.00154702
0.425648, 0.00188102
0.528376, 0.00141561
0.387986, 0.00138134
0.381504, 0.00193701
0.526863, 0.00189102
0.522169, 0.00188091
0.521843, 0.00173085
0.463464, 0.00146627
0.397347, 0.00163234
0.442959, 0.00137526
0.36623, 0.00124312
0.330271, 0.00125898
0.332872, 0.0012129
0.318762, 0.00121629
0.319477, 0.00107237
0.280786, 0.0011657
0.309676, 0.00104528
0.27344, 0.00105016
0.273492, 0.00101647
0.267257, 0.00102244
0.267778, 0.000963136
0.253005, 0.000964446
0.252881, 0.000933813
0.242135, 0.000964737
0.251501, 0.000886161
0.231664, 0.000922316
0.241698, 0.000888994
0.230847, 0.000886541
0.229129, 0.000893076
0.230234, 0.000871795
0.225212, 0.000862751
0.221895, 0.000865098
0.221656, 0.000853877
0.218099, 0.000853376
0.219353, 0.000839157
0.215458, 0.00083873
0.215217, 0.000833918
0.213603, 0.000828888
0.211632, 0.000824207
0.211187, 0.000819374
0.210137, 0.000821795
0.20918, 0.000814542
0.207178, 0.000810075
0.207211, 0.000810239
0.206986, 0.000806301
0.205308, 0.00080439
0.205326, 0.000800419
0.204237, 0.000798678
0.203629, 0.000796588
0.202901, 0.000797114
0.202521, 0.000796173
0.202466, 0.000791459
0.201592, 0.000790031
0.200895, 0.000790003
0.200601, 0.000788437
0.200511, 0.000786051
0.199755, 0.000786004
0.199414, 0.000785389
0.199375, 0.000783894
0.19927, 0.00078313
0.198646, 0.000781833
0.198357, 0.000781836
0.198221, 0.000780766
0.197886, 0.000779645
0.197726, 0.000778425
0.197324, 0.000778246
0.197094, 0.000778205
0.197023, 0.000777218
0.196921, 0.00077607
0.197005, 0.000777609
0.196966, 0.000779126
0.19755, 0.000782162
0.198447, 0.000789311
0.200776, 0.000804122
0.204952, 0.000829548
0.213091, 0.000881037
0.227629, 0.000949126
0.249496, 0.00103089
0.271101, 0.00107675
0.287466, 0.00107033
0.282561, 0.00105796
0.285163, 0.00109448
0.295854, 0.00110765
0.298694, 0.00107398
0.287136, 0.00120473
0.32818, 0.00138167
0.37797, 0.0014882
0.413628, 0.00153206
0.424338, 0.00126263
0.342647, 0.00110629
0.29182, 0.00110636
0.294525, 0.0010783
0.287171, 0.001014
0.263673, 0.000960008
0.249584, 0.000962888
0.253745, 0.000962771
0.251579, 0.000969674
0.250989, 0.000865986
0.223637, 0.000944197
0.245166, 0.000872512
0.224848, 0.000873043
0.224343, 0.00090145
0.231098, 0.000838954
0.217027, 0.000859044
0.219137, 0.000839118
0.213586, 0.000836728
0.214326, 0.000823463
0.209725, 0.000842756
0.2134, 0.000806083
0.204916, 0.00080989
0.205648, 0.000814215
0.206562, 0.000798415
0.202522, 0.00080694
0.204981, 0.000793391
0.200336, 0.000799216
0.202848, 0.000785493
0.198616, 0.00080246
0.203028, 0.00079315
0.200901, 0.000802558
0.204841, 0.000832191
0.210902, 0.000864914
0.225508, 0.000980974
0.254153, 0.0011559
0.316291, 0.00157426
0.433135, 0.0020084
0.567827, 0.00181579
0.505638, 0.00123707
0.332326, 0.00147038
0.405442, 0.00194739
0.514949, 0.00173224
0.475871, 0.00192244
0.544675, 0.0018204
0.502271, 0.00173008
0.476263, 0.00173134
0.474253, 0.00172416
0.467871, 0.00156332
0.411644, 0.0015507
0.420266, 0.00145388
0.394439, 0.00138318
0.375622, 0.00124654
0.334146, 0.00127402
0.336872, 0.00133886
0.354938, 0.00120757
0.316843, 0.00117029
0.304057, 0.00115491
0.298795, 0.001164
0.301407, 0.00109095
0.280842, 0.00105452
0.272618, 0.001071
0.279299, 0.00101313
0.262225, 0.00100814
0.25764, 0.00100544
0.259162, 0.000974334
0.249887, 0.000943243
0.240506, 0.00095865
0.244952, 0.000925398
0.235931, 0.000913271
0.233137, 0.000908872
0.232787, 0.000902463
0.230934, 0.000873788
0.223501, 0.000880654
0.225557, 0.000873032
0.222725, 0.00086119
0.219153, 0.000856978
0.218136, 0.000851829
0.216727, 0.000843165
0.21412, 0.000836121
0.212421, 0.000841597
0.213887, 0.000828979
0.210624, 0.000821364
0.208706, 0.000821127
0.208931, 0.000817524
0.207685, 0.00081447
0.205961, 0.000811253
0.205642, 0.000809192
0.205278, 0.000801849
0.203749, 0.000798732
0.202715, 0.000799813
0.202689, 0.000795826
0.201898, 0.00079221
0.201098, 0.00079037
0.200611, 0.000791673
0.200476, 0.000786882
0.199794, 0.000783815
0.198812, 0.000783132
0.198679, 0.000781832
0.19833, 0.00078091
0.197819, 0.000778484
0.197325, 0.00077754
0.197105, 0.000777105
0.196952, 0.000776776
0.196491, 0.000773798
0.196237, 0.000773599
0.196033, 0.000772346
0.1959, 0.00077284
0.195675, 0.000770934
0.195527, 0.000772021
0.195438, 0.000771834
0.195877, 0.000774944
0.196148, 0.000776403
0.197669, 0.000786968
0.199691, 0.00079975
0.205125, 0.000834424
0.213489, 0.000888457
0.232271, 0.000984657
0.258078, 0.00110516
0.298326, 0.00115412
0.309204, 0.00104831
0.282134, 0.00088879
0.231942, 0.000956613
0.25049, 0.00108671
0.291101, 0.00103582
0.274081, 0.00101129
0.269668, 0.00103708
0.279101, 0.000921357
0.240846, 0.000899577
0.235472, 0.00100101
0.26505, 0.000926962
0.242265, 0.000899126
0.234262, 0.000853639
0.223641, 0.00082043
0.212425, 0.00085478
0.221619, 0.000830536
0.216002, 0.00083472
0.215714, 0.000825287
0.21171, 0.000817416
0.211402, 0.000810932
0.208651, 0.000793161
0.2035, 0.000801323
0.206433, 0.000793771
0.203191, 0.000796211
0.204312, 0.000798261
0.204608, 0.000770854
0.196411, 0.000779555
0.198896, 0.00078656
0.200608, 0.000763292
0.194505, 0.000773173
0.196512, 0.000775731
0.197787, 0.000766435
0.195587, 0.000772173
0.19635, 0.000763702
0.194506, 0.000760829
0.193794, 0.000769892
0.195925, 0.000764267
0.195255, 0.00076193
0.194007, 0.000768966
0.196179, 0.000771626
0.196743, 0.000778228
0.199028, 0.000795928
0.203541, 0.000805259
0.207216, 0.000819517
0.211066, 0.000835382
0.216312, 0.00083292
0.215318, 0.000810229
0.20875, 0.000780323
0.199958, 0.000759489
0.193543, 0.000760167
0.194287, 0.000776147
0.198583, 0.000784618
0.201238, 0.000780427
0.200471, 0.000778989
0.199178, 0.000784117
0.20208, 0.000810727
0.208159, 0.000843047
0.219885, 0.000908186
0.237918, 0.000976453
0.261006, 0.00106281
0.283335, 0.00106511
0.287201, 0.00101868
0.270811, 0.000999304
0.266568, 0.00110258
0.298534, 0.0011477
0.307891, 0.00104437
0.279402, 0.000973542
0.256705, 0.00105044
0.277978, 0.00107163
0.286003, 0.00108561
0.289753, 0.00110937
0.301248, 0.00100155
0.267344, 0.000938191
0.249449, 0.000864501
0.227304, 0.000929658
0.245027, 0.000887084
0.235362, 0.00084815
0.222408, 0.000884203
0.232661, 0.000807442
0.210794, 0.000862423
0.227191, 0.000819132
0.212622, 0.000831121
0.215846, 0.00079997
0.20745, 0.000791089
0.204877, 0.000821612
0.213031, 0.000776125
0.200102, 0.000792209
0.206203, 0.000774234
0.200017, 0.000783615
0.201343, 0.00077157
0.198806, 0.000757328
0.194669, 0.00078417
0.200898, 0.000757866
0.194085, 0.000763703
0.196001, 0.000765855
0.194697, 0.000754919
0.193633, 0.000775228
0.198722, 0.000785283
0.202587, 0.0008167
0.209466, 0.000848984
0.223516, 0.000940831
0.246237, 0.00107076
0.289201, 0.00120926
0.323812, 0.0011991
0.328009, 0.000994257
0.261246, 0.000834475
0.21838, 0.00100157
0.268373, 0.00106645
0.283028, 0.00102617
0.272403, 0.00120147
0.331611, 0.00113252
0.304604, 0.0010216
0.270599, 0.000966923
0.258568, 0.000927712
0.241541, 0.0009746
0.254664, 0.000875831
0.229238, 0.00088305
0.231766, 0.000874036
0.226966, 0.000854717
0.221647, 0.000826914
0.214934, 0.000800302
0.206323, 0.000858808
0.22234, 0.00080156
0.206295, 0.000782199
0.202185, 0.000801476
0.205239, 0.000804426
0.206717, 0.000781573
0.200117, 0.000771437
0.198259, 0.000771827
0.197017, 0.000774703
0.198295, 0.000764833
0.195988, 0.000752408
0.191727, 0.000768295
0.196006, 0.00075435
0.193007, 0.000753932
0.192196, 0.000753725
0.192289, 0.000751669
0.190819, 0.000746009
0.190335, 0.000744114
0.190075, 0.000745142
0.18893, 0.000742269
0.189405, 0.000742741
0.18925, 0.000742642
0.189281, 0.00075257
0.191459, 0.000760486
0.194857, 0.000799307
0.20558, 0.000893011
0.23522, 0.0011195
0.299613, 0.00155905
0.433206, 0.00217478
0.606063, 0.00220808
0.629731, 0.00188035
0.519947, 0.00230074
0.657617, 0.00206935
0.578551, 0.00201007
0.552049, 0.00247242
0.689969, 0.00268421
0.741939, 0.00281948
0.790735, 0.00347748
0.966205, 0.00242229
0.658732, 0.00242708
0.631464, 0.00212716
0.572775, 0.00201262
0.530772, 0.00197423
0.529081, 0.00167935
0.448472, 0.0016973
0.454139, 0.00169378
0.440949, 0.00151002
0.393633, 0.0015618
0.401016, 0.00148559
0.381325, 0.00141866
0.362679, 0.00136193
0.352013, 0.00129795
0.343423, 0.00132681
0.34896, 0.0012171
0.317785, 0.00126116
0.327128, 0.00117007
0.306205, 0.00116994
0.308393, 0.00114626
0.301687, 0.00109927
0.288058, 0.00110004
0.285174, 0.00107105
0.279516, 0.00106434
0.277904, 0.00102531
0.269332, 0.00102187
0.265735, 0.0010068
0.262061, 0.00100049
0.260716, 0.000981694
0.254814, 0.000970259
0.2517, 0.000954933
0.24816, 0.000938947
0.244445, 0.000934027
0.242438, 0.000923799
0.239809, 0.000914117
0.236846, 0.000903643
0.234731, 0.000895042
0.232374, 0.0008922
0.231175, 0.000881771
0.227935, 0.000874658
0.226645, 0.000869884
0.224817, 0.000864267
0.223384, 0.000856111
0.221298, 0.000851175
0.220285, 0.000846826
0.21873, 0.000845874
0.217875, 0.000840748
0.216227, 0.000837149
0.215342, 0.000831595
0.214376, 0.000825626
0.213167, 0.000823835
0.213018, 0.000821897
0.212414, 0.000822288
0.212014, 0.000824002
0.212473, 0.000828679
0.213988, 0.000841339
0.217461, 0.000860827
0.223327, 0.000896513
0.234821, 0.000945787
0.248582, 0.000998871
0.26583, 0.00100647
0.267809, 0.000984016
0.264121, 0.000894244
0.234079, 0.000828558
0.215709, 0.000858994
0.224414, 0.000883248
0.230203, 0.000845827
0.219517, 0.000794676
0.204628, 0.000826487
0.213048, 0.00084571
0.220306, 0.000814598
0.209841, 0.000780536
0.200489, 0.00080196
0.207441, 0.000816987
0.210006, 0.000786048
0.202462, 0.000775692
0.199307, 0.000789806
0.20304, 0.000791857
0.204044, 0.000772253
0.197784, 0.000768674
0.196913, 0.000778213
0.199978, 0.000780142
0.199894, 0.000765109
0.196388, 0.000757174
0.193746, 0.00076413
0.195274, 0.000765131
0.196636, 0.000763413
0.195139, 0.000756196
0.193296, 0.0007538
0.192794, 0.000756705
0.193006, 0.000755213
0.193139, 0.000753578
0.192148, 0.000750123
0.191454, 0.00074946
0.191322, 0.000750527
0.191257, 0.000748069
0.19109, 0.000748695
0.190811, 0.00074674
0.190364, 0.000745722
0.190277, 0.00074516
0.189775, 0.000744298
0.189947, 0.000746184
0.190142, 0.000749322
0.191523, 0.000756351
0.193322, 0.000768397
0.197148, 0.000786751
0.202666, 0.00082405
0.21412, 0.00087555
0.229502, 0.000953237
0.253109, 0.000999081
0.267085, 0.00100552
0.267717, 0.000958161
0.255355, 0.000976454
0.258751, 0.00109839
0.298273, 0.00115283
0.307887, 0.00113112
0.3065, 0.00112508
0.308341, 0.00109867
0.29453, 0.00102975
0.276708, 0.000944226
0.253156, 0.000887218
0.232411, 0.000872101
0.230245, 0.000868212
0.22999, 0.000907263
0.238252, 0.000843226
0.220326, 0.000789359
0.205766, 0.000852665
0.221711, 0.000816977
0.212382, 0.000786539
0.20453, 0.000803524
0.207618, 0.000790851
0.204128, 0.000780717
0.202093, 0.000773257
0.199602, 0.000779238
0.200299, 0.000767461
0.197987, 0.000768222
0.197813, 0.000767165
0.196351, 0.000750717
0.191762, 0.000766995
0.199106, 0.000768177
0.196097, 0.000753777
0.193966, 0.000778831
0.200383, 0.00078733
0.203421, 0.000814667
0.209171, 0.000844772
0.222753, 0.00090187
0.235267, 0.00095494
0.255007, 0.000925703
0.242755, 0.000825551
0.218881, 0.000777808
0.200358, 0.000788982
0.20288, 0.000823084
0.215294, 0.000813152
0.208743, 0.00075843
0.195439, 0.000757863
0.195774, 0.000776456
0.198645, 0.000764148
0.19734, 0.000758884
0.19477, 0.000756893
0.194146, 0.000751969
0.193778, 0.000736243
0.188094, 0.00073804
0.189194, 0.000753978
0.193896, 0.000737657
0.188461, 0.000724728
0.185614, 0.000739164
0.189368, 0.000737171
0.188571, 0.000723779
0.185153, 0.000721303
0.184142, 0.000728323
0.186184, 0.000728483
0.186442, 0.000718863
0.183271, 0.000718945
0.182885, 0.000724392
0.185066, 0.000724601
0.184513, 0.000720334
0.183367, 0.000719137
0.183694, 0.000726308
0.18513, 0.000734375
0.187438, 0.000742944
0.190826, 0.000773542
0.199049, 0.00082728
0.217061, 0.000915563
0.241594, 0.00104842
0.284725, 0.00102725
0.274513, 0.000887089
0.234189, 0.000841276
0.219935, 0.000954377
0.252773, 0.000975736
0.259304, 0.000970435
0.260859, 0.000949707
0.252328, 0.000834681
0.224018, 0.000886834
0.235227, 0.000891625
0.236869, 0.000820996
0.215038, 0.000835814
0.219003, 0.000793201
0.208956, 0.000808727
0.211176, 0.000817083
0.214753, 0.000787064
0.204906, 0.000790601
0.207089, 0.000788404
0.204005, 0.000782773
0.204021, 0.000771037
0.200478, 0.000777961
0.201136, 0.000781219
0.201214, 0.000736776
0.190033, 0.000750846
0.192355, 0.000762361
0.195749, 0.000738893
0.189791, 0.000740519
0.192193, 0.000750846
0.19256, 0.000735408
0.190478, 0.000735212
0.188662, 0.00074035
0.191226, 0.000749037
0.192431, 0.000753822
0.195362, 0.000766714
0.198116, 0.000782871
0.204283, 0.000809225
0.210107, 0.000815745
0.215067, 0.000837534
0.218649, 0.000818619
0.215362, 0.000782809
0.202869, 0.000738463
0.191039, 0.000735234
0.189248, 0.000755818
0.196285, 0.000773633
0.199867, 0.000755309
0.196198, 0.000732222
0.187878, 0.000733542
0.188435, 0.000746191
0.192499, 0.000740948
0.190757, 0.000728309
0.186636, 0.000724293
0.186806, 0.000740914
0.190001, 0.000751434
0.194293, 0.000770971
0.200487, 0.00081855
0.213025, 0.000882609
0.23435, 0.000973257
0.259619, 0.00108029
0.290999, 0.00109256
0.293991, 0.00116742
0.311214, 0.00145488
0.399665, 0.00161578
0.444982, 0.00163502
0.455687, 0.00170161
0.479309, 0.0013064
0.354544, 0.00136598
0.373033, 0.00152696
0.424962, 0.00142696
0.389923, 0.00119391
0.323788, 0.00128745
0.348954, 0.00112467
0.302347, 0.00123076
0.332089, 0.00118071
0.3156, 0.00119061
0.320796, 0.00112432
0.300689, 0.00114096
0.315202, 0.00103826
0.277775, 0.00101018
0.269722, 0.00100908
0.266508, 0.000990636
0.271759, 0.000962483
0.253588, 0.000946306
0.250392, 0.000901822
0.236068, 0.000892
0.234283, 0.000921703
0.239188, 0.000850319
0.221011, 0.000861891
0.226214, 0.000860596
0.224164, 0.000816876
0.211982, 0.000832305
0.215536, 0.000810308
0.209335, 0.000807863
0.207599, 0.000783018
0.202654, 0.000791015
0.205005, 0.00078476
0.200446, 0.00076035
0.196231, 0.00076232
0.196199, 0.000762691
0.195773, 0.000757318
0.194884, 0.000740684
0.190618, 0.000743214
0.191583, 0.000738681
0.189965, 0.000736842
0.188506, 0.000738031
0.189285, 0.000725801
0.185759, 0.000726546
0.186106, 0.00072448
0.185405, 0.000723194
0.184636, 0.000718432
0.18465, 0.000719276
0.183966, 0.000712945
0.181967, 0.000713277
0.181967, 0.000713199
0.181891, 0.000712377
0.181859, 0.000708267
0.180919, 0.000708674
0.18107, 0.000706125
0.180505, 0.000704921
0.180183, 0.000702262
0.179718, 0.000702437
0.179146, 0.000701285
0.178867, 0.000702765
0.178981, 0.000701339
0.178943, 0.000702094
0.178705, 0.000700699
0.178822, 0.000701414
0.178758, 0.000701858
0.179811, 0.0007096
0.180573, 0.000715348
0.184329, 0.000742007
0.190077, 0.000789032
0.207323, 0.000908916
0.240355, 0.00112794
0.311509, 0.00146106
0.399849, 0.00151904
0.429865, 0.00135175
0.371076, 0.00142395
0.393663, 0.00158769
0.443447, 0.00124981
0.340093, 0.001215
0.327715, 0.00124221
0.335311, 0.00120785
0.328983, 0.00111129
0.290934, 0.0010791
0.280839, 0.000977396
0.259447, 0.00101866
0.26457, 0.000916957
0.240425, 0.0009615
0.250583, 0.000875637
0.228296, 0.000896036
0.235837, 0.000867267
0.223104, 0.000846744
0.221785, 0.000823015
0.212723, 0.000836096
0.215439, 0.000811003
0.209415, 0.000821314
0.208659, 0.000775047
0.199505, 0.000800109
0.207042, 0.000766955
0.197083, 0.00077645
0.198573, 0.000762301
0.197393, 0.000744648
0.192482, 0.000759748
0.193862, 0.000736307
0.188861, 0.000752921
0.193288, 0.000727614
0.18698, 0.000736279
0.188256, 0.000731241
0.187129, 0.000722594
0.185118, 0.000725163
0.185456, 0.000717714
0.184702, 0.000714317
0.183061, 0.000717125
0.183563, 0.000711941
0.182585, 0.000707904
0.181557, 0.000707571
0.180973, 0.000708131
0.181611, 0.000702975
0.180101, 0.000704781
0.18019, 0.000700513
0.179582, 0.000700393
0.179233, 0.000701043
0.178949, 0.00069967
0.179094, 0.000696821
0.178335, 0.000699353
0.178534, 0.000695495
0.178353, 0.000697027
0.178435, 0.000698491
0.178773, 0.0006999
0.179331, 0.000704476
0.18107, 0.000716044
0.183704, 0.000735361
0.190595, 0.00077555
0.201287, 0.000845204
0.224099, 0.000964455
0.257711, 0.00111944
0.305491, 0.00122633
0.336868, 0.00120475
0.330538, 0.00114006
0.312034, 0.00127677
0.352317, 0.00141132
0.393647, 0.00140225
0.384096, 0.00107872
0.298609, 0.00114645
0.309032, 0.00122336
0.337848, 0.00103463
0.277074, 0.00107386
0.292641, 0.0009623
0.258846, 0.00100148
0.267113, 0.000917867
0.242459, 0.00095112
0.258718, 0.000859752
0.223993, 0.000893568
0.236026, 0.000854465
0.225692, 0.000860279
0.224577, 0.000821888
0.214771, 0.000832862
0.218161, 0.000792783
0.204914, 0.000805611
0.210276, 0.000791084
0.205257, 0.000773209
0.200656, 0.000777372
0.200917, 0.00076976
0.198542, 0.000753228
0.194017, 0.0007481
0.192274, 0.000747601
0.191738, 0.00074443
0.191934, 0.000740981
0.189698, 0.000724401
0.186323, 0.000729169
0.187072, 0.000718379
0.184344, 0.000717691
0.184476, 0.000714173
0.183447, 0.000713726
0.183109, 0.000713801
0.182159, 0.000706767
0.181398, 0.000702258
0.179753, 0.000704037
0.179756, 0.000701898
0.179325, 0.000697769
0.178738, 0.000693792
0.177821, 0.000700089
0.178316, 0.000695461
0.177855, 0.00069459
0.177653, 0.000694571
0.177375, 0.000696048
0.177077, 0.000692138
0.177633, 0.000695425
0.177756, 0.000698818
0.179352, 0.000708386
0.181208, 0.000719777
0.187058, 0.000756321
0.194852, 0.000803759
0.212507, 0.000854406
0.223825, 0.000859866
0.230449, 0.000803892
0.210503, 0.000727243
0.18888, 0.000743106
0.194515, 0.000815414
0.212962, 0.000842664
0.224112, 0.000847457
0.224279, 0.000904881
0.242452, 0.000972971
0.26474, 0.000964724
0.257936, 0.00094472
0.254523, 0.00103126
0.276354, 0.00117928
0.322891, 0.00121633
0.33165, 0.00120696
0.33707, 0.00106009
0.285348, 0.000932069
0.250302, 0.000920215
0.249806, 0.000906153
0.238959, 0.000901032
0.23999, 0.000836696
0.223594, 0.00084485
0.221934, 0.00082686
0.21572, 0.000802896
0.212189, 0.000808255
0.21099, 0.000775449
0.201805, 0.000781488
0.204223, 0.0007461
0.19365, 0.00078105
0.204891, 0.000726626
0.18838, 0.000749038
0.195091, 0.000733933
0.191122, 0.000730325
0.189892, 0.000721587
0.187726, 0.000721707
0.186472, 0.000724195
0.187851, 0.000706865
0.183814, 0.000725213
0.18706, 0.000707041
0.182368, 0.00070551
0.182794, 0.000702762
0.181592, 0.000706638
0.181903, 0.000697083
0.18011, 0.000695912
0.179831, 0.000698316
0.179527, 0.000693973
0.178621, 0.000690476
0.178347, 0.000701384
0.179848, 0.000696537
0.179717, 0.000702451
0.181463, 0.000714824
0.185194, 0.000726922
0.187958, 0.000747666
0.195425, 0.00077529
0.202087, 0.000794424
0.209705, 0.000793971
0.208543, 0.000764204
0.20014, 0.000736529
0.193164, 0.000730268
0.189663, 0.000751743
0.197193, 0.000769312
0.200715, 0.000784399
0.206915, 0.000819829
0.214941, 0.000855551
0.2266, 0.000911671
0.243392, 0.00095539
0.25679, 0.000973381
0.262556, 0.000987892
0.262411, 0.000961272
0.254066, 0.000920826
0.238775, 0.000840641
0.224448, 0.000846026
0.222969, 0.000918302
0.240086, 0.000931972
0.248716, 0.0008653
0.231018, 0.00084992
0.220662, 0.000854462
0.227856, 0.000837005
0.219558, 0.000889181
0.229019, 0.000909975
0.239639, 0.000876808
0.233802, 0.000903844
0.241437, 0.000897428
0.239684, 0.00091293
0.245991, 0.000856424
0.223523, 0.000842288
0.224017, 0.000841169
0.223559, 0.000740761
0.192649, 0.00080513
0.212986, 0.000781229
0.206585, 0.000746229
0.196251, 0.000776054
0.203359, 0.000713023
0.186518, 0.000753867
0.196608, 0.000746894
0.1941, 0.000716293
0.185953, 0.000726905
0.18881, 0.000702394
0.181768, 0.000722843
0.188856, 0.000711616
0.185373, 0.000693935
0.179511, 0.000702914
0.182554, 0.000689057
0.179761, 0.00069415
0.179423, 0.000689611
0.178179, 0.000688819
0.178729, 0.00069425
0.178595, 0.000680713
0.174857, 0.000677743
0.174518, 0.000684526
0.175645, 0.000678045
0.174483, 0.000678282
0.173937, 0.000676282
0.17413, 0.000677903
0.174502, 0.000679311
0.174601, 0.000677805
0.174441, 0.000684082
0.177031, 0.000709511
0.18256, 0.000749414
0.197472, 0.000840085
0.222118, 0.00098912
0.270251, 0.00104112
0.28102, 0.000853214
0.227231, 0.000812037
0.217741, 0.000957248
0.257686, 0.0011564
0.32307, 0.00154174
0.430499, 0.00180449
0.508436, 0.00168247
0.463953, 0.00176211
0.492744, 0.00345506
0.903066, 0.00284794
0.77984, 0.00312424
0.859661, 0.00326134
0.915337, 0.0037529
1.03695, 0.00349068
0.942971, 0.00416894
1.13826, 0.0034744
0.94996, 0.00322901
0.879136, 0.0031174
0.849751, 0.00353858
0.971076, 0.00299441
0.809585, 0.00240366
0.664938, 0.00248232
0.659451, 0.0025654
0.679383, 0.00231558
0.604604, 0.00223229
0.59491, 0.00213359
0.558633, 0.00200862
0.525223, 0.00197469
0.512793, 0.00197597
0.51677, 0.00208276
0.545168, 0.00261152
0.703011, 0.00515088
1.46088, 0.00844317
2.44461, 0.00655163
1.86959, 0.00654775
1.84437, 0.00629322
1.76934, 0.00511314
1.41601, 0.00416282
1.12947, 0.00424712
1.11927, 0.00402874
1.0473, 0.00331819
0.86245, 0.00335064
0.863299, 0.00318596
0.818304, 0.00300392
0.757204, 0.00276346
0.708826, 0.00278684
0.725084, 0.00252598
0.639705, 0.00236766
0.60043, 0.00244624
0.619983, 0.00232743
0.586106, 0.00209413
0.527601, 0.00208588
0.536103, 0.00198581
0.511473, 0.00198681
0.507951, 0.00189795
0.476694, 0.00181277
0.459449, 0.00178631
0.455431, 0.00173912
0.440659, 0.00171523
0.431562, 0.00165769
0.413956, 0.00166131
0.416186, 0.00163055
0.408263, 0.00159566
0.398835, 0.0016109
0.4059, 0.0016826
0.426309, 0.00182285
0.472816, 0.00217003
0.567178, 0.0024165
0.655446, 0.00219574
0.588963, 0.0014563
0.374935, 0.00170425
0.446269, 0.00165132
0.424738, 0.00150149
0.380051, 0.00158091
0.406066, 0.00145211
0.366262, 0.00149921
0.378339, 0.00141251
0.35723, 0.00142196
0.360809, 0.00136051
0.342894, 0.00138834
0.349161, 0.00133207
0.332354, 0.00134
0.335324, 0.00129825
0.32531, 0.00128662
0.323684, 0.00127059
0.319151, 0.00125373
0.312918, 0.00124391
0.310239, 0.00122548
0.305565, 0.00120766
0.301445, 0.00120399
0.299647, 0.0011838
0.293852, 0.0011849
0.295, 0.00116189
0.28847, 0.00116264
0.288342, 0.00114478
0.284237, 0.00113443
0.28271, 0.00112697
0.280751, 0.00111851
0.277641, 0.0011119
0.276, 0.00110682
0.274575, 0.0010993
0.272089, 0.001092
0.270428, 0.00108739
0.269365, 0.00107975
0.26663, 0.00107633
0.265956, 0.00106661
0.264174, 0.00106309
0.262569, 0.00106316
0.261745, 0.00105234
0.259616, 0.0010485
0.259124, 0.00104226
0.257306, 0.00104023
0.256475, 0.00103341
0.254939, 0.00103123
0.254272, 0.00102747
0.252801, 0.00102276
0.251765, 0.00101842
0.250867, 0.00101513
0.24977, 0.00101135
0.248692, 0.00100869
0.248054, 0.00100431
0.2469, 0.00100062
0.246032, 0.00099695
0.245213, 0.000993804
0.244398, 0.000990391
0.243557, 0.000986153
0.242669, 0.00098377
0.241979, 0.000981211
0.241192, 0.000977594
0.24035, 0.000974531
0.239659, 0.000971616
0.238894, 0.000969179
0.238192, 0.000965944
0.237523, 0.000963242
0.236774, 0.000960295
0.236114, 0.000957235
0.235493, 0.000954796
0.234787, 0.00095229
0.234117, 0.000949698
0.233525, 0.000947573
0.232906, 0.000944898
0.232286, 0.000941962
0.23165, 0.000940019
0.231066, 0.000937877
0.230483, 0.000935581
0.22989, 0.000932893
0.229353, 0.00093129
0.228781, 0.000928757
0.2283, 0.000927649
0.22788, 0.000925616
0.227763, 0.000929245
0.228237, 0.000934369
0.231286, 0.000970001
0.240093, 0.00106087
0.271655, 0.00130578
0.339642, 0.0018302
0.50877, 0.00196949
0.541342, 0.00156783
0.429397, 0.00133926
0.359732, 0.00116165
0.305814, 0.0012196
0.319487, 0.00126018
0.33694, 0.0010998
0.287393, 0.00111155
0.288869, 0.00119865
0.316154, 0.00101889
0.260943, 0.00113982
0.297066, 0.00107061
0.272144, 0.00102053
0.264277, 0.00104294
0.26992, 0.000999572
0.255088, 0.00102449
0.261871, 0.000990042
0.25448, 0.000976071
0.2497, 0.00100007
0.254723, 0.000947557
0.240984, 0.00098219
0.251633, 0.000929788
0.23642, 0.000970788
0.246014, 0.000926787
0.23549, 0.000935457
0.238517, 0.000922574
0.23526, 0.000922234
0.233178, 0.000919012
0.233427, 0.000903535
0.229573, 0.000909888
0.230866, 0.000898991
0.227356, 0.000898002
0.227161, 0.000894023
0.225915, 0.000889336
0.224047, 0.000889375
0.224363, 0.000880151
0.221773, 0.000882758
0.222397, 0.000873733
0.219955, 0.000875308
0.220683, 0.000870022
0.218493, 0.000870418
0.218674, 0.000865793
0.217477, 0.000863216
0.216665, 0.000864364
0.216551, 0.00085766
0.215051, 0.000857237
0.214966, 0.000856793
0.214311, 0.000852151
0.213218, 0.000850812
0.213216, 0.000848512
0.212187, 0.000848503
0.211973, 0.000844316
0.21125, 0.000843645
0.210756, 0.000843569
0.210461, 0.000840103
0.209645, 0.000839035
0.209537, 0.000838002
0.208884, 0.000836537
0.208622, 0.000835635
0.208228, 0.000833873
0.208125, 0.000835798
0.208063, 0.000835149
0.208884, 0.000845506
0.210695, 0.000857854
0.216271, 0.000906736
0.228462, 0.000995742
0.260399, 0.00121311
0.318711, 0.0015817
0.434654, 0.00170772
0.466665, 0.00123528
0.333123, 0.000879349
0.226156, 0.0011928
0.312969, 0.000957601
0.247031, 0.00100974
0.264136, 0.000974946
0.247783, 0.000985297
0.250612, 0.000930039
0.236266, 0.000971336
0.249378, 0.000898222
0.22453, 0.000954541
0.243983, 0.000875557
0.220564, 0.000932775
0.235766, 0.000877564
0.222194, 0.000889537
0.225309, 0.000889358
0.223785, 0.000870101
0.218517, 0.00087483
0.221681, 0.000854862
0.215411, 0.000870989
0.218076, 0.000848459
0.213075, 0.000853847
0.214663, 0.000847618
0.212894, 0.000840203
0.210398, 0.00084234
0.211431, 0.000828482
0.208023, 0.000834362
0.209513, 0.000822455
0.207004, 0.000823753
0.206687, 0.00082672
0.206447, 0.000815193
0.204364, 0.000815697
0.205475, 0.000810633
0.203176, 0.000814995
0.203572, 0.000806162
0.202307, 0.000804971
0.202271, 0.000803625
0.201491, 0.000802106
0.200848, 0.000800425
0.200491, 0.00079871
0.200223, 0.000795538
0.199401, 0.000795281
0.199318, 0.000792608
0.198522, 0.000794268
0.198798, 0.000788602
0.197898, 0.000789611
0.197684, 0.000790354
0.197671, 0.000789148
0.197525, 0.000789255
0.198075, 0.000795425
0.199054, 0.000803336
0.202542, 0.000829864
0.209407, 0.0008798
0.226768, 0.000975938
0.253993, 0.00112162
0.301169, 0.00125784
0.338605, 0.0013123
0.355439, 0.00125571
0.337651, 0.00104097
0.272644, 0.000871485
0.227166, 0.000930562
0.242789, 0.000960822
0.247681, 0.000882465
0.230236, 0.000863928
0.22353, 0.000890467
0.225592, 0.000879295
0.229119, 0.00083537
0.213836, 0.000851716
0.214918, 0.000844952
0.218093, 0.000826433
0.210981, 0.000826671
0.209102, 0.00082347
0.209986, 0.000814835
0.207384, 0.000797882
0.201678, 0.000823495
0.208839, 0.000796234
0.201414, 0.000787303
0.19887, 0.00080893
0.204899, 0.000784756
0.197758, 0.00078104
0.197061, 0.000793897
0.20075, 0.000783282
0.196461, 0.000773503
0.19431, 0.000777189
0.196002, 0.000780505
0.195554, 0.000769385
0.19343, 0.000767639
0.193494, 0.00077007
0.193465, 0.000761889
0.191512, 0.000764884
0.19243, 0.00076412
0.192113, 0.000757605
0.189946, 0.000760644
0.191203, 0.000761436
0.191347, 0.000757889
0.190185, 0.000761662
0.191404, 0.000765316
0.193027, 0.000786152
0.19815, 0.00082518
0.211754, 0.000937212
0.243076, 0.00115837
0.314136, 0.00142851
0.391261, 0.00142987
0.39733, 0.000938435
0.246244, 0.000926673
0.243219, 0.00102267
0.275374, 0.000818907
0.211486, 0.00100335
0.264657, 0.000804345
0.208054, 0.000928834
0.245928, 0.000809162
0.208175, 0.000896249
0.234342, 0.000798449
0.206388, 0.000850784
0.22224, 0.000814251
0.211422, 0.000815601
0.210081, 0.000818272
0.211914, 0.000789907
0.203908, 0.000813261
0.211141, 0.000786026
0.202305, 0.000794013
0.205079, 0.000786576
0.203313, 0.000778654
0.201163, 0.000798541
0.206866, 0.000790672
0.204178, 0.000825128
0.214075, 0.000866586
0.226894, 0.000974264
0.258953, 0.00114305
0.30849, 0.00126944
0.34702, 0.00115164
0.31573, 0.000862393
0.227642, 0.000848917
0.224967, 0.000929009
0.248077, 0.000839344
0.219673, 0.000868001
0.231539, 0.000848902
0.222448, 0.000806316
0.209458, 0.000864685
0.230133, 0.000785135
0.203151, 0.0008223
0.211897, 0.000814222
0.213677, 0.000786718
0.203472, 0.000803726
0.207743, 0.000773182
0.199567, 0.000800256
0.206956, 0.000761301
0.195987, 0.000768976
0.198291, 0.000775618
0.19961, 0.000761509
0.195776, 0.000760534
0.195068, 0.000751593
0.192393, 0.000758223
0.196077, 0.000750325
0.191093, 0.000746235
0.191115, 0.000745878
0.190223, 0.000744042
0.189225, 0.000742696
0.190045, 0.000735381
0.187356, 0.000739114
0.188519, 0.000731383
0.186839, 0.000730249
0.185827, 0.000732711
0.186301, 0.000729529
0.185466, 0.000727639
0.185153, 0.000725064
0.184198, 0.000723311
0.183928, 0.00072534
0.184408, 0.000721842
0.183442, 0.000721378
0.183352, 0.000720861
0.182934, 0.000719379
0.182458, 0.000720523
0.182913, 0.000719083
0.182346, 0.000719271
0.18271, 0.000723319
0.183211, 0.000723968
0.184418, 0.000733928
0.18653, 0.000748113
0.191429, 0.00077473
0.198392, 0.000820288
0.213059, 0.000876131
0.228986, 0.000939117
0.249328, 0.000970555
0.260256, 0.000988753
0.263642, 0.00102161
0.27522, 0.00110133
0.295749, 0.00126529
0.342966, 0.00161286
0.450211, 0.00198379
0.558512, 0.00207258
0.584928, 0.00160427
0.446112, 0.00165054
0.45022, 0.00132006
0.357365, 0.0014978
0.411333, 0.00121437
0.32683, 0.00115381
0.302183, 0.0010851
0.282767, 0.00117657
0.309617, 0.00104379
0.274714, 0.00103184
0.269724, 0.000999627
0.260444, 0.00100723
0.259307, 0.000957003
0.24736, 0.000929885
0.241525, 0.000947264
0.239299, 0.00090224
0.231597, 0.000888734
0.22823, 0.000872821
0.225202, 0.000868319
0.222126, 0.000847782
0.219418, 0.00083313
0.21225, 0.000837153
0.212991, 0.000810869
0.208235, 0.000810558
0.2076, 0.000798054
0.203242, 0.000799233
0.203297, 0.000782919
0.200103, 0.000774472
0.198644, 0.00077738
0.198046, 0.000767202
0.195187, 0.000760428
0.194948, 0.000747064
0.191857, 0.000751511
0.192669, 0.000746908
0.191332, 0.000742551
0.189639, 0.000737222
0.188075, 0.000738174
0.188598, 0.000734176
0.18731, 0.000731681
0.186316, 0.000729783
0.185997, 0.000726534
0.185034, 0.000723729
0.18487, 0.000723096
0.184067, 0.000720675
0.183177, 0.000718125
0.18303, 0.000716634
0.182393, 0.000716979
0.182256, 0.000713545
0.181464, 0.000712575
0.181475, 0.000711552
0.180973, 0.000709786
0.180624, 0.00070826
0.180412, 0.000707332
0.180203, 0.000707055
0.179761, 0.000705812
0.180039, 0.000707181
0.179678, 0.000706949
0.180346, 0.000710763
0.180963, 0.000714587
0.183157, 0.00073009
0.18617, 0.000747379
0.193851, 0.000779597
0.20096, 0.000809681
0.212902, 0.000826555
0.215398, 0.000815346
0.214534, 0.000791134
0.206224, 0.000752213
0.194953, 0.00071984
0.185615, 0.000716559
0.184239, 0.00073646
0.190728, 0.000745403
0.192619, 0.000729236
0.188255, 0.000708672
0.181869, 0.00070978
0.182412, 0.000719225
0.185785, 0.000721511
0.185261, 0.000703499
0.180733, 0.000699074
0.179553, 0.000713833
0.182505, 0.000719687
0.186296, 0.000719195
0.183694, 0.000708912
0.18291, 0.000711538
0.182554, 0.000713875
0.183477, 0.000705974
0.181606, 0.000705513
0.180841, 0.000716751
0.184912, 0.000749684
0.193628, 0.000782965
0.204395, 0.000827552
0.216979, 0.000873984
0.231669, 0.000933546
0.250413, 0.000968478
0.261244, 0.000979984
0.267081, 0.000893687
0.237192, 0.000796937
0.20921, 0.000873443
0.23196, 0.000895489
0.237298, 0.000788749
0.207489, 0.000835052
0.221332, 0.00079538
0.211299, 0.000788369
0.20693, 0.000815102
0.216476, 0.000778416
0.206961, 0.000773672
0.203115, 0.00072323
0.187763, 0.000724267
0.188608, 0.000726663
0.188959, 0.000741484
0.191664, 0.000732968
0.190869, 0.000721325
0.185953, 0.000720887
0.186487, 0.000711324
0.18255, 0.000703778
0.181285, 0.000696779
0.178751, 0.000705138
0.180331, 0.000705019
0.181787, 0.000703474
0.179968, 0.000700998
0.180492, 0.000701989
0.180134, 0.000709467
0.183456, 0.00071346
0.183546, 0.000716285
0.18543, 0.000727565
0.187244, 0.000729937
0.189633, 0.000749716
0.193207, 0.000745939
0.194907, 0.000742248
0.191899, 0.000722845
0.186885, 0.000699503
0.180097, 0.000692035
0.178074, 0.000705854
0.182886, 0.000726505
0.189596, 0.000742043
0.194629, 0.000744129
0.192746, 0.00073646
0.192268, 0.000748966
0.195492, 0.000780944
0.203989, 0.00080345
0.211308, 0.000807116
0.213255, 0.000803222
0.211227, 0.000817296
0.217549, 0.000854577
0.22533, 0.00086448
0.229943, 0.000838736
0.221757, 0.000769187
0.204104, 0.000768325
0.202496, 0.000812557
0.212519, 0.000813938
0.216147, 0.000768435
0.199326, 0.000756867
0.195474, 0.00075335
0.197446, 0.000711292
0.183788, 0.000705589
0.181339, 0.000734869
0.19176, 0.000722716
0.186886, 0.000706045
0.182915, 0.000719647
0.187162, 0.000707025
0.182882, 0.000704232
0.181235, 0.000727081
0.190226, 0.000753563
0.19519, 0.000810398
0.21637, 0.000949751
0.255274, 0.00112819
0.313965, 0.001132
0.311734, 0.000897464
0.243845, 0.000887244
0.23558, 0.000993436
0.270529, 0.000823793
0.22155, 0.000808774
0.217341, 0.000799911
0.212979, 0.00077952
0.208218, 0.000802419
0.215521, 0.000754147
0.198495, 0.000766808
0.205161, 0.00073095
0.192588, 0.000751737
0.197632, 0.000733411
0.194371, 0.000713852
0.187547, 0.000731498
0.190574, 0.00072502
0.191385, 0.0007174
0.187985, 0.000716973
0.187148, 0.000724321
0.189942, 0.00073272
0.193395, 0.000774357
0.203409, 0.000809764
0.214637, 0.00081531
0.216006, 0.000807947
0.214491, 0.000810121
0.216423, 0.000778707
0.205051, 0.00071568
0.188055, 0.000686882
0.179703, 0.000730093
0.191851, 0.000742827
0.195414, 0.000694952
0.182428, 0.000688326
0.179125, 0.000707688
0.184786, 0.00069624
0.181406, 0.00068031
0.176231, 0.000693477
0.180909, 0.000695165
0.179789, 0.000675453
0.174971, 0.000688791
0.17877, 0.000702208
0.18232, 0.000710435
0.184493, 0.000730893
0.191008, 0.000780055
0.205193, 0.000856628
0.229132, 0.00097626
0.262887, 0.00109672
0.301073, 0.00112249
0.306587, 0.000999025
0.268725, 0.000924677
0.24878, 0.00110189
0.299413, 0.00117648
0.325001, 0.000988862
0.271706, 0.00103464
0.280963, 0.00113493
0.313806, 0.000973587
0.260905, 0.000907871
0.241357, 0.000788589
0.210867, 0.000865303
0.230109, 0.000844687
0.220858, 0.000765676
0.203256, 0.000816814
0.216674, 0.000758421
0.198418, 0.000769043
0.201887, 0.000765254
0.201021, 0.000746679
0.197315, 0.000719589
0.186084, 0.000756229
0.197102, 0.000702851
0.183844, 0.000738583
0.191597, 0.000704374
0.181532, 0.000711411
0.184298, 0.00070737
0.182461, 0.000700046
0.181598, 0.000690759
0.17823, 0.000703917
0.180956, 0.000685885
0.178014, 0.000697269
0.180629, 0.000710487
0.183821, 0.000727917
0.189173, 0.000776975
0.204444, 0.00085124
0.223848, 0.000914637
0.24319, 0.000896708
0.240809, 0.000785875
0.206622, 0.000684337
0.177673, 0.000737713
0.19161, 0.000786031
0.206241, 0.000732984
0.191069, 0.000711535
0.184943, 0.000742076
0.193589, 0.000721628
0.188691, 0.000714934
0.184307, 0.000742125
0.193243, 0.000713998
0.184837, 0.00070319
0.184453, 0.000728752
0.189407, 0.000696999
0.182307, 0.000682548
0.176198, 0.000693643
0.180352, 0.000680753
0.175984, 0.000668689
0.173378, 0.000692222
0.179137, 0.00069116
0.180005, 0.000698256
0.181734, 0.000727873
0.190227, 0.00074901
0.197019, 0.000758608
0.200759, 0.000745699
0.195332, 0.000716984
0.189683, 0.000715427
0.187661, 0.000700338
0.183442, 0.000707956
0.184533, 0.000720505
0.19013, 0.000706489
0.183855, 0.00067643
0.177653, 0.000688125
0.178861, 0.000696087
0.18227, 0.000695564
0.182072, 0.000701323
0.182706, 0.000703626
0.182492, 0.000693483
0.181517, 0.000692037
0.178483, 0.000704662
0.184756, 0.000732227
0.190739, 0.000740298
0.196834, 0.000752506
0.197653, 0.000746824
0.19933, 0.000717652
0.187608, 0.000676522
0.177242, 0.000665241
0.173724, 0.000689944
0.178947, 0.000689838
0.182212, 0.000685164
0.178256, 0.000690617
0.181326, 0.00071544
0.18743, 0.000732406
0.193376, 0.00163954
0.424138, 0.00157778
0.417204, 0.00150595
0.389964, 0.00135955
0.362877, 0.00139386
0.358819, 0.00142305
0.36485, 0.00135071
0.351708, 0.00149024
0.389707, 0.00148808
0.395488, 0.00152024
0.406882, 0.00159832
0.441587, 0.0015438
0.404101, 0.00124328
0.324705, 0.00119525
0.31788, 0.00125381
0.329383, 0.00115673
0.29628, 0.0010376
0.271996, 0.00108573
0.283462, 0.000990821
0.258352, 0.00095876
0.244762, 0.000963686
0.250583, 0.000931903
0.238527, 0.000921798
0.236326, 0.000872206
0.22238, 0.000855805
0.220447, 0.000874066
0.228082, 0.000796567
0.207503, 0.000847726
0.218269, 0.000795533
0.204541, 0.000804651
0.205561, 0.000777949
0.200235, 0.000779903
0.200768, 0.000762142
0.197547, 0.000751913
0.193298, 0.000754116
0.194029, 0.000741013
0.189037, 0.000740445
0.190533, 0.000731533
0.188386, 0.000728068
0.185754, 0.000731214
0.187108, 0.000733439
0.187287, 0.000726638
0.18795, 0.00074255
0.190769, 0.00073948
0.191487, 0.000753254
0.192888, 0.00074142
0.193851, 0.000730882
0.187455, 0.000704419
0.181723, 0.000687933
0.176575, 0.000689736
0.176283, 0.000694486
0.179204, 0.000696
0.179074, 0.000693422
0.178939, 0.000683518
0.175539, 0.000674576
0.173223, 0.00067626
0.174068, 0.000675234
0.173506, 0.000674097
0.173646, 0.000679488
0.1746, 0.000673724
0.173433, 0.000672696
0.172908, 0.000668064
0.171836, 0.000660896
0.170032, 0.000659454
0.169637, 0.000659886
0.169506, 0.000660504
0.169747, 0.000661948
0.17011, 0.000664545
0.171082, 0.000665617
0.171464, 0.000670499
0.172962, 0.00067742
0.1755, 0.000695044
0.179986, 0.000718317
0.188548, 0.000766781
0.201353, 0.000810741
0.217775, 0.000826112
0.220936, 0.00076064
0.203318, 0.000707841
0.187337, 0.00077303
0.204373, 0.000878261
0.236806, 0.000934023
0.252926, 0.00102828
0.281902, 0.00116143
0.325147, 0.00115813
0.320252, 0.00101973
0.28119, 0.00107202
0.294231, 0.00115014
0.316722, 0.00101971
0.275852, 0.000951414
0.258649, 0.000985658
0.267039, 0.000894486
0.240837, 0.00086073
0.228971, 0.000875779
0.231225, 0.000850599
0.226216, 0.000806413
0.214892, 0.000748501
0.195238, 0.000782583
0.208395, 0.000762916
0.200575, 0.000766129
0.203967, 0.000735767
0.194236, 0.000726362
0.189797, 0.000740926
0.197498, 0.000687385
0.179559, 0.000730293
0.19256, 0.000694829
0.182386, 0.000704526
0.185481, 0.000685876
0.180073, 0.000679758
0.177239, 0.000688764
0.180886, 0.000674654
0.176934, 0.000683116
0.178581, 0.000666131
0.172669, 0.000670261
0.17581, 0.000659815
0.171479, 0.000671365
0.174367, 0.000663225
0.172361, 0.000659278
0.172033, 0.000664928
0.172985, 0.000658363
0.171137, 0.000667233
0.173631, 0.000670466
0.17565, 0.000692034
0.180137, 0.000719932
0.190258, 0.000776535
0.20526, 0.000864322
0.233507, 0.000970045
0.260507, 0.00101128
0.277376, 0.000898501
0.242007, 0.000723051
0.191444, 0.000741636
0.196872, 0.000860746
0.230176, 0.000788376
0.209828, 0.000744363
0.19737, 0.00078495
0.210555, 0.000747715
0.195799, 0.000739831
0.196221, 0.000735851
0.194654, 0.000737278
0.191508, 0.000734674
0.195266, 0.000680507
0.178261, 0.000697914
0.182654, 0.000693029
0.183625, 0.000673111
0.175966, 0.000671932
0.175937, 0.00066496
0.175025, 0.000671607
0.175985, 0.000658206
0.171906, 0.000656322
0.171407, 0.000660532
0.172542, 0.000654122
0.170102, 0.000649908
0.169238, 0.000647332
0.168518, 0.000651898
0.169717, 0.000647158
0.168225, 0.000641917
0.166689, 0.000641327
0.167041, 0.00064361
0.16667, 0.000639878
0.166144, 0.000639104
0.166036, 0.000639044
0.165341, 0.000635156
0.164526, 0.000633495
0.164491, 0.000636637
0.164673, 0.000638424
0.165205, 0.000638534
0.165218, 0.000647901
0.16849, 0.000676499
0.176118, 0.000749992
0.200222, 0.000858355
0.232006, 0.000982225
0.271431, 0.00101098
0.277838, 0.0011847
0.329929, 0.00159094
0.445076, 0.00177923
0.475903, 0.00238276
0.658591, 0.00150763
0.423535, 0.00201534
0.554549, 0.00164836
0.452823, 0.00165959
0.46041, 0.0014688
0.400311, 0.00150318
0.411687, 0.00133945
0.350606, 0.00126813
0.337878, 0.00123071
0.329578, 0.00117844
0.308184, 0.00110933
0.289464, 0.0010677
0.281889, 0.00106713
0.279531, 0.00101307
0.265825, 0.000983369
0.257574, 0.000970231
0.252385, 0.000950319
0.246767, 0.000884155
0.233009, 0.000892133
0.23166, 0.000871025
0.225787, 0.000846542
0.219317, 0.000840996
0.217318, 0.000803149
0.208484, 0.000805613
0.208983, 0.00079252
0.204247, 0.000780693
0.198942, 0.000771259
0.196415, 0.000771288
0.19678, 0.000746489
0.190315, 0.000745051
0.189794, 0.0007346
0.187521, 0.000725758
0.185801, 0.000717994
0.183701, 0.000720887
0.184783, 0.000717662
0.184107, 0.000724189
0.186019, 0.000741265
0.192589, 0.000794834
0.208796, 0.000892625
0.238973, 0.00106524
0.289527, 0.00117217
0.321895, 0.000987997
0.267412, 0.00074459
0.195285, 0.000851272
0.228512, 0.0008072
0.213909, 0.00074546
0.196243, 0.000826005
0.220298, 0.000720551
0.188127, 0.000763407
0.202433, 0.000696943
0.182188, 0.000733189
0.19271, 0.000705548
0.184845, 0.000727061
0.190116, 0.000685248
0.178873, 0.000700398
0.182456, 0.000691477
0.180339, 0.000694219
0.18096, 0.00068073
0.176702, 0.000670768
0.174683, 0.000667793
0.173448, 0.000674222
0.175018, 0.000660674
0.172083, 0.000663106
0.172183, 0.000650266
0.168894, 0.000657409
0.170482, 0.00065133
0.168541, 0.000654832
0.170234, 0.000648399
0.167375, 0.000653039
0.168413, 0.000642669
0.166324, 0.000647633
0.1676, 0.000648238
0.168364, 0.000655136
0.169383, 0.000660019
0.171543, 0.000673721
0.175417, 0.000697748
0.182796, 0.000740553
0.19524, 0.000800425
0.21357, 0.000845583
0.226076, 0.000835995
0.224369, 0.000749543
0.198155, 0.000680411
0.178667, 0.000713883
0.188448, 0.000775936
0.20717, 0.00123695
0.31479, 0.00146731
0.403288, 0.00166179
0.459621, 0.00147828
0.397394, 0.001122
0.30411, 0.0011304
0.301606, 0.00113768
0.30933, 0.00105616
0.280988, 0.00092538
0.246294, 0.00107183
0.290582, 0.000904272
0.234607, 0.000947653
0.249598, 0.000863884
0.229435, 0.00089501
0.239941, 0.000829634
0.21699, 0.000839245
0.221263, 0.000783591
0.205356, 0.000796938
0.210124, 0.000791697
0.206289, 0.000761958
0.199748, 0.00075413
0.195926, 0.000755126
0.196616, 0.000756002
0.197315, 0.000727004
0.190363, 0.00073934
0.192121, 0.000718931
0.18785, 0.000721913
0.188037, 0.000703473
0.183075, 0.000697979
0.182231, 0.000683713
0.178867, 0.000685879
0.178937, 0.000675383
0.175935, 0.000671404
0.174892, 0.000661749
0.172029, 0.000665231
0.172935, 0.000655542
0.170887, 0.000655005
0.170534, 0.000653937
0.170096, 0.000645513
0.168642, 0.000648835
0.169234, 0.000649772
0.169184, 0.000657545
0.170856, 0.000656229
0.171994, 0.000678415
0.176814, 0.000706215
0.186831, 0.00076803
0.202757, 0.000844608
0.229444, 0.000926653
0.249117, 0.000934886
0.256901, 0.000869111
0.234337, 0.000788143
0.211962, 0.00080767
0.219363, 0.000893785
0.240492, 0.000942991
0.258404, 0.00100129
0.276081, 0.000925539
0.251145, 0.00073654
0.197806, 0.000716417
0.191559, 0.000761859
0.203909, 0.00071754
0.191387, 0.000723649
0.194605, 0.000704112
0.186577, 0.000683601
0.180471, 0.000711206
0.189815, 0.000672657
0.177397, 0.000676157
0.178043, 0.000680133
0.180352, 0.000665272
0.175515, 0.00066655
0.175001, 0.000655986
0.172727, 0.000665807
0.174714, 0.000643983
0.16826, 0.000652382
0.170511, 0.00065147
0.169913, 0.000637986
0.166444, 0.000645859
0.168011, 0.000640142
0.166498, 0.000639818
0.167001, 0.000633828
0.164955, 0.000643365
0.167335, 0.000642889
0.168262, 0.000649692
0.169404, 0.00068042
0.178722, 0.00072087
0.190541, 0.00080439
0.215976, 0.000941774
0.255189, 0.00117152
0.322366, 0.00125053
0.343156, 0.000925921
0.249961, 0.000889867
0.236169, 0.00094719
0.255568, 0.000889437
0.236834, 0.000841331
0.223328, 0.000862829
0.228716, 0.000885586
0.237358, 0.000837618
0.224518, 0.000795914
0.213206, 0.000773737
0.205036, 0.000726899
0.192505, 0.000762373
0.198579, 0.000756388
0.199665, 0.000727878
0.188496, 0.000730392
0.189528, 0.000679553
0.176915, 0.000733175
0.190463, 0.000676526
0.174999, 0.000692506
0.179353, 0.000672806
0.17498, 0.000677591
0.1765, 0.000669689
0.172618, 0.000650527
0.168262, 0.000658934
0.171638, 0.00065773
0.169858, 0.000643443
0.166912, 0.000641505
0.167465, 0.000633065
0.164355, 0.0006476
0.167778, 0.000631848
0.163801, 0.000634244
0.16486, 0.000631079
0.163221, 0.000633323
0.164293, 0.000636616
0.164852, 0.000640896
0.166674, 0.000654741
0.170795, 0.000689047
0.182686, 0.000750297
0.199207, 0.000848937
0.230408, 0.000870542
0.233087, 0.000747605
0.200515, 0.00066409
0.175433, 0.000725168
0.192561, 0.000695379
0.185472, 0.000664612
0.175772, 0.000701684
0.186342, 0.00068396
0.181351, 0.000720651
0.193363, 0.000783452
0.211884, 0.000879484
0.239435, 0.00121623
0.338387, 0.00159034
0.446017, 0.00183631
0.527411, 0.00193682
0.542376, 0.00253483
0.710176, 0.00202471
0.563552, 0.00183854
0.503966, 0.00158095
0.430942, 0.0016398
0.442285, 0.00135563
0.358134, 0.0013934
0.367596, 0.00127967
0.332742, 0.00125025
0.322446, 0.00122803
0.320828, 0.00112309
0.294241, 0.00112265
0.293628, 0.00106887
0.278124, 0.00104903
0.275087, 0.000997256
0.259934, 0.000996379
0.25974, 0.00093692
0.242136, 0.000952723
0.243289, 0.00089912
0.232683, 0.00089299
0.229659, 0.000840473
0.21875, 0.000844181
0.220001, 0.000829852
0.21602, 0.000825478
0.210987, 0.000811136
0.210625, 0.000814858
0.212249, 0.000796781
0.208908, 0.000787317
0.206029, 0.00079062
0.20726, 0.00076997
0.200509, 0.00075513
0.194416, 0.000744529
0.191334, 0.000725786
0.186831, 0.000715133
0.184435, 0.000706223
0.182512, 0.000701724
0.181047, 0.000702851
0.181405, 0.000694119
0.179486, 0.000692977
0.17876, 0.000686643
0.177553, 0.000677951
0.17499, 0.000671038
0.173118, 0.000667597
0.172259, 0.000668446
0.171908, 0.000665701
0.171446, 0.00066242
0.171094, 0.000659508
0.170763, 0.000655567
0.169358, 0.000654168
0.168577, 0.000648378
0.167273, 0.0006459
0.166682, 0.000645243
0.166366, 0.000644972
0.166124, 0.000644271
0.166109, 0.0006423
0.16573, 0.000641075
0.16585, 0.000641081
0.165741, 0.000640914
0.166072, 0.000642236
0.166275, 0.000644314
0.167161, 0.00064603
0.167278, 0.000644969
0.167907, 0.00064536
0.167444, 0.000643964
0.167656, 0.000643613
0.167141, 0.000643595
0.167488, 0.00064517
0.167691, 0.000649111
0.169197, 0.000656668
0.171191, 0.000666876
0.174668, 0.000685918
0.179913, 0.000705827
0.186668, 0.000735372
0.195329, 0.000742895
0.19803, 0.000746065
0.198765, 0.000765217
0.204667, 0.000811659
0.218969, 0.000867782
0.237271, 0.000785123
0.210345, 0.0007111
0.190854, 0.000770385
0.205998, 0.000769139
0.207781, 0.000803104
0.218514, 0.000875559
0.239033, 0.000739079
0.200682, 0.000714031
0.193614, 0.000709997
0.19046, 0.000674984
0.18068, 0.000712357
0.191123, 0.000676712
0.179699, 0.000697778
0.186824, 0.000664228
0.176273, 0.00065839
0.173828, 0.00067237
0.177715, 0.000642958
0.167777, 0.000666464
0.175924, 0.000651031
0.170821, 0.000638918
0.167112, 0.000648872
0.170564, 0.000630098
0.164629, 0.000634952
0.165673, 0.000638173
0.167301, 0.00062885
0.164356, 0.000630986
0.165144, 0.00063033
0.16459, 0.000619867
0.161831, 0.000629741
0.164256, 0.000632029
0.165991, 0.000645428
0.168141, 0.000667617
0.176394, 0.0006994
0.184364, 0.000737533
0.1981, 0.000760443
0.203178, 0.00073431
0.198318, 0.000689339
0.182558, 0.000677589
0.179573, 0.000718467
0.192336, 0.000716292
0.189437, 0.000646601
0.170861, 0.000624919
0.164314, 0.000660389
0.173452, 0.000667564
0.175884, 0.00064574
0.16999, 0.00064203
0.167844, 0.00064244
0.16851, 0.000640846
0.167814, 0.000632875
0.165585, 0.000625493
0.163793, 0.000631626
0.165334, 0.00063188
0.165504, 0.000616955
0.161611, 0.00061682
0.160547, 0.000622735
0.163428, 0.000622297
0.162595, 0.000618559
0.161475, 0.000620168
0.161745, 0.000623997
0.163185, 0.00063289
0.165021, 0.000641283
0.168465, 0.000660486
0.173572, 0.000691929
0.184126, 0.000752222
0.20131, 0.000861903
0.236407, 0.000960893
0.261697, 0.000992106
0.272594, 0.00116094
0.320057, 0.00151487
0.425763, 0.00126233
0.35946, 0.000966522
0.260088, 0.00127959
0.352527, 0.00125456
0.354654, 0.00123608
0.34541, 0.00127035
0.348793, 0.00111266
0.301363, 0.00105097
0.286457, 0.000987869
0.265415, 0.00106724
0.280043, 0.000994981
0.263655, 0.000966472
0.262858, 0.00104497
0.274463, 0.000900858
0.237194, 0.00091856
0.24294, 0.000862494
0.228251, 0.000879042
0.22846, 0.000855322
0.223399, 0.000818295
0.212499, 0.000803082
0.212853, 0.000772173
0.200196, 0.000783189
0.207177, 0.000739041
0.19344, 0.000752563
0.199451, 0.000743347
0.194033, 0.00072554
0.191124, 0.000746912
0.197901, 0.000754428
0.200058, 0.000780322
0.206457, 0.000837113
0.224846, 0.000884852
0.236738, 0.000916781
0.250066, 0.000846456
0.2265, 0.000728115
0.193926, 0.000665056
0.17427, 0.000717875
0.18894, 0.000712975
0.189731, 0.0006597
0.172971, 0.000678854
0.178421, 0.000681772
0.179834, 0.000648201
0.169938, 0.000662637
0.173819, 0.000647814
0.169983, 0.000641922
0.168157, 0.000656897
0.172718, 0.000628458
0.164613, 0.000638703
0.167214, 0.000635689
0.166589, 0.000621078
0.162712, 0.000629606
0.16503, 0.000623331
0.162229, 0.00062011
0.16224, 0.000624149
0.163265, 0.000614304
0.160146, 0.000618081
0.160894, 0.000614524
0.160633, 0.000612194
0.159819, 0.000613874
0.159748, 0.000608943
0.15881, 0.000610545
0.159428, 0.000614914
0.160401, 0.000619795
0.161722, 0.000634936
0.166657, 0.000666372
0.174782, 0.000736178
0.196754, 0.000865404
0.232965, 0.0009965
0.27586, 0.00100514
0.271856, 0.000827186
0.226242, 0.000799488
0.21652, 0.000945563
0.259481, 0.00102747
0.283344, 0.00122706
0.348008, 0.00108633
0.295008, 0.000823222
0.222686, 0.000857694
0.233441, 0.000874078
0.234858, 0.000822093
0.222652, 0.000820472
0.220703, 0.000806962
0.216872, 0.000745699
0.2018, 0.00081196
0.218039, 0.0007552
0.202934, 0.000757462
0.204385, 0.000772095
0.20612, 0.00076596
0.203474, 0.00078231
0.207818, 0.000764911
0.2037, 0.000727314
0.193404, 0.000712865
0.187472, 0.000688487
0.179187, 0.000668995
0.174683, 0.000676199
0.177092, 0.000679489
0.177709, 0.000676852
0.177504, 0.000647585
0.170206, 0.000649318
0.168937, 0.000637103
0.165714, 0.000639952
0.16824, 0.000644958
0.168717, 0.000632309
0.16467, 0.000629975
0.164044, 0.000620986
0.161877, 0.000614383
0.160051, 0.000625055
0.162611, 0.000619533
0.161716, 0.000620928
0.162108, 0.000615008
0.160665, 0.000612453
0.159615, 0.000608762
0.158686, 0.000607934
0.158501, 0.000603247
0.157174, 0.000603023
0.156939, 0.000602941
0.157646, 0.00060291
0.157025, 0.000601973
0.15725, 0.000604741
0.157819, 0.000602939
0.157714, 0.000609224
0.158709, 0.000613248
0.161099, 0.000627624
0.164364, 0.000651066
0.172495, 0.000689424
0.182823, 0.000742722
0.200866, 0.000753478
0.201256, 0.00069197
0.185525, 0.000675814
0.180582, 0.000782364
0.209552, 0.000920231
0.251067, 0.000917444
0.253955, 0.000868576
0.23947, 0.000827206
0.227508, 0.000755091
0.204632, 0.000805004
0.216902, 0.000850867
0.23232, 0.000779475
0.211145, 0.000845832
0.230974, 0.000835535
0.226019, 0.000724003
0.193706, 0.000738566
0.199427, 0.000660335
0.174829, 0.000699711
0.187334, 0.000711252
0.191832, 0.000651215
0.171942, 0.000669803
0.177442, 0.000650425
0.171585, 0.000666885
0.17641, 0.000639158
0.167997, 0.000638424
0.168391, 0.000642596
0.170081, 0.00062233
0.16343, 0.000630793
0.166331, 0.000615931
0.16205, 0.000620916
0.162957, 0.000619298
0.163049, 0.000604551
0.158531, 0.000617373
0.162124, 0.000607333
0.159471, 0.000599603
0.157193, 0.000609015
0.159965, 0.000596938
0.156614, 0.000599189
0.157175, 0.000600599
0.157627, 0.000592305
0.155223, 0.000597286
0.156405, 0.000597073
0.156445, 0.00058947
0.153987, 0.000593776
0.1554, 0.000593946
0.155298, 0.000591604
0.154616, 0.000594992
0.155493, 0.000597848
0.156526, 0.000609758
0.159424, 0.000638347
0.167499, 0.000694329
0.183885, 0.000799678
0.214801, 0.000969816
0.26647, 0.00131719
0.360497, 0.00112641
0.311899, 0.0013014
0.357257, 0.00177061
0.502232, 0.0014113
0.391686, 0.00129392
0.35784, 0.00137062
0.378064, 0.00142651
0.391565, 0.00121192
0.335747, 0.0013525
0.365786, 0.00132727
0.365191, 0.00137613
0.377823, 0.00125747
0.346158, 0.00120813
0.330013, 0.00101032
0.275844, 0.00107815
0.298447, 0.000987902
0.268835, 0.000945369
0.25246, 0.000914181
0.248054, 0.000867827
0.228463, 0.000883657
0.23678, 0.000828312
0.220605, 0.000840054
0.220966, 0.000770424
0.203053, 0.000806458
0.215438, 0.000749641
0.19644, 0.00076405
0.201505, 0.000729707
0.193215, 0.000715414
0.188972, 0.00072666
0.190458, 0.000702994
0.184076, 0.000699647
0.183339, 0.000670593
0.177076, 0.000675565
0.178172, 0.00066244
0.174658, 0.000663194
0.173893, 0.000661049
0.172944, 0.000647051
0.169482, 0.000648703
0.170261, 0.000637313
0.166966, 0.000639367
0.167386, 0.000629685
0.164684, 0.000625688
0.164245, 0.000625231
0.163566, 0.000619282
0.161498, 0.000621095
0.162429, 0.000615297
0.160777, 0.00061197
0.160082, 0.000611029
0.159805, 0.000606177
0.158699, 0.000607695
0.15913, 0.000606395
0.158086, 0.000603617
0.157739, 0.000603836
0.158248, 0.000603012
0.15778, 0.000609013
0.159132, 0.000612224
0.160878, 0.00063135
0.165973, 0.000670884
0.178589, 0.000752948
0.201931, 0.000895057
0.246985, 0.00102871
0.283945, 0.000967593
0.269171, 0.000804858
0.21942, 0.000806694
0.219506, 0.000816557
0.223263, 0.000726576
0.196123, 0.000724121
0.195471, 0.000752786
0.205754, 0.000799367
0.221285, 0.000811161
0.222154, 0.000806087
0.221812, 0.000749737
0.201133, 0.000713199
0.191798, 0.000707547
0.190956, 0.000671484
0.177927, 0.000716096
0.19036, 0.000666148
0.176439, 0.000670876
0.178513, 0.000643561
0.169968, 0.000673283
0.178456, 0.000642619
0.170515, 0.000627309
0.165286, 0.000639435
0.16893, 0.000630378
0.166502, 0.00063047
0.165952, 0.000613981
0.16179, 0.000624754
0.163992, 0.000607671
0.159216, 0.000614705
0.161822, 0.000612929
0.161031, 0.000614861
0.161027, 0.000605108
0.158839, 0.000603907
0.158541, 0.000605372
0.158611, 0.000606571
0.159036, 0.000613669
0.162076, 0.00062431
0.164566, 0.000640247
0.169718, 0.000662416
0.174977, 0.000683872
0.182068, 0.000686243
0.181924, 0.000663457
0.176518, 0.000647187
0.17204, 0.000649048
0.172954, 0.000672808
0.178767, 0.000696975
0.18737, 0.000675102
0.180021, 0.000676347
0.181539, 0.000729982
0.195853, 0.000752096
0.203948, 0.000755464
0.202175, 0.000779509
0.212408, 0.000777048
0.210014, 0.00070654
0.19026, 0.000662347
0.175625, 0.00068985
0.18311, 0.000690811
0.186387, 0.000657643
0.17507, 0.000655581
0.17504, 0.000649725
0.172254, 0.000617417
0.163459, 0.000629571
0.168017, 0.000636263
0.169064, 0.000602688
0.160089, 0.000618625
0.164059, 0.000629293
0.166544, 0.000600007
0.158149, 0.000612901
0.162873, 0.000619441
0.164124, 0.000602053
0.158951, 0.000613874
0.162367, 0.000619965
0.165062, 0.00061649
0.162538, 0.000630223
0.167013, 0.000643949
0.171126, 0.000645057
0.171485, 0.000665347
0.177636, 0.000701259
0.190171, 0.000724948
0.194645, 0.000694579
0.189714, 0.00065889
0.176698, 0.000636337
0.169439, 0.000668751
0.180078, 0.000681386
0.183083, 0.000675549
0.183763, 0.000767054
0.212248, 0.000818141
0.221133, 0.00078814
0.210121, 0.000701212
0.186542, 0.000687233
0.183419, 0.000723822
0.1906, 0.000726781
0.192269, 0.000689082
0.182437, 0.000704195
0.185287, 0.000686435
0.18035, 0.000672955
0.177378, 0.000664368
0.175062, 0.00066813
0.174967, 0.000648853
0.170959, 0.000641589
0.168293, 0.000649926
0.170075, 0.000642933
0.16924, 0.000641174
0.167243, 0.000626889
0.163878, 0.000609075
0.159439, 0.000620262
0.161785, 0.000625215
0.162963, 0.000607256
0.159201, 0.000618365
0.162575, 0.000629111
0.16643, 0.000636239
0.167241, 0.000657977
0.174628, 0.000695098
0.184137, 0.000734881
0.198975, 0.000751853
0.201801, 0.00073784
0.201009, 0.00077412
0.208565, 0.000921629
0.252468, 0.00100281
0.275129, 0.000892461
0.242096, 0.000955569
0.255847, 0.00117961
0.323369, 0.00099464
0.273703, 0.00107795
0.301874, 0.00108892
0.302607, 0.000984697
0.267242, 0.00100825
0.274596, 0.000913709
0.250198, 0.00103505
0.286452, 0.00101359
0.279006, 0.00106145
0.293069, 0.000885295
0.241465, 0.000798221
0.213417, 0.000795501
0.215403, 0.000828916
0.221362, 0.000775883
0.205205, 0.000776918
0.208161, 0.000804746
0.216802, 0.000790791
0.212327, 0.000842896
0.227831, 0.000848127
0.232189, 0.000808855
0.216692, 0.000779669
0.210689, 0.000691392
0.183474, 0.000706801
0.188768, 0.000717322
0.19175, 0.000705925
0.187931, 0.00068104
0.180386, 0.000658879
0.174049, 0.000665649
0.176885, 0.000670945
0.17597, 0.000648579
0.170977, 0.000637814
0.16717, 0.000648215
0.169473, 0.000630654
0.166827, 0.000618638
0.163083, 0.000623787
0.164629, 0.000621254
0.162224, 0.000610574
0.160689, 0.000609836
0.160509, 0.000610224
0.159601, 0.000600333
0.157645, 0.000598984
0.157662, 0.000604385
0.157884, 0.000595218
0.155608, 0.000590792
0.155006, 0.000590458
0.154854, 0.000593873
0.15519, 0.000588599
0.154022, 0.000584999
0.153655, 0.000583624
0.1528, 0.000585882
0.152928, 0.000582744
0.152582, 0.000579816
0.151936, 0.000582598
0.152075, 0.00057885
0.151864, 0.000577654
0.151484, 0.000579641
0.15173, 0.000579745
0.151931, 0.000579026
0.15248, 0.000582554
0.152619, 0.000589043
0.154595, 0.000601902
0.158054, 0.000627396
0.166284, 0.000684037
0.181426, 0.000798846
0.218322, 0.00098067
0.270965, 0.00115097
0.325931, 0.00100921
0.281396, 0.00101846
0.281852, 0.00148247
0.415014, 0.00140143
0.384329, 0.00148864
0.423496, 0.0019648
0.559895, 0.00223696
0.631167, 0.00250286
0.683364, 0.00199601
0.53947, 0.00233648
0.612497, 0.00205117
0.554399, 0.00199875
0.55522, 0.00205061
0.547545, 0.00224644
0.59887, 0.00249414
0.657347, 0.00242571
0.669825, 0.00227064
0.631693, 0.00230658
0.637546, 0.00223712
0.609303, 0.00185139
0.495329, 0.00172006
0.443871, 0.0017994
0.47615, 0.00147703
0.382938, 0.00156441
0.422789, 0.00138065
0.374138, 0.00136359
0.358152, 0.00138332
0.353354, 0.00129389
0.33364, 0.00121213
0.314871, 0.00122765
0.317882, 0.00112539
0.288818, 0.00113855
0.293074, 0.00106022
0.274265, 0.00109273
0.278743, 0.00100588
0.256174, 0.00102676
0.263316, 0.000958274
0.246548, 0.00095382
0.244408, 0.000927224
0.238625, 0.000901581
0.231442, 0.000890098
0.227764, 0.000884887
0.224974, 0.000858547
0.219054, 0.000848656
0.216861, 0.000823228
0.211248, 0.000820281
0.209721, 0.000806349
0.206508, 0.000788656
0.20172, 0.000786185
0.201063, 0.00077006
0.196967, 0.00076441
0.195645, 0.000755216
0.192246, 0.0007555
0.192279, 0.00074031
0.188242, 0.000735924
0.187496, 0.000725418
0.184826, 0.000724278
0.184289, 0.000713887
0.181774, 0.000710389
0.180978, 0.000700628
0.179148, 0.000697351
0.178071, 0.000690247
0.176493, 0.000686418
0.175547, 0.000681851
0.174509, 0.000679593
0.173514, 0.00067381
0.172285, 0.000668738
0.171436, 0.000663863
0.170471, 0.00066187
0.169844, 0.000657478
0.168818, 0.0006544
0.168119, 0.000651864
0.167437, 0.000648807
0.166646, 0.000645039
0.16591, 0.000641556
0.165284, 0.000639034
0.164686, 0.000637341
0.164018, 0.000635351
0.163584, 0.000632888
0.162989, 0.000630841
0.162476, 0.000628952
0.162038, 0.000627045
0.161548, 0.000624894
0.161124, 0.000623921
0.160723, 0.000622055
0.160301, 0.000620391
0.159967, 0.000618404
0.159662, 0.000617266
0.15945, 0.000615954
0.15937, 0.000618323
0.159735, 0.000620088
0.160893, 0.000634568
0.164516, 0.000659401
0.173555, 0.000740877
0.19629, 0.000878239
0.241233, 0.00109624
0.303262, 0.00109993
0.30704, 0.000941872
0.259854, 0.000941556
0.256496, 0.000911951
0.253636, 0.000981538
0.272534, 0.00117111
0.328292, 0.000882229
0.245436, 0.00085812
0.236817, 0.000793687
0.214027, 0.000858677
0.236414, 0.000745085
0.200446, 0.000788469
0.215327, 0.000755288
0.204042, 0.000756267
0.204604, 0.000720591
0.193277, 0.000730882
0.196561, 0.000688935
0.183067, 0.000719418
0.192571, 0.000668782
0.177701, 0.000683469
0.182258, 0.000669095
0.177703, 0.000663478
0.175924, 0.000661374
0.174652, 0.000648856
0.170925, 0.000652825
0.172796, 0.000640495
0.168556, 0.000643865
0.169382, 0.000632044
0.166699, 0.000630834
0.165968, 0.000623778
0.164443, 0.000622676
0.163513, 0.000619307
0.162762, 0.000616995
0.161826, 0.000613042
0.16095, 0.000609522
0.160183, 0.000607756
0.159386, 0.000604446
0.15849, 0.000607462
0.158778, 0.000600692
0.157335, 0.000602701
0.157356, 0.000599172
0.156432, 0.000598316
0.156375, 0.000594873
0.155453, 0.0005958
0.155339, 0.00059412
0.155131, 0.00059155
0.154562, 0.000592162
0.154693, 0.000589676
0.154056, 0.000590075
0.153784, 0.000588771
0.153536, 0.000586847
0.153229, 0.000585566
0.15282, 0.000586535
0.15286, 0.000584665
0.152591, 0.000583149
0.152198, 0.000583721
0.152185, 0.000582568
0.152044, 0.000581331
0.151746, 0.000581487
0.151739, 0.000580982
0.151624, 0.000580517
0.151412, 0.000580575
0.151394, 0.000580642


==> data/0_1_grurnnG2g48.txt <==
9.35535, 0.0342662
9.80145, 0.0126939
3.32888, 0.0120031
3.11633, 0.0111906
2.87997, 0.0100361
2.54401, 0.0100897
2.56569, 0.00988531
2.50104, 0.00926027
2.30782, 0.00889892
2.19849, 0.00874805
2.15664, 0.00870575
2.14831, 0.00856319
2.10906, 0.00823386
2.01305, 0.00796381
1.93425, 0.00789055
1.91321, 0.00787445
1.90849, 0.0078278
1.89508, 0.00779533
1.88673, 0.00776184
1.87868, 0.00769864
1.86158, 0.00762289
1.83996, 0.00753228
1.81359, 0.0074501
1.79006, 0.00741099
1.77971, 0.0073899
1.77477, 0.00736772
1.76933, 0.00734802
1.76449, 0.00731449
1.75555, 0.00727748
1.74544, 0.00724862
1.73765, 0.00720852
1.72703, 0.00716232
1.71541, 0.00712617
1.70717, 0.00709682
1.70058, 0.00706936
1.69373, 0.00704747
1.6878, 0.00703039
1.68342, 0.00700864
1.67864, 0.00698171
1.67304, 0.00695321
1.66683, 0.00692447
1.66008, 0.00690135
1.65467, 0.0068793
1.64953, 0.006852
1.64295, 0.00682428
1.63628, 0.00679482
1.62905, 0.00676628
1.62195, 0.00674289
1.61631, 0.00671726
1.61022, 0.0066917
1.60425, 0.0066683
1.5988, 0.00664182
1.59256, 0.00661411
1.58635, 0.0065856
1.58018, 0.00655514
1.57349, 0.00652388
1.56658, 0.00648972
1.55889, 0.00645667
1.5516, 0.00642233
1.54418, 0.00638608
1.53639, 0.00634959
1.52858, 0.00631153
1.52041, 0.00627324
1.51219, 0.00623264
1.50344, 0.00619084
1.49463, 0.00614741
1.48549, 0.0061025
1.47605, 0.00605494
1.46603, 0.00600696
1.45582, 0.0059553
1.44526, 0.00590877
1.43555, 0.00588637
1.43439, 0.00620391
1.53063, 0.0088751
2.33863, 0.010609
2.8811, 0.00602504
1.48001, 0.00740215
1.87784, 0.00741451
1.87103, 0.00637221
1.56348, 0.00652273
1.61347, 0.00665184
1.64891, 0.0068144
1.69378, 0.0066688
1.65321, 0.00649459
1.60236, 0.00636947
1.56115, 0.00632144
1.54658, 0.00636117
1.56005, 0.00630982
1.54342, 0.00636022
1.55614, 0.00626488
1.53226, 0.00621646
1.52339, 0.00609997
1.49101, 0.00604967
1.47947, 0.00599555
1.468, 0.0059437
1.45463, 0.00593057
1.4527, 0.00587015
1.43825, 0.00581625
1.42588, 0.00577401
1.41654, 0.00569682
1.39679, 0.00563294
1.38236, 0.00559793
1.37597, 0.00554958
1.36529, 0.00549365
1.3516, 0.00543905
1.34045, 0.00538609
1.32907, 0.00535726
1.32627, 0.00540088
1.34277, 0.00575505
1.45687, 0.00697941
1.82074, 0.00729257
1.92148, 0.0051691
1.27931, 0.00608828
1.55167, 0.00530441
1.31744, 0.00537261
1.32864, 0.00558167
1.39049, 0.00531824
1.31698, 0.00515483
1.26424, 0.00523922
1.28935, 0.00527902
1.30532, 0.00517456
1.27216, 0.00506483
1.24408, 0.0050363
1.2405, 0.0050496
1.24022, 0.00497878
1.22575, 0.00490315
1.20642, 0.00484237
1.19381, 0.00480159
1.18914, 0.00480343
1.19284, 0.00476612
1.18821, 0.00475744
1.18544, 0.00475175
1.19185, 0.0048215
1.21389, 0.00484338
1.22632, 0.00473497
1.20191, 0.00444418
1.11585, 0.00430621
1.08059, 0.00438728
1.11158, 0.00434832
1.0992, 0.004154
1.05015, 0.00414649
1.05304, 0.00419188
1.06473, 0.00406276
1.03488, 0.00396046
1.00452, 0.00395859
1.00633, 0.00397625
1.02139, 0.00399912
1.0255, 0.00395371
1.02222, 0.00392644
1.0106, 0.00386783
1.00435, 0.00385735
0.996786, 0.00378259
0.986217, 0.00372826
0.964048, 0.00359951
0.935687, 0.00350573
0.90612, 0.00343946
0.890217, 0.00342467
0.889443, 0.00345549
0.897668, 0.00348609
0.914529, 0.00362926
0.951676, 0.00390626
1.04528, 0.00449451
1.21019, 0.00452541
1.23019, 0.00344877
0.904039, 0.00364146
0.961952, 0.00355621
0.941498, 0.00353625
0.928926, 0.00342116
0.891866, 0.00357139
0.937238, 0.00333139
0.867633, 0.00347293
0.907639, 0.00331514
0.865392, 0.00331885
0.866183, 0.00330083
0.85919, 0.00321872
0.837398, 0.00321201
0.84028, 0.00314959
0.819855, 0.00312881
0.81897, 0.00307474
0.804756, 0.00305396
0.798271, 0.00303611
0.792285, 0.00299609
0.787554, 0.00304081
0.802821, 0.00311818
0.825123, 0.00336831
0.88989, 0.00349682
0.947392, 0.00328077
0.879486, 0.00282724
0.744652, 0.00298788
0.798603, 0.00295388
0.78126, 0.00285661
0.755432, 0.00288268
0.76361, 0.00283388
0.754704, 0.00289241
0.76204, 0.00289964
0.776723, 0.00340703
0.914533, 0.00465744
1.32488, 0.00563469
1.58404, 0.00317122
0.860063, 0.00362925
0.994746, 0.00317991
0.856737, 0.00318595
0.85143, 0.00345876
0.930026, 0.00293579
0.768373, 0.00321684
0.849655, 0.00309185
0.810768, 0.00316519
0.829769, 0.00307487
0.800377, 0.00302108
0.782079, 0.00301397
0.780973, 0.00298126
0.779324, 0.00298196
0.779661, 0.00296232
0.772289, 0.00287319
0.743948, 0.00287967
0.74863, 0.00283225
0.737953, 0.00279779
0.731333, 0.00278884
0.728383, 0.00275862
0.720129, 0.00271905
0.710968, 0.00268203
0.701509, 0.00266166
0.696409, 0.00265814
0.69448, 0.00261717
0.685361, 0.00259749
0.680405, 0.00256524
0.673612, 0.00255083
0.670558, 0.00252713
0.662832, 0.00251743
0.659269, 0.00249037
0.653435, 0.00247809
0.650847, 0.00246179
0.645758, 0.00244376
0.640922, 0.00243193
0.63938, 0.00241239
0.634142, 0.00242135
0.636437, 0.00248805
0.656405, 0.0027635
0.738626, 0.00387885
1.07456, 0.0056134
1.59022, 0.00380547
1.06363, 0.00321784
0.883659, 0.00313706
0.830206, 0.00354303
0.931258, 0.00318351
0.824991, 0.00316514
0.835016, 0.0031924
0.843401, 0.00306711
0.801498, 0.00312645
0.813423, 0.00311695
0.815296, 0.00294385
0.765632, 0.00294099
0.763934, 0.00292256
0.761524, 0.0028799
0.750493, 0.00283676
0.730213, 0.00282595
0.727572, 0.00274716
0.712484, 0.00269769
0.705068, 0.00264257
0.686601, 0.0026345
0.683522, 0.00260075
0.674529, 0.00258573
0.668578, 0.00255138
0.656808, 0.00251932
0.650949, 0.00250437
0.649828, 0.00245205
0.640184, 0.00244417
0.636542, 0.00241823
0.632475, 0.00241344
0.629531, 0.00236787
0.619329, 0.00238185
0.617792, 0.00233387
0.611174, 0.00231356
0.604641, 0.00227132
0.595035, 0.00226066
0.591256, 0.0022518
0.588279, 0.00224346
0.58546, 0.00224553
0.582939, 0.00222943
0.58052, 0.00221619
0.578003, 0.00218519
0.571145, 0.00217761
0.568932, 0.00215461
0.564251, 0.00214534
0.560932, 0.00213943
0.55786, 0.00212633
0.554649, 0.00211421
0.552618, 0.00210288
0.549886, 0.00210348
0.549322, 0.00209444
0.54899, 0.00214604
0.561311, 0.00226651
0.602312, 0.00287862
0.767268, 0.00391868
1.09222, 0.00400277
1.09428, 0.0029815
0.828088, 0.00323596
0.878428, 0.00295549
0.815995, 0.00282912
0.761291, 0.00279558
0.753023, 0.00267134
0.709886, 0.00278636
0.752743, 0.00251449
0.668955, 0.00273605
0.719792, 0.00251932
0.662075, 0.00251115
0.66748, 0.00252495
0.667981, 0.00241643
0.636413, 0.00238435
0.629487, 0.00242519
0.642125, 0.00225869
0.598576, 0.00233106
0.617048, 0.00229216
0.603046, 0.00222715
0.585965, 0.00225727
0.591881, 0.00223411
0.581586, 0.00218561
0.567047, 0.00220182
0.575831, 0.00213604
0.556734, 0.00215641
0.562098, 0.00211329
0.549431, 0.00210896
0.548763, 0.00208099
0.542002, 0.00207249
0.541555, 0.00204888
0.535119, 0.00203673
0.531181, 0.00203828
0.530215, 0.00201603
0.523536, 0.0020081
0.523614, 0.00199146
0.518811, 0.00198408
0.516234, 0.00197668
0.513717, 0.00197401
0.511369, 0.00195975
0.508284, 0.00194425
0.506272, 0.00193465
0.504488, 0.00192739
0.501534, 0.00192332
0.499436, 0.00191371
0.4978, 0.00189871
0.495294, 0.00189274
0.49411, 0.00188214
0.491613, 0.00187738
0.489523, 0.00187335
0.488537, 0.00186034
0.486545, 0.00185233
0.484321, 0.00184992
0.483256, 0.00184681
0.481621, 0.00183984
0.479954, 0.00183102
0.478428, 0.0018257
0.477532, 0.00182426
0.476106, 0.00182698
0.476386, 0.00183507
0.479168, 0.00187118
0.491156, 0.00200083
0.52958, 0.00243889
0.660727, 0.00342176
0.953278, 0.0040127
1.12796, 0.0022585
0.616831, 0.00276252
0.761086, 0.00235647
0.627147, 0.00265296
0.710563, 0.00239115
0.6308, 0.0024224
0.645244, 0.00237049
0.626456, 0.00233054
0.606839, 0.00232668
0.606017, 0.00229198
0.596932, 0.0022471
0.587812, 0.00214276
0.560543, 0.00223443
0.582063, 0.00212699
0.550909, 0.0020937
0.548178, 0.00203851
0.535851, 0.0020537
0.540103, 0.00202848
0.527133, 0.00199762
0.519953, 0.00198109
0.517685, 0.00196481
0.513125, 0.00195527
0.508114, 0.00194119
0.501563, 0.00194886
0.503421, 0.0018935
0.491992, 0.00189454
0.493307, 0.00186674
0.486236, 0.00187132
0.485138, 0.00185102
0.480483, 0.00183615
0.477655, 0.00182155
0.474286, 0.00181829
0.472259, 0.00181275
0.469924, 0.00179925
0.466891, 0.00178368
0.463944, 0.00177468
0.462376, 0.00176793
0.459901, 0.00176377
0.457008, 0.00175886
0.455861, 0.00174844
0.453736, 0.0017399
0.45154, 0.00173524
0.44999, 0.00173182
0.449055, 0.00171886
0.446606, 0.0017131
0.445545, 0.00170758
0.44394, 0.00170357
0.442846, 0.00169435
0.440764, 0.00169011
0.439884, 0.0016847
0.438248, 0.00168216
0.437066, 0.00167889
0.435886, 0.00167203
0.434274, 0.00166763
0.4335, 0.00166238
0.432147, 0.00165866
0.431094, 0.0016539
0.429949, 0.0016503
0.429155, 0.00164644
0.427887, 0.00164352
0.426818, 0.00163948
0.42603, 0.00163486
0.424881, 0.00163218
0.423921, 0.00162987
0.423076, 0.00162615
0.422146, 0.00162171
0.421231, 0.00161915
0.420475, 0.00161675
0.419861, 0.00161644
0.419729, 0.00161852
0.420643, 0.00163417
0.42543, 0.0016912
0.442149, 0.00187682
0.497165, 0.00242226
0.65907, 0.00352376
0.984924, 0.00354785
0.990673, 0.0017807
0.470129, 0.00267286
0.73016, 0.00196007
0.517063, 0.00236584
0.628398, 0.00217455
0.569905, 0.0021638
0.566383, 0.00219272
0.575779, 0.00228718
0.600704, 0.0022987
0.601601, 0.00222147
0.576748, 0.00205166
0.533095, 0.00198674
0.511471, 0.00203819
0.525649, 0.00193659
0.496938, 0.00192356
0.49956, 0.00192466
0.497634, 0.00185374
0.478726, 0.00186941
0.484735, 0.00184005
0.47107, 0.0018307
0.472119, 0.00180886
0.468878, 0.00178549
0.462045, 0.0017655
0.455375, 0.00175124
0.454585, 0.00172426
0.449164, 0.00172752
0.449139, 0.00169999
0.441938, 0.00169792
0.440762, 0.00168189
0.436534, 0.00166311
0.433392, 0.00166363
0.433256, 0.00165384
0.427815, 0.00165637
0.428198, 0.00163168
0.423411, 0.00162957
0.422968, 0.00162108
0.419971, 0.00162458
0.419615, 0.00160857
0.416913, 0.0016018
0.415184, 0.00159819
0.414101, 0.00159517
0.412257, 0.00159005
0.410733, 0.00157987
0.409422, 0.00157186
0.408131, 0.00156862
0.406824, 0.00156597
0.406113, 0.00155378
0.403763, 0.00155189
0.403598, 0.00155092
0.402468, 0.00154895
0.401242, 0.00154253
0.400137, 0.00153904
0.399402, 0.00153626
0.398359, 0.00153374
0.397615, 0.0015304
0.396797, 0.00152419
0.395632, 0.00152095
0.394982, 0.00151856
0.393983, 0.00151719
0.393439, 0.00151286
0.392503, 0.00151043
0.39176, 0.00150764
0.390834, 0.0015066
0.390388, 0.0015038
0.389551, 0.00150039
0.388868, 0.00149814
0.388074, 0.0014968
0.387682, 0.00149467
0.387157, 0.00149364
0.387303, 0.00149688
0.38797, 0.00150886
0.391961, 0.00154683
0.40205, 0.0016475
0.433537, 0.00192452
0.513554, 0.00240013
0.659334, 0.00280226
0.773312, 0.00184862
0.502509, 0.00195351
0.528063, 0.00199666
0.536078, 0.0018361
0.490741, 0.00186525
0.495625, 0.00180342
0.472019, 0.0017794
0.466192, 0.00173521
0.452514, 0.00176222
0.456788, 0.00169873
0.440065, 0.0017335
0.451977, 0.00162801
0.421717, 0.00167255
0.435829, 0.00164263
0.426367, 0.00162001
0.422327, 0.00158503
0.413366, 0.00160591
0.416873, 0.00159695
0.412353, 0.00158345
0.408624, 0.00154977
0.401376, 0.00154198
0.400302, 0.00154391
0.40106, 0.00152134
0.395709, 0.00151542
0.393471, 0.00149389
0.389124, 0.00149451
0.388591, 0.00149574
0.388759, 0.00148217
0.385033, 0.00147998
0.383766, 0.00147138
0.381317, 0.00146567
0.380119, 0.00146262
0.379242, 0.00145934
0.377123, 0.00145664
0.376726, 0.00145367
0.376056, 0.00144673
0.374596, 0.00144985
0.374511, 0.00143897
0.371863, 0.00143604
0.371259, 0.0014304
0.369849, 0.00142588
0.369358, 0.00142222
0.368384, 0.00142274
0.368197, 0.00142059
0.367562, 0.00141387
0.366713, 0.00141717
0.367132, 0.00142438
0.368053, 0.00143331
0.371352, 0.001464
0.381882, 0.00154639
0.406452, 0.0017303
0.460227, 0.00205961
0.559452, 0.00214917
0.587126, 0.00164696
0.437769, 0.00157049
0.417413, 0.00176305
0.468036, 0.00169087
0.451204, 0.00186221
0.495144, 0.00182969
0.491413, 0.00172121
0.456939, 0.00157214
0.412017, 0.00158734
0.417596, 0.00160474
0.421199, 0.00159455
0.417956, 0.00155245
0.407802, 0.00152437
0.399557, 0.00158144
0.410488, 0.00151084
0.394379, 0.00149993
0.393724, 0.00151621
0.395589, 0.00149743
0.388647, 0.00146906
0.38423, 0.00147791
0.384998, 0.00147597
0.383548, 0.00145669
0.377248, 0.00143469
0.373604, 0.0014607
0.380119, 0.00143253
0.371642, 0.00142055
0.368991, 0.00141278
0.36756, 0.00142886
0.370427, 0.00140561
0.36539, 0.00139183
0.361517, 0.00139975
0.363566, 0.0013933
0.361942, 0.00138954
0.360443, 0.00137681
0.356838, 0.00137888
0.357757, 0.00137456
0.356861, 0.00137017
0.354949, 0.00136255
0.353268, 0.00136067
0.35351, 0.00136215
0.352592, 0.00135819
0.351424, 0.00134987
0.350272, 0.00134734
0.348689, 0.00134999
0.348838, 0.00134353
0.347787, 0.00134412
0.34787, 0.00134412
0.347421, 0.00133899
0.345826, 0.00133774
0.345732, 0.00133519
0.344929, 0.00133646
0.345009, 0.00133698
0.34573, 0.00134069
0.346678, 0.00134869
0.349092, 0.00136944
0.354882, 0.00140803
0.366556, 0.0014906
0.389865, 0.00161457
0.426212, 0.00175168
0.464719, 0.0017111
0.455142, 0.00150151
0.39642, 0.00155149
0.408095, 0.00170084
0.454681, 0.00167644
0.446823, 0.00169525
0.450904, 0.00184171
0.501419, 0.0016605
0.445342, 0.00158921
0.418916, 0.00156707
0.41015, 0.00158877
0.418568, 0.00147656
0.380176, 0.00156588
0.406685, 0.00143971
0.37216, 0.00147325
0.380062, 0.00145823
0.375344, 0.00141711
0.368966, 0.0014361
0.371457, 0.00137819
0.358187, 0.00141644
0.368653, 0.00136235
0.353135, 0.0013897
0.362869, 0.00134715
0.350053, 0.00136891
0.355628, 0.00134341
0.348948, 0.00135145
0.350719, 0.00134326
0.347954, 0.0013313
0.344362, 0.00132912
0.344557, 0.00132505
0.342959, 0.00131789
0.340221, 0.00131871
0.341827, 0.00130382
0.338025, 0.00131212
0.3389, 0.00130069
0.336537, 0.00129704
0.335575, 0.00129402
0.335131, 0.00129209
0.33407, 0.00128705
0.332301, 0.00128899
0.333149, 0.00128122
0.331508, 0.0012821
0.331569, 0.00128206
0.330584, 0.0012803
0.330804, 0.00128033
0.330532, 0.0012815
0.331814, 0.00128983
0.333503, 0.0013084
0.339256, 0.00134565
0.34981, 0.00141526
0.370996, 0.00153533
0.405461, 0.00164412
0.438469, 0.0016582
0.44253, 0.00160407
0.424264, 0.0017716
0.482336, 0.00194665
0.526914, 0.00157688
0.427314, 0.00155851
0.414479, 0.00152851
0.403731, 0.00153713
0.402496, 0.00143249
0.369619, 0.00144037
0.376202, 0.00147948
0.387728, 0.0013919
0.363363, 0.00135941
0.353286, 0.00140299
0.368311, 0.00137311
0.357918, 0.00133129
0.34537, 0.00136269
0.356608, 0.00134615
0.34911, 0.00132719
0.342705, 0.00131751
0.343036, 0.00132329
0.344272, 0.00130532
0.338096, 0.00129309
0.335562, 0.00129401
0.33737, 0.00129267
0.336305, 0.00126461
0.328805, 0.00128388
0.333722, 0.00127635
0.3321, 0.00125643
0.32606, 0.00126459
0.328704, 0.00126119
0.327752, 0.00125551
0.325299, 0.00124922
0.324162, 0.00125105
0.324038, 0.00124915
0.323877, 0.00124592
0.323323, 0.00124841
0.323889, 0.00125933
0.326749, 0.00128319
0.335517, 0.00135567
0.355797, 0.00149519
0.397822, 0.00175447
0.47031, 0.00202282
0.547781, 0.00174667
0.466468, 0.00132881
0.346531, 0.00152173
0.408708, 0.00134567
0.353708, 0.00144536
0.379567, 0.00135619
0.354977, 0.00144106
0.379727, 0.00135699
0.353352, 0.00139629
0.362105, 0.0013582
0.352987, 0.00138257
0.360731, 0.00135554
0.355541, 0.00129656
0.33543, 0.00132431
0.340333, 0.00129578
0.333703, 0.00129771
0.334979, 0.0013059
0.338408, 0.00129758
0.335335, 0.00133293
0.343179, 0.00133025
0.34622, 0.00132475
0.344666, 0.00130919
0.339987, 0.00126172
0.327119, 0.00125683
0.324141, 0.00125827
0.325139, 0.00125898
0.323971, 0.001242
0.32029, 0.00124133
0.320048, 0.00125644
0.323162, 0.00124679
0.323463, 0.00124141
0.320383, 0.00122595
0.316953, 0.00121591
0.313751, 0.00120984
0.311984, 0.00120687
0.3112, 0.00120975
0.311944, 0.00120792
0.311319, 0.00119995
0.309191, 0.00119978
0.309414, 0.0012071
0.310797, 0.00121859
0.314914, 0.00123366
0.318541, 0.00125207
0.325237, 0.0012922
0.335641, 0.00133605
0.350044, 0.00138257
0.362962, 0.00135775
0.357996, 0.00127988
0.333765, 0.00120992
0.314704, 0.00126342
0.327799, 0.00137193
0.361633, 0.00144929
0.378182, 0.00150315
0.405045, 0.00155588
0.413128, 0.00164991
0.445759, 0.00190452
0.507677, 0.00226082
0.60173, 0.00202409
0.542323, 0.00167572
0.440142, 0.00169197
0.449507, 0.00153097
0.409874, 0.00163224
0.427871, 0.00150413
0.39612, 0.00154401
0.400862, 0.00146746
0.382957, 0.00149683
0.388537, 0.00140895
0.365094, 0.00142821
0.369104, 0.00141829
0.368279, 0.00134727
0.349883, 0.00137979
0.357531, 0.00134683
0.350477, 0.00130541
0.338301, 0.00132485
0.342453, 0.00128733
0.333584, 0.00129276
0.337108, 0.00124433
0.32372, 0.00127061
0.329451, 0.00125803
0.323742, 0.00124462
0.324443, 0.00123107
0.318875, 0.00122555
0.317436, 0.00122255
0.317087, 0.00120671
0.313188, 0.00120851
0.311967, 0.00119912
0.309764, 0.00119774
0.309187, 0.00118577
0.306098, 0.00118921
0.307204, 0.00117019
0.303129, 0.00117465
0.30381, 0.00116859
0.302288, 0.00116797
0.300825, 0.00116332
0.300255, 0.00115843
0.299421, 0.00115333
0.297965, 0.00115313
0.297163, 0.00115104
0.296964, 0.00114463
0.295064, 0.00114519
0.294798, 0.00114346
0.294537, 0.00113783
0.293404, 0.00113486
0.292677, 0.00113721
0.292872, 0.00113315
0.291776, 0.00113206
0.29171, 0.00113422
0.291836, 0.00113473
0.292301, 0.00114344
0.295041, 0.00116743
0.301693, 0.00123155
0.320285, 0.00137798
0.364472, 0.00167966
0.453027, 0.00179764
0.488607, 0.00145273
0.385376, 0.00147216
0.3964, 0.00168539
0.448122, 0.00178135
0.483714, 0.00184189
0.504634, 0.0015095
0.40494, 0.00152828
0.398974, 0.00161514
0.427349, 0.00144955
0.381216, 0.00146313
0.383333, 0.0014291
0.373065, 0.00137091
0.360149, 0.00141313
0.36732, 0.00133034
0.350132, 0.00133926
0.345113, 0.00131811
0.343746, 0.00128918
0.333264, 0.00128831
0.335634, 0.00124386
0.324963, 0.00127869
0.332728, 0.00120918
0.317407, 0.00123386
0.322011, 0.00121765
0.317349, 0.00119744
0.312448, 0.00120289
0.314492, 0.00118785
0.308889, 0.00119169
0.31049, 0.00116575
0.304746, 0.00116606
0.304535, 0.00116584
0.302786, 0.00115009
0.299586, 0.0011495
0.299991, 0.00114002
0.297587, 0.0011451
0.297786, 0.00112895
0.293795, 0.00113506
0.295664, 0.00112284
0.291761, 0.00112936
0.292139, 0.00111716
0.289927, 0.00111532
0.289923, 0.00110869
0.287915, 0.00111549
0.288326, 0.00110424
0.286029, 0.00110735
0.287218, 0.00110579
0.286601, 0.00111547
0.288918, 0.00113624
0.296229, 0.00120446
0.315368, 0.00137323
0.365706, 0.0017617
0.474815, 0.00211508
0.579418, 0.00172748
0.464084, 0.0012294
0.324067, 0.00153381
0.41497, 0.00130531
0.339914, 0.00135589
0.354981, 0.00133665
0.348558, 0.00129948
0.337938, 0.00135466
0.354278, 0.00125268
0.327414, 0.00126038
0.325249, 0.00127747
0.331316, 0.00125395
0.324689, 0.00121264
0.311822, 0.00121494
0.313947, 0.00123594
0.319983, 0.00120342
0.309797, 0.0011817
0.303861, 0.00119316
0.307504, 0.00118519
0.304269, 0.00115741
0.298728, 0.00116137
0.300042, 0.00115348
0.297194, 0.00114828
0.295523, 0.00113724
0.292055, 0.00114405
0.293633, 0.00112972
0.290423, 0.00111485
0.287216, 0.00111849
0.288037, 0.00111565
0.287489, 0.00110804
0.284914, 0.00110608
0.284657, 0.00111148
0.285774, 0.00111333
0.286671, 0.0011356
0.292535, 0.00117646
0.306251, 0.00127386
0.332197, 0.00141614
0.376307, 0.00148664
0.393974, 0.00125255
0.32966, 0.00117743
0.307412, 0.001408
0.374849, 0.0013668
0.352807, 0.00160106
0.43347, 0.00190882
0.513381, 0.00143514
0.386153, 0.00140972
0.377133, 0.00140402
0.367971, 0.00135835
0.355589, 0.00136998
0.35992, 0.00128456
0.329488, 0.00132115
0.342336, 0.00123868
0.325796, 0.00124696
0.325304, 0.00123499
0.32216, 0.00120208
0.311213, 0.00122204
0.317155, 0.00120426
0.312613, 0.00119178
0.30954, 0.00119225
0.308742, 0.00117729
0.308367, 0.00118454
0.310002, 0.00116115
0.304617, 0.00114221
0.299401, 0.001123
0.293244, 0.00109664
0.285696, 0.00110294
0.28888, 0.00109742
0.286104, 0.00109406
0.284793, 0.00108493
0.281309, 0.00108645
0.280642, 0.00108049
0.279408, 0.00106946
0.277433, 0.0010632
0.275684, 0.00105887
0.275036, 0.00105233
0.273361, 0.00105159
0.272497, 0.00104878
0.270849, 0.00105137
0.270644, 0.00104565
0.269217, 0.00104588
0.269374, 0.00104431
0.26804, 0.00103526
0.266425, 0.00103095
0.265758, 0.00103151
0.265137, 0.00103312
0.265261, 0.00102761
0.264421, 0.00102667
0.264748, 0.00102832
0.264051, 0.00103138
0.264755, 0.00103448
0.265667, 0.00104395
0.269345, 0.00107514
0.276958, 0.00113694
0.29833, 0.00127825
0.338051, 0.00143656
0.388896, 0.00137348
0.366722, 0.00108397
0.281523, 0.0012428
0.328828, 0.00126088
0.33481, 0.00148814
0.396934, 0.00169611
0.458362, 0.0017008
0.462226, 0.00173741
0.469577, 0.00206444
0.577962, 0.00163025
0.440294, 0.00203831
0.546613, 0.0017895
0.476128, 0.00162626
0.425437, 0.00158717
0.423654, 0.00146714
0.387699, 0.00159314
0.402346, 0.001412
0.366237, 0.00138937
0.367546, 0.00136232
0.361792, 0.00134575
0.358447, 0.00129423
0.339763, 0.00132376
0.346686, 0.00126751
0.330381, 0.00124996
0.327702, 0.00123864
0.333441, 0.00120913
0.320025, 0.00124648
0.327482, 0.00121963
0.319493, 0.00117404
0.308348, 0.00118007
0.311327, 0.00117141
0.306658, 0.00115173
0.302774, 0.00114135
0.297473, 0.00113121
0.295773, 0.00113227
0.29438, 0.00110709
0.289269, 0.00110041
0.288285, 0.0010938
0.286478, 0.0010816
0.28255, 0.00108437
0.283001, 0.0010639
0.27899, 0.00106532
0.278467, 0.00105456
0.275906, 0.00105187
0.275283, 0.0010497
0.274699, 0.0010409
0.271213, 0.00104261
0.271313, 0.00103667
0.270241, 0.00102981
0.268573, 0.0010284
0.267941, 0.00102518
0.266855, 0.00102086
0.265912, 0.00102045
0.264948, 0.00101682
0.263747, 0.00101377
0.263092, 0.00100889
0.26235, 0.00100642
0.261552, 0.00100464
0.260677, 0.00100378
0.260289, 0.000999651
0.259472, 0.000997673
0.258948, 0.000997237
0.258437, 0.000994704
0.257811, 0.000992546
0.25725, 0.000992037
0.257061, 0.000993389
0.257282, 0.000996414
0.258297, 0.00101029
0.262231, 0.0010494
0.2741, 0.00116108
0.30571, 0.00139356
0.375339, 0.0018164
0.495689, 0.00167403
0.454554, 0.00107387
0.279135, 0.00131513
0.349091, 0.00113099
0.294274, 0.00124599
0.328726, 0.00111398
0.28775, 0.0011781
0.306339, 0.0011607
0.302416, 0.00114248
0.297535, 0.00114114
0.297972, 0.00115844
0.302917, 0.00112294
0.293145, 0.00111709
0.289949, 0.00109774
0.284717, 0.00108584
0.281742, 0.00106961
0.276139, 0.00106796
0.276371, 0.00105795
0.275292, 0.00105679
0.275675, 0.00104844
0.273046, 0.00104147
0.269426, 0.00103632
0.2694, 0.00103739
0.268271, 0.00102846
0.265619, 0.00101354
0.262195, 0.00101192
0.262766, 0.00101295
0.2624, 0.000999029
0.258659, 0.000997431
0.258345, 0.000993958
0.258079, 0.000996939
0.257229, 0.000988273
0.255533, 0.000990595
0.255578, 0.000996252
0.257509, 0.00101964
0.264072, 0.00106882
0.279452, 0.00123118
0.323365, 0.00155578
0.417867, 0.00171046
0.460216, 0.00156799
0.420958, 0.00187913
0.528332, 0.00242475
0.672361, 0.00267764
0.736741, 0.00340476
0.918513, 0.00431213
1.20328, 0.00323139
0.867902, 0.00361931
0.976395, 0.0040959
1.12054, 0.004701
1.31597, 0.00380461
1.03061, 0.00352466
0.950383, 0.0030128
0.793628, 0.00307977
0.811617, 0.00300098
0.790634, 0.00273427
0.715715, 0.00255011
0.652852, 0.00260233
0.66714, 0.00242909
0.611051, 0.00238452
0.601889, 0.00230758
0.584764, 0.00222174
0.561106, 0.00208421
0.538862, 0.00204952
0.534606, 0.00192635
0.501837, 0.00195401
0.506345, 0.00192843
0.493494, 0.001818
0.468696, 0.00179766
0.467673, 0.0017425
0.454714, 0.00170772
0.445204, 0.00168494
0.440998, 0.00166011
0.432903, 0.00162128
0.421279, 0.00160063
0.416374, 0.00158911
0.413108, 0.00154481
0.401019, 0.00151765
0.397632, 0.00149824
0.393966, 0.00147023
0.384071, 0.00146671
0.380345, 0.00146749
0.378823, 0.00143859
0.373058, 0.00141316
0.370048, 0.0014022
0.368048, 0.00138289
0.363035, 0.00137503
0.358789, 0.00137123
0.355899, 0.00135546
0.352627, 0.00134224
0.349662, 0.00133433
0.347409, 0.00132395
0.344771, 0.0013164
0.342038, 0.00130468
0.338948, 0.00129435
0.336738, 0.00128597
0.33459, 0.0012742
0.33223, 0.00126753
0.330436, 0.00125809
0.327962, 0.00125182
0.326537, 0.00124481
0.324664, 0.00123797
0.323036, 0.00123177
0.320931, 0.0012245
0.319179, 0.00121768
0.317719, 0.00121213
0.316279, 0.00120627
0.314907, 0.00120144
0.313424, 0.00119453
0.311972, 0.00118872
0.31058, 0.00118372
0.309187, 0.00118105
0.307925, 0.0011768
0.306669, 0.00117126
0.305451, 0.00116659
0.304221, 0.00116217
0.303089, 0.00115856
0.301986, 0.00115518
0.301113, 0.00115186
0.300069, 0.00114932
0.299684, 0.00114964
0.299615, 0.00115509
0.301565, 0.00117359
0.306482, 0.00122571
0.32272, 0.00135179
0.359304, 0.00163008
0.442833, 0.00187943
0.517635, 0.00163114
0.443025, 0.00121533
0.321411, 0.0015018
0.405462, 0.0012568
0.32969, 0.00141485
0.372581, 0.0012667
0.329751, 0.00135157
0.352444, 0.00128521
0.333336, 0.00128093
0.335086, 0.00122723
0.320507, 0.00125303
0.327255, 0.0011959
0.314509, 0.00119901
0.315169, 0.00118084
0.308513, 0.00117136
0.307568, 0.00114941
0.30145, 0.00116192
0.303145, 0.00114586
0.298168, 0.00114369
0.298395, 0.00112902
0.294394, 0.00113301
0.295499, 0.0011174
0.289953, 0.00112731
0.292899, 0.00110391
0.287181, 0.00111069
0.288939, 0.00109699
0.284554, 0.00110799
0.287013, 0.00108773
0.281913, 0.00109067
0.283609, 0.00107478
0.280403, 0.00107974
0.280885, 0.00107253
0.278871, 0.00106583
0.278372, 0.00106264
0.277263, 0.0010632
0.276406, 0.00106199
0.275903, 0.00105564
0.274503, 0.00105435
0.274413, 0.00105232
0.273212, 0.00105133
0.272731, 0.0010445
0.271759, 0.00104196
0.271446, 0.00104169
0.270486, 0.00104055
0.270058, 0.00103627
0.269174, 0.00103557
0.268859, 0.00103391
0.268099, 0.00103235
0.267335, 0.00103032
0.267048, 0.00102708
0.266307, 0.00102718
0.265911, 0.00102484
0.265281, 0.00102151
0.264699, 0.00102151
0.264411, 0.00101929
0.263744, 0.00101787
0.263303, 0.00101555
0.262902, 0.00101407
0.262378, 0.00101398
0.262281, 0.00101209
0.261812, 0.00101266
0.262211, 0.00101761
0.263094, 0.00102824
0.267063, 0.00106611
0.277036, 0.00115873
0.306515, 0.00140038
0.374001, 0.0017385
0.479003, 0.00170084
0.460786, 0.00107176
0.280939, 0.00132076
0.356063, 0.00113294
0.294481, 0.00123503
0.322301, 0.00116608
0.303971, 0.00115448
0.298588, 0.00116063
0.303059, 0.00114893
0.299494, 0.00112519
0.292359, 0.00113445
0.291332, 0.00112719
0.289958, 0.00112207
0.289565, 0.00109282
0.281791, 0.00110013
0.283087, 0.00108667
0.281141, 0.00108714
0.280592, 0.00107129
0.27509, 0.00107182
0.275492, 0.00105475
0.272503, 0.00105493
0.271663, 0.00105093
0.269793, 0.00104247
0.268609, 0.00103506
0.267059, 0.00103196
0.265871, 0.00102681
0.264542, 0.00102588
0.264168, 0.00102598
0.264021, 0.00102617
0.264234, 0.00103274
0.26669, 0.0010539
0.273005, 0.00109817
0.28522, 0.00116862
0.307292, 0.00126856
0.335498, 0.0012843
0.341432, 0.00113893
0.298675, 0.00101557
0.263418, 0.00110538
0.289183, 0.00111706
0.29163, 0.00103589
0.267469, 0.00107322
0.278279, 0.00105808
0.27214, 0.00101129
0.260771, 0.00104434
0.269867, 0.00102652
0.264128, 0.00101032
0.261224, 0.00102359
0.264578, 0.00101174
0.261038, 0.000996821
0.257251, 0.000995683
0.257028, 0.0010005
0.257208, 0.0009946
0.256736, 0.0010004
0.258468, 0.00104404
0.269485, 0.0011032
0.287391, 0.00121781
0.321955, 0.00141714
0.384026, 0.00143662
0.391299, 0.00112346
0.297897, 0.00106429
0.280542, 0.00120207
0.318639, 0.00104203
0.273181, 0.00110309
0.29171, 0.00100592
0.26273, 0.00106053
0.279472, 0.00104195
0.273677, 0.00102566
0.26986, 0.00101804
0.267183, 0.00101162
0.265049, 0.00102405
0.269755, 0.00100119
0.263124, 0.00100161
0.262373, 0.000992886
0.259758, 0.00099399
0.261015, 0.000986426
0.259157, 0.000983725
0.257425, 0.000975585
0.255758, 0.000972133
0.254778, 0.00096991
0.253284, 0.000967408
0.25253, 0.00096337
0.252071, 0.000964512
0.250952, 0.000961527
0.250256, 0.000959023
0.249726, 0.000956771
0.249106, 0.00095426
0.24808, 0.000952471
0.247528, 0.000950079
0.246378, 0.000945732
0.24583, 0.000949219
0.246598, 0.000956896
0.247957, 0.000971254
0.251879, 0.000988469
0.257652, 0.00102642
0.268757, 0.0010812
0.284528, 0.00112818
0.298015, 0.0011052
0.291154, 0.00100183
0.261494, 0.000949564
0.246309, 0.00100549
0.261991, 0.00100696
0.260744, 0.000949945
0.245037, 0.000974215
0.252108, 0.00103317
0.267302, 0.0010777
0.281954, 0.00119567
0.320179, 0.00146238
0.400156, 0.0014775
0.401335, 0.00116521
0.309889, 0.00123107
0.328958, 0.00123252
0.324562, 0.00117627
0.306894, 0.00109286
0.287152, 0.00104594
0.273652, 0.0010646
0.277196, 0.0010788
0.28063, 0.00104306
0.27117, 0.00102486
0.269009, 0.00103069
0.266186, 0.000994837
0.258586, 0.00100451
0.263871, 0.000984244
0.256868, 0.00099196
0.259039, 0.000967402
0.251223, 0.000969357
0.252172, 0.000961699
0.250549, 0.000966163
0.251387, 0.000948821
0.247244, 0.000950036
0.247273, 0.000945097
0.245405, 0.00094364
0.244334, 0.000933925
0.242654, 0.000941456
0.244471, 0.000937881
0.242325, 0.000926998
0.240279, 0.000925882
0.239931, 0.000924348
0.239412, 0.000917162
0.23757, 0.0009151
0.237228, 0.000914962
0.237121, 0.000918292
0.237411, 0.000911665
0.236119, 0.000914045
0.236609, 0.000915642
0.237756, 0.000921964
0.238526, 0.000930365
0.241528, 0.000947184
0.245652, 0.000974562
0.255242, 0.00102852
0.268946, 0.00106983
0.282884, 0.00107975
0.284382, 0.000984835
0.258928, 0.000902263
0.234705, 0.000938204
0.244038, 0.000982782
0.256453, 0.000936956
0.242964, 0.000917452
0.237159, 0.000953635
0.249483, 0.000964014
0.249847, 0.000986753
0.256891, 0.00109368
0.284772, 0.00118094
0.312186, 0.00125699
0.33384, 0.00111076
0.295251, 0.000974273
0.255368, 0.00106016
0.279966, 0.00101356
0.265754, 0.000988663
0.257906, 0.000987658
0.259023, 0.000947329
0.246013, 0.00102686
0.267614, 0.000947846
0.247317, 0.000965685
0.25306, 0.000934455
0.2435, 0.000948443
0.247046, 0.000929126
0.241261, 0.000940867
0.244863, 0.000915864
0.23777, 0.000912625
0.23707, 0.000916521
0.237082, 0.000913905
0.236474, 0.000910362
0.23606, 0.00089076
0.230654, 0.000904046
0.233695, 0.000893514
0.23123, 0.000894874
0.232123, 0.000890686
0.229978, 0.00089564
0.23139, 0.000892188
0.231022, 0.000898138
0.232579, 0.000921022
0.238979, 0.000956942
0.250036, 0.00105356
0.277104, 0.00115173
0.307463, 0.00124781
0.335024, 0.00108549
0.288323, 0.000979591
0.257927, 0.00111017
0.294306, 0.00103354
0.271614, 0.000991574
0.257602, 0.000977266
0.254272, 0.000944263
0.245318, 0.000990542
0.257378, 0.000962295
0.25006, 0.000957071
0.248936, 0.000959095
0.248077, 0.000980511
0.255765, 0.000981677
0.256059, 0.000990652
0.26131, 0.00101684
0.269519, 0.00103398
0.273278, 0.000990717
0.260858, 0.00093391
0.244772, 0.000928631
0.242239, 0.000946653
0.247652, 0.000922642
0.239822, 0.00092712
0.240747, 0.000907977
0.237313, 0.000891114
0.231433, 0.000895874
0.231886, 0.000896644
0.233329, 0.000886635
0.230152, 0.000884355
0.229305, 0.000894882
0.233598, 0.000899098
0.232454, 0.000908112
0.236799, 0.000924544
0.241028, 0.0009436
0.2468, 0.000966953
0.252577, 0.000967128
0.254267, 0.000940666
0.245482, 0.000901831
0.234913, 0.000891645
0.232499, 0.00091456
0.238397, 0.000914965
0.238607, 0.000877059
0.226957, 0.000861497
0.222864, 0.0008843
0.229931, 0.000899483
0.233159, 0.000878109
0.22813, 0.000876842
0.227036, 0.000893477
0.232425, 0.000910982
0.237119, 0.000905609
0.235646, 0.00090775
0.235493, 0.000912172
0.239172, 0.000911879
0.236971, 0.000884532
0.230417, 0.000863535
0.223593, 0.000863707
0.224054, 0.000869968
0.226923, 0.00088
0.228815, 0.000898816
0.23454, 0.000943759
0.246149, 0.00101045
0.266875, 0.00111454
0.295575, 0.00122712
0.326552, 0.00117979
0.308007, 0.00113809
0.295341, 0.00112987
0.295792, 0.00103128
0.27378, 0.00104767
0.277545, 0.00111645
0.293197, 0.00096376
0.254222, 0.000965036
0.253628, 0.000969213
0.251129, 0.000939552
0.246726, 0.000929122
0.242786, 0.0009361
0.243817, 0.000888205
0.232564, 0.000912474
0.238134, 0.000906243
0.236675, 0.000871667
0.227565, 0.000893283
0.232475, 0.000876514
0.227937, 0.000877041
0.228817, 0.000883867
0.229514, 0.000870253
0.225557, 0.000872294
0.227543, 0.000898046
0.232185, 0.000883552
0.231865, 0.000911914
0.23813, 0.000917685
0.241322, 0.000932072
0.24421, 0.000925881
0.244561, 0.000904049
0.236538, 0.000863786
0.225356, 0.000867262
0.225695, 0.000910185
0.238194, 0.00100097
0.266439, 0.00116472
0.309569, 0.00134559
0.361658, 0.00131492
0.355712, 0.00107903
0.286708, 0.00104849
0.280569, 0.000979257
0.25822, 0.00105519
0.279505, 0.00097967
0.258666, 0.000965964
0.254176, 0.000952495
0.248953, 0.000986101
0.259138, 0.000880138
0.231589, 0.000955323
0.250274, 0.000899893
0.235952, 0.000891638
0.23486, 0.000900772
0.237222, 0.000882175
0.23099, 0.00088055
0.231239, 0.000885956
0.231524, 0.000876437
0.230086, 0.000876003
0.229019, 0.000896963
0.234782, 0.000889663
0.234797, 0.000931517
0.2463, 0.000997557
0.265548, 0.00105106
0.282352, 0.00143543
0.393058, 0.00116018
0.317876, 0.00109031
0.289239, 0.00124983
0.337361, 0.0011685
0.312801, 0.00108563
0.288749, 0.00106099
0.278041, 0.00105504
0.27764, 0.00102774
0.270464, 0.00100697
0.260323, 0.00100288
0.264625, 0.000967012
0.253885, 0.000947574
0.250748, 0.000950824
0.248038, 0.000941734
0.247347, 0.000899754
0.236751, 0.0009343
0.244962, 0.000881757
0.23125, 0.0009013
0.23563, 0.000881994
0.230442, 0.00088524
0.230603, 0.000864083
0.225093, 0.000870435
0.225835, 0.000861034
0.2238, 0.000853107
0.221855, 0.000848631
0.221156, 0.000848245
0.220909, 0.000840036
0.218561, 0.00084014
0.218191, 0.000843863
0.219903, 0.000849203
0.220991, 0.000884188
0.229662, 0.000927946
0.243264, 0.00104748
0.276184, 0.00114386
0.303904, 0.0011334
0.301774, 0.000899614
0.235644, 0.000949139
0.248478, 0.00104435
0.272933, 0.00100246
0.263498, 0.00113263
0.303396, 0.00109476
0.294709, 0.00106181
0.28196, 0.000899601
0.233561, 0.000933369
0.245469, 0.00097448
0.25526, 0.000861256
0.225524, 0.000934792
0.245532, 0.000878062
0.229908, 0.000886843
0.232265, 0.000876294
0.230507, 0.000846541
0.221565, 0.000880684
0.230813, 0.000835935
0.217924, 0.000860986
0.226298, 0.000831135
0.216537, 0.000845139
0.219569, 0.000831969
0.216431, 0.000831269
0.216461, 0.000826718
0.214464, 0.000828448
0.215078, 0.000816361
0.212468, 0.000823048
0.213657, 0.000811369
0.210688, 0.000817832
0.212526, 0.000808949
0.209972, 0.000817747
0.211604, 0.000814044
0.211285, 0.000824751
0.214304, 0.000840578
0.219233, 0.0008815
0.229441, 0.000951097
0.251582, 0.00103704
0.274057, 0.00107401
0.287265, 0.000969747
0.257799, 0.0010207
0.273096, 0.00131476
0.354039, 0.00133099
0.361334, 0.00111403
0.299982, 0.00128969
0.349875, 0.00135402
0.372349, 0.00108681
0.288989, 0.00107223
0.281672, 0.00103615
0.276648, 0.00101748
0.267694, 0.00106938
0.283452, 0.000913531
0.240804, 0.00101304
0.267886, 0.00092581
0.246341, 0.00095154
0.251398, 0.000908299
0.240478, 0.00092239
0.244462, 0.000904705
0.238911, 0.0008794
0.232005, 0.00089189
0.236508, 0.000871147
0.229299, 0.000867496
0.228164, 0.000856476
0.225435, 0.000855886
0.224872, 0.000841381
0.221187, 0.000842041
0.221489, 0.000832375
0.219157, 0.000825389
0.217295, 0.000826287
0.216176, 0.000824611
0.215693, 0.000808336
0.212262, 0.000816092
0.21318, 0.000808721
0.211158, 0.000804816
0.210354, 0.000802043
0.209921, 0.00080588
0.210406, 0.000803544
0.209974, 0.000812688
0.2123, 0.000831783
0.218394, 0.000884878
0.233252, 0.000987901
0.266033, 0.00117107
0.317789, 0.00120899
0.329348, 0.000987513
0.2658, 0.000970329
0.25999, 0.00109778
0.295762, 0.000901171
0.237474, 0.000982278
0.265245, 0.00093064
0.244407, 0.000977408
0.262242, 0.000914646
0.242102, 0.000943384
0.250981, 0.000861145
0.22948, 0.000869545
0.231964, 0.000877727
0.232226, 0.000891513
0.237998, 0.000866266
0.232192, 0.000850103
0.225581, 0.000838248
0.221096, 0.000840156
0.222111, 0.000850072
0.22278, 0.000834994
0.219023, 0.000816486
0.214767, 0.000821549
0.2151, 0.000810371
0.212325, 0.000807472
0.211659, 0.000798354
0.209368, 0.00080481
0.209762, 0.000793793
0.20771, 0.000793866
0.208149, 0.00078271
0.20396, 0.0007853
0.204029, 0.00077859
0.203157, 0.000786883
0.204745, 0.000784702
0.203312, 0.00077872
0.202055, 0.000771922
0.200998, 0.000771551
0.200842, 0.000780498
0.202207, 0.000790929
0.207279, 0.000838274
0.219806, 0.000946354
0.256267, 0.00124077
0.339795, 0.00146147
0.41063, 0.00120917
0.322625, 0.00104527
0.278335, 0.00116403
0.316669, 0.0010645
0.283312, 0.00104577
0.281337, 0.000988744
0.268241, 0.00103984
0.275581, 0.00102984
0.27631, 0.000997389
0.269226, 0.00104227
0.277634, 0.000980683
0.260612, 0.000924575
0.246909, 0.000898938
0.240351, 0.00091577
0.241163, 0.000891918
0.240393, 0.000883827
0.235899, 0.000850075
0.227645, 0.000863741
0.229379, 0.000853399
0.227398, 0.000847975
0.226884, 0.000839007
0.223204, 0.000822471
0.218838, 0.000822394
0.220003, 0.000817277
0.218286, 0.000817257
0.217627, 0.000801396
0.213353, 0.000800813
0.213251, 0.000798856
0.212136, 0.000800471
0.212652, 0.00079052
0.210508, 0.000791131
0.210131, 0.000787385
0.208414, 0.000782804
0.207382, 0.000786106
0.208142, 0.000784472
0.208131, 0.000793869
0.210649, 0.00081054
0.216289, 0.000847982
0.226897, 0.000903554
0.243772, 0.00101741
0.274791, 0.00105949
0.287615, 0.00102605
0.275904, 0.000855029
0.227524, 0.000920043
0.246919, 0.000997244
0.268577, 0.000868467
0.230288, 0.000853398
0.227701, 0.000862011
0.228619, 0.000856546
0.227737, 0.000839885
0.222632, 0.000853364
0.223618, 0.000834098
0.221659, 0.000814659
0.214824, 0.000827635
0.218063, 0.000791364
0.208136, 0.000813454
0.21418, 0.000776901
0.204898, 0.000795974
0.207702, 0.000772163
0.202921, 0.00077308
0.203686, 0.00077061
0.201872, 0.000771593
0.202033, 0.000769176
0.202428, 0.000762544
0.200833, 0.00077913
0.203694, 0.000783971
0.206148, 0.000816214
0.217041, 0.000901941
0.239794, 0.001049
0.283404, 0.0011298
0.304132, 0.000944936
0.252903, 0.000967598
0.260185, 0.00113448
0.302616, 0.00124762
0.332348, 0.00117351
0.314274, 0.000941885
0.246151, 0.00109869
0.294522, 0.0010996
0.29489, 0.00103146
0.276673, 0.00100432
0.266764, 0.00100189
0.264878, 0.000963131
0.254693, 0.000939543
0.248986, 0.000933615
0.247074, 0.000895328
0.237645, 0.000886826
0.235594, 0.000883378
0.234461, 0.000871796
0.231667, 0.000850103
0.225736, 0.000847387
0.224259, 0.000828644
0.218378, 0.000832923
0.218764, 0.000825846
0.216167, 0.000812971
0.213068, 0.000810631
0.212708, 0.000780743
0.206014, 0.000795851
0.208831, 0.000778378
0.203679, 0.000789494
0.20571, 0.000769975
0.202203, 0.000774903
0.203237, 0.000768726
0.201589, 0.000772986
0.202606, 0.000765039
0.200432, 0.000770843
0.202426, 0.000772768
0.203017, 0.000787204
0.206885, 0.000801876
0.211086, 0.000818176
0.216073, 0.000829305
0.221062, 0.000815824
0.215989, 0.000776878
0.205378, 0.000762263
0.199977, 0.000803483
0.212175, 0.000876952
0.230483, 0.000900315
0.239221, 0.000911534
0.241511, 0.000837213
0.224882, 0.000789939
0.209126, 0.000797367
0.210594, 0.000803103
0.214259, 0.000770509
0.204034, 0.000779379
0.205812, 0.000780198
0.207282, 0.000746253
0.196843, 0.000764781
0.2016, 0.000761964
0.201775, 0.000738461
0.19493, 0.000761038
0.20093, 0.000752093
0.198548, 0.000740088
0.195788, 0.000758718
0.200084, 0.000766583
0.202432, 0.000789459
0.208263, 0.000823408
0.218795, 0.000894015
0.236539, 0.00089995
0.239941, 0.000863608
0.227693, 0.000792592
0.209388, 0.000842565
0.225926, 0.00100025
0.26843, 0.00111525
0.297939, 0.00108261
0.290442, 0.000862811
0.227976, 0.000933424
0.249686, 0.000909845
0.239995, 0.000865561
0.23057, 0.000948858
0.254298, 0.000897593
0.239597, 0.000913575
0.241964, 0.000855769
0.2252, 0.000833994
0.220043, 0.000842827
0.221, 0.000830121
0.218388, 0.000825634
0.215318, 0.000792018
0.207803, 0.00080134
0.210867, 0.000779994
0.204654, 0.00079366
0.2074, 0.000772199
0.202855, 0.00076207
0.200175, 0.000785643
0.205028, 0.000762363
0.200669, 0.000766467
0.20085, 0.000756938
0.199119, 0.000785535
0.20441, 0.000780449
0.205671, 0.000806225
0.21317, 0.000849022
0.226283, 0.000894081
0.23887, 0.000886283
0.234962, 0.000802082
0.213262, 0.000778338
0.20515, 0.000852368
0.226525, 0.000916367
0.243126, 0.000854822
0.228591, 0.000838628
0.224542, 0.000853439
0.226766, 0.000796814
0.21393, 0.000832442
0.221899, 0.000844187
0.225104, 0.000746895
0.197877, 0.000760108
0.201443, 0.000786752
0.207803, 0.000746263
0.197088, 0.000756933
0.201586, 0.000761934
0.200493, 0.000730208
0.193085, 0.000744945
0.19782, 0.000740603
0.194932, 0.000721302
0.190403, 0.000752776
0.198076, 0.000745745
0.195927, 0.000734016
0.193434, 0.000774268
0.205041, 0.000862612
0.228438, 0.00101802
0.275395, 0.00134223
0.359928, 0.00100074
0.262096, 0.000969397
0.256736, 0.00108719
0.293846, 0.00126675
0.352367, 0.0012245
0.336113, 0.00138801
0.376263, 0.00161218
0.441635, 0.00113966
0.306957, 0.00116591
0.305659, 0.00114523
0.302085, 0.00110716
0.289385, 0.00107571
0.288029, 0.00107535
0.280916, 0.0010106
0.26784, 0.000984949
0.266077, 0.000972648
0.260574, 0.000939695
0.252695, 0.000904754
0.244286, 0.000902211
0.242569, 0.000911877
0.243625, 0.000837392
0.225449, 0.000871249
0.233795, 0.000837191
0.224261, 0.000831842
0.222984, 0.000812596
0.217101, 0.000814543
0.21807, 0.000792548
0.212237, 0.000791473
0.211283, 0.000780299
0.207361, 0.000782205
0.208234, 0.000760679
0.203187, 0.000766526
0.203528, 0.000750421
0.199591, 0.000753663
0.199709, 0.000748014
0.197943, 0.00074022
0.195816, 0.000733367
0.19388, 0.000738465
0.194715, 0.000729868
0.192398, 0.000729269
0.192159, 0.000721506
0.190249, 0.000720545
0.1899, 0.000718668
0.189071, 0.000713991
0.188229, 0.000711625
0.187395, 0.0007129
0.187351, 0.000711991
0.187105, 0.000712795
0.187365, 0.000719782
0.189864, 0.000747427
0.19673, 0.000826733
0.222162, 0.00107627
0.290942, 0.00129223
0.357834, 0.00114661
0.31212, 0.0011427
0.316731, 0.00128172
0.347085, 0.00138506
0.372217, 0.00117949
0.321181, 0.0011346
0.308314, 0.00116682
0.311659, 0.00102325
0.272829, 0.00100169
0.272401, 0.000972942
0.259956, 0.000982742
0.266772, 0.000916767
0.248987, 0.000929319
0.250366, 0.000910207
0.245297, 0.00087736
0.235923, 0.000880832
0.23752, 0.000862691
0.229344, 0.000833546
0.221352, 0.00084533
0.223827, 0.000821081
0.21745, 0.000820124
0.216491, 0.000807733
0.214151, 0.000780609
0.206718, 0.000793177
0.209717, 0.000777556
0.205162, 0.000766492
0.203995, 0.000757255
0.200977, 0.000759845
0.200484, 0.000745668
0.196798, 0.000745425
0.196887, 0.000732475
0.193157, 0.000739736
0.194035, 0.000729948
0.192553, 0.000728622
0.192236, 0.000724886
0.191347, 0.000730782
0.192427, 0.000729199
0.193475, 0.000746594
0.196868, 0.000768642
0.204607, 0.000815358
0.216906, 0.000850439
0.229334, 0.000834441
0.22305, 0.000745059
0.19846, 0.000708771
0.187572, 0.000765841
0.203071, 0.000747544
0.19851, 0.000717762
0.190752, 0.000743997
0.197446, 0.000739472
0.196306, 0.000730321
0.193946, 0.00074385
0.196726, 0.000756317
0.200756, 0.000766284
0.205134, 0.000772817
0.206382, 0.000793535
0.211373, 0.00076399
0.20334, 0.000726469
0.192721, 0.0007133
0.189657, 0.000724374
0.192235, 0.000738292
0.197522, 0.000740999
0.197121, 0.000714483
0.189843, 0.000703172
0.186937, 0.000711186
0.189043, 0.000711101
0.18857, 0.00069584
0.184158, 0.000686889
0.181348, 0.000690459
0.182486, 0.000697864
0.184241, 0.000697452
0.184295, 0.000689077
0.181886, 0.000693818
0.182973, 0.000700356
0.185849, 0.00070935
0.188064, 0.000722277
0.191921, 0.000744386
0.199019, 0.000762472
0.204591, 0.000788651
0.212489, 0.000771858
0.207234, 0.000770211
0.208246, 0.000828265
0.222692, 0.000950227
0.262929, 0.000947942
0.256756, 0.000861454
0.227476, 0.000984342
0.263126, 0.00782389
1.99939, 0.0167938
4.97006, 0.0248665
7.01438, 0.0952402
27.6624, 0.207456
60.3994, 0.512114
152.512, 0.284388
84.7809, 0.484634
143.663, 0.355846
105.443, 0.300208
88.6848, 0.362853
106.168, 0.279427
81.1804, 0.17865
52.1827, 0.189525
56.4694, 0.152396
44.7254, 0.0986711
28.7719, 0.100366
29.429, 0.0685828
20.026, 0.0557433
16.178, 0.0439379
12.7728, 0.0357056
10.1659, 0.0447215
13.5063, 0.032135
9.46026, 0.0291286
8.37487, 0.0329922
10.0991, 0.0283345
8.55731, 0.0232126
6.67706, 0.0223048
5.99591, 0.0237098
6.49008, 0.0180978
5.05891, 0.0166641
4.7641, 0.0209791
5.92946, 0.0156085
4.18125, 0.0124212
3.24053, 0.0167185
4.54844, 0.0137115
3.63556, 0.0113037
2.89328, 0.0135994
3.58959, 0.0124531
3.27108, 0.0110722
2.86152, 0.0113419
2.93776, 0.0110912
2.85563, 0.0108373
2.7746, 0.0102123
2.59646, 0.009975
2.54219, 0.0103114
2.64753, 0.00969824
2.45094, 0.0093478
2.33284, 0.00971261
2.44051, 0.00930676
2.32603, 0.00901109
2.24506, 0.00919098
2.29959, 0.00894094
2.2191, 0.00881389
2.17635, 0.00888716
2.19796, 0.00866854
2.13477, 0.00861468
2.12117, 0.00863149
2.12738, 0.00846631
2.07784, 0.0084373
2.06917, 0.0084428
2.07082, 0.00836041
2.04516, 0.00832418
2.03274, 0.00827984
2.01879, 0.00825642
2.01291, 0.00823283
2.00804, 0.00815787
1.98692, 0.00816749
1.98886, 0.00817791
1.9893, 0.00809857
1.96349, 0.00809002
1.96174, 0.00809665
1.96684, 0.00803665
1.95163, 0.00802246
1.94762, 0.00803164
1.94812, 0.00800943
1.93906, 0.00799442
1.93448, 0.00797218
1.9302, 0.00795407
1.92749, 0.00795151
1.92752, 0.00793105
1.92, 0.00792181
1.91549, 0.00792882
1.91731, 0.00790386
1.9111, 0.00788011
1.90563, 0.00788367
1.90757, 0.00787287
1.90416, 0.00785474
1.89819, 0.00785501
1.89813, 0.0078491
1.89671, 0.00783207
1.89207, 0.00782345
1.88985, 0.00781843
1.88868, 0.00780871
1.88618, 0.0077994
1.88373, 0.00779322
1.88192, 0.00778753
1.8801, 0.00777807
1.87737, 0.00776833
1.87497, 0.0077616
1.87369, 0.00775373
1.87186, 0.00774561
1.86958, 0.00773968
1.86775, 0.00773292
1.8658, 0.00772488
1.86378, 0.007716
1.8617, 0.00770796
1.85982, 0.00770155
1.85828, 0.0076938
1.85623, 0.00768625
1.85421, 0.0076803
1.85266, 0.0076724
1.85056, 0.00766397
1.84846, 0.007657
1.84694, 0.00764962
1.84529, 0.00764221
1.84344, 0.00763561
1.84167, 0.00762883
1.83985, 0.00762138
1.83802, 0.00761369
1.83629, 0.00760652
1.8347, 0.00759987
1.83309, 0.00759313
1.83131, 0.00758632
1.82954, 0.00757941
1.82786, 0.00757213
1.82612, 0.00756496
1.82437, 0.00755822
1.82269, 0.00755128
1.82097, 0.00754405
1.81922, 0.0075369
1.81747, 0.00752977
1.81566, 0.00752263
1.81383, 0.00751547
1.81205, 0.00750814
1.81032, 0.00750071
1.80856, 0.00749337
1.80676, 0.00748617
1.80493, 0.00747896
1.8031, 0.00747166
1.80132, 0.00746429
1.79957, 0.00745682
1.79779, 0.00744939
1.79599, 0.00744205
1.7942, 0.00743468
1.7924, 0.0074273
1.79061, 0.00741992
1.78883, 0.00741241
1.78703, 0.0074048
1.78524, 0.00739723
1.78347, 0.0073897
1.78167, 0.00738222
1.77985, 0.00737471
1.77803, 0.00736708
1.77621, 0.00735935
1.77441, 0.00735161
1.7726, 0.00734392
1.77076, 0.00733623
1.76891, 0.00732846
1.76705, 0.00732061
1.76519, 0.00731268
1.76332, 0.00730471
1.76143, 0.00729672
1.75954, 0.00728868
1.75763, 0.0072806
1.75572, 0.00727249
1.75379, 0.00726434
1.75185, 0.00725613
1.74992, 0.00724788
1.74798, 0.00723962
1.74604, 0.00723134
1.74409, 0.00722305
1.74213, 0.00721474
1.74017, 0.00720639
1.73821, 0.00719802
1.73626, 0.00718964
1.73429, 0.00718125
1.73232, 0.00717284
1.73035, 0.0071644
1.72836, 0.00715593
1.72637, 0.00714743
1.72437, 0.00713888
1.72236, 0.00713029
1.72034, 0.00712167
1.7183, 0.007113
1.71626, 0.00710429
1.71419, 0.00709553
1.71212, 0.00708673
1.71003, 0.00707788
1.70794, 0.007069
1.70584, 0.00706008
1.70372, 0.00705113
1.7016, 0.00704215
1.69947, 0.00703314
1.69733, 0.00702411
1.69519, 0.00701506
1.69305, 0.00700598
1.6909, 0.00699689
1.68875, 0.00698778
1.68659, 0.00697865
1.68443, 0.00696951
1.68226, 0.00696033
1.6801, 0.00695113
1.67792, 0.00694189
1.67574, 0.00693262
1.67355, 0.0069233
1.67135, 0.00691393
1.66913, 0.00690451
1.66691, 0.00689503
1.66467, 0.0068855
1.66242, 0.00687592
1.66016, 0.00686629
1.65788, 0.0068566
1.65559, 0.00684686
1.65329, 0.00683707
1.65098, 0.00682723
1.64866, 0.00681734
1.64632, 0.00680739
1.64397, 0.00679739
1.64161, 0.00678733
1.63923, 0.00677723
1.63684, 0.00676707
1.63443, 0.00675686
1.63201, 0.00674662
1.62958, 0.00673633
1.62714, 0.006726
1.62469, 0.00671564
1.62223, 0.00670523
1.61976, 0.00669479
1.61728, 0.0066843
1.6148, 0.00667376
1.6123, 0.00666316
1.6098, 0.00665249
1.60728, 0.00664174
1.60474, 0.0066309
1.60218, 0.00661996
1.59961, 0.00660891
1.59701, 0.00659776
1.59438, 0.00658648
1.59173, 0.00657509
1.58905, 0.00656356
1.58634, 0.00655191
1.5836, 0.00654014
1.58084, 0.00652823
1.57804, 0.00651619
1.57521, 0.00650403
1.57236, 0.00649174
1.56947, 0.00647933
1.56656, 0.00646679
1.56362, 0.00645414
1.56065, 0.00644137
1.55766, 0.00642847
1.55464, 0.00641545
1.55159, 0.00640227
1.54851, 0.00638894
1.5454, 0.00637544
1.54225, 0.00636175
1.53906, 0.00634785
1.53582, 0.00633373
1.53254, 0.00631938
1.52921, 0.00630478
1.52584, 0.00628993
1.52241, 0.0062748
1.51894, 0.00625939
1.51542, 0.0062437
1.51185, 0.00622772
1.50824, 0.00621146
1.50458, 0.00619495
1.50089, 0.00617824
1.49716, 0.00616137
1.4934, 0.00614434
1.48962, 0.00612715
1.48584, 0.00610975
1.48202, 0.00609209
1.47817, 0.00607415
1.47428, 0.00605595
1.47034, 0.00603754
1.46638, 0.00601898
1.46239, 0.00600035
1.45839, 0.00598175
1.4544, 0.00596337
1.45045, 0.0059454
1.44657, 0.00592784
1.44276, 0.0059105
1.43901, 0.00589313
1.43528, 0.0058756
1.43155, 0.00585795
1.42783, 0.00584033
1.42414, 0.00582291
1.42049, 0.00580577
1.4169, 0.00578892
1.41334, 0.00577232
1.40982, 0.00575599
1.40633, 0.00573997
1.40289, 0.00572435
1.39952, 0.00570917
1.39622, 0.0056944
1.39302, 0.00567996
1.3899, 0.00566576
1.38686, 0.00565177
1.38389, 0.00563801
1.38098, 0.00562451
1.37814, 0.00561135
1.37536, 0.00559852
1.37265, 0.00558609
1.36999, 0.0055739
1.36737, 0.00556212
1.36481, 0.00555039
1.36228, 0.00553947
1.35986, 0.00552822
1.3575, 0.00552001
1.35567, 0.00551267
1.35486, 0.00552956
1.35979, 0.00560365
1.38522, 0.00600958
1.50405, 0.00754503
1.97743, 0.012638
3.49711, 0.0190277
5.45656, 0.0137631
3.83447, 0.00549877
1.35271, 0.0122236
3.39045, 0.0083169
2.19134, 0.00728242
1.87848, 0.00949936
2.56401, 0.00583633
1.45074, 0.00904202
2.39538, 0.00564581
1.38506, 0.00827702
2.19162, 0.0056555
1.38736, 0.00776451
2.00612, 0.00570618
1.39876, 0.00722475
1.86705, 0.00578408
1.4243, 0.00684216
1.73109, 0.0059179
1.45886, 0.00640287
1.61451, 0.00603006
1.49978, 0.00609522
1.51004, 0.00614536
1.52588, 0.00582056
1.43766, 0.00613718
1.53507, 0.0056857
1.39166, 0.00611728
1.51783, 0.00561926
1.37591, 0.00597288
1.48838, 0.00561743
1.3771, 0.00586593
1.44559, 0.00564918
1.38444, 0.00571141
1.41132, 0.00565402
1.39407, 0.0056175
1.37723, 0.00566497
1.39191, 0.0055276
1.35799, 0.00562291
1.3899, 0.00547997
1.3431, 0.00559338
1.37514, 0.00544513
1.33552, 0.00552745
1.36503, 0.00541945
1.33117, 0.00548408
1.34822, 0.00540059
1.32603, 0.00542335
1.33773, 0.00537284
1.32307, 0.0053857
1.32504, 0.00535405
1.31671, 0.0053406
1.3165, 0.00532299
1.31224, 0.00531355
1.30788, 0.00530312
1.30518, 0.00528144
1.30158, 0.00527273
1.30045, 0.00525753
1.29529, 0.00525159
1.29416, 0.00522994
1.29015, 0.00522359
1.2896, 0.00520984
1.28518, 0.00520467
1.28432, 0.00518712
1.28091, 0.00518085
1.27976, 0.005171
1.27639, 0.00516391
1.27503, 0.00515135
1.27297, 0.00514307
1.27104, 0.00513697
1.26899, 0.00512688
1.26699, 0.00511832
1.26613, 0.0051084
1.26362, 0.005105
1.26251, 0.00509364
1.26017, 0.00508796
1.2599, 0.00507834
1.2572, 0.00507594
1.25636, 0.00506533
1.2541, 0.00506057
1.25371, 0.0050525
1.2514, 0.00504886
1.25047, 0.00503998
1.24875, 0.0050345
1.24788, 0.00502824
1.24619, 0.0050225
1.24497, 0.00501563
1.24381, 0.00500937
1.24242, 0.00500455
1.24121, 0.00499761
1.23981, 0.00499209
1.23889, 0.00498597
1.23728, 0.00498132
1.23618, 0.00497457
1.2349, 0.00496926
1.23383, 0.00496393
1.23236, 0.00495853
1.23116, 0.00495259
1.23012, 0.00494701
1.22884, 0.00494217
1.22759, 0.00493623
1.22637, 0.0049308
1.22538, 0.00492535
1.22407, 0.00492028
1.22291, 0.00491453
1.22179, 0.00490915
1.22066, 0.00490403
1.21946, 0.00489853
1.21831, 0.00489316
1.21725, 0.00488785
1.21602, 0.00488275
1.21489, 0.00487719
1.21379, 0.00487194
1.21267, 0.00486684
1.21147, 0.00486152
1.21034, 0.00485616
1.20928, 0.00485095
1.20809, 0.00484588
1.20693, 0.00484048
1.20583, 0.00483522
1.20473, 0.00483009
1.20355, 0.00482485
1.20242, 0.00481953
1.20134, 0.0048143
1.20019, 0.00480915
1.19906, 0.00480383
1.19795, 0.00479858
1.19685, 0.00479341
1.19571, 0.00478815
1.1946, 0.00478288
1.19351, 0.00477769
1.19237, 0.00477251
1.19125, 0.00476722
1.19016, 0.004762
1.18904, 0.00475684
1.1879, 0.00475159
1.18679, 0.00474634
1.1857, 0.00474115
1.18456, 0.00473596
1.18344, 0.00473069
1.18234, 0.00472546
1.18122, 0.00472028
1.18009, 0.00471504
1.17897, 0.00470979
1.17787, 0.00470459
1.17674, 0.00469937
1.17562, 0.00469412
1.17451, 0.00468891
1.17339, 0.0046837
1.17227, 0.00467846
1.17116, 0.00467324
1.17005, 0.00466805
1.16892, 0.00466283
1.16781, 0.0046576
1.1667, 0.0046524
1.16557, 0.0046472
1.16445, 0.00464197
1.16334, 0.00463677
1.16223, 0.00463158
1.1611, 0.00462637
1.15999, 0.00462115
1.15888, 0.00461596
1.15775, 0.00461076
1.15663, 0.00460555
1.15552, 0.00460035
1.1544, 0.00459516
1.15328, 0.00458996
1.15217, 0.00458476
1.15105, 0.00457957
1.14993, 0.00457438
1.14882, 0.00456919
1.1477, 0.00456401
1.14658, 0.00455882
1.14546, 0.00455364
1.14435, 0.00454847
1.14323, 0.00454329
1.14211, 0.00453812
1.14099, 0.00453295
1.13988, 0.00452779
1.13876, 0.00452263
1.13764, 0.00451746
1.13652, 0.00451232
1.1354, 0.00450716
1.13428, 0.00450201
1.13317, 0.00449687
1.13205, 0.00449173
1.13093, 0.00448659
1.12981, 0.00448146
1.1287, 0.00447634
1.12758, 0.00447121
1.12646, 0.00446609
1.12535, 0.00446098
1.12423, 0.00445586
1.12312, 0.00445076
1.122, 0.00444566
1.12089, 0.00444056
1.11977, 0.00443547
1.11866, 0.00443039
1.11755, 0.0044253
1.11643, 0.00442023
1.11532, 0.00441516
1.11421, 0.00441009
1.1131, 0.00440503
1.11199, 0.00439998
1.11088, 0.00439494
1.10977, 0.00438989
1.10866, 0.00438486
1.10755, 0.00437983
1.10644, 0.00437481
1.10534, 0.00436979
1.10423, 0.00436478
1.10313, 0.00435978
1.10203, 0.00435479
1.10093, 0.0043498
1.09983, 0.00434483
1.09873, 0.00433986
1.09763, 0.0043349
1.09654, 0.00432995
1.09544, 0.004325
1.09435, 0.00432007
1.09326, 0.00431515
1.09217, 0.00431023
1.09109, 0.00430533
1.09, 0.00430044
1.08892, 0.00429556
1.08784, 0.00429069
1.08676, 0.00428584
1.08569, 0.00428099
1.08461, 0.00427616
1.08354, 0.00427135
1.08248, 0.00426655
1.08141, 0.00426176
1.08035, 0.00425698
1.07929, 0.00425222
1.07823, 0.00424748
1.07718, 0.00424275
1.07612, 0.00423804
1.07508, 0.00423334
1.07403, 0.00422866
1.07299, 0.00422399
1.07195, 0.00421934
1.07091, 0.00421471
1.06988, 0.0042101
1.06885, 0.00420551
1.06782, 0.00420093
1.06679, 0.00419637
1.06577, 0.00419183
1.06476, 0.00418731
1.06374, 0.0041828
1.06273, 0.00417832
1.06172, 0.00417386
1.06072, 0.00416941
1.05971, 0.00416498
1.05872, 0.00416058
1.05772, 0.00415619
1.05673, 0.00415183
1.05574, 0.00414748
1.05476, 0.00414315
1.05378, 0.00413885
1.0528, 0.00413456
1.05183, 0.0041303
1.05086, 0.00412605
1.04989, 0.00412183
1.04893, 0.00411763
1.04797, 0.00411345
1.04702, 0.00410928
1.04606, 0.00410514
1.04512, 0.00410102
1.04417, 0.00409692
1.04323, 0.00409284
1.04229, 0.00408879
1.04136, 0.00408475
1.04043, 0.00408073
1.03951, 0.00407674
1.03858, 0.00407276
1.03766, 0.0040688
1.03675, 0.00406487
1.03584, 0.00406095
1.03493, 0.00405706
1.03403, 0.00405318
1.03313, 0.00404933
1.03223, 0.00404549
1.03134, 0.00404168
1.03045, 0.00403788
1.02956, 0.00403411
1.02868, 0.00403035
1.0278, 0.00402661
1.02693, 0.00402289
1.02605, 0.00401919
1.02519, 0.00401551
1.02432, 0.00401184
1.02346, 0.0040082
1.0226, 0.00400457
1.02175, 0.00400096
1.0209, 0.00399737
1.02005, 0.0039938
1.0192, 0.00399024
1.01836, 0.0039867
1.01752, 0.00398318
1.01669, 0.00397967
1.01586, 0.00397618
1.01503, 0.00397271
1.0142, 0.00396925
1.01338, 0.00396581
1.01256, 0.00396239
1.01174, 0.00395898
1.01093, 0.00395559
1.01011, 0.00395221
1.00931, 0.00394885
1.0085, 0.0039455
1.0077, 0.00394217
1.00689, 0.00393886
1.0061, 0.00393555
1.0053, 0.00393226
1.00451, 0.00392899
1.00372, 0.00392573
1.00293, 0.00392248
1.00214, 0.00391925
1.00136, 0.00391603
1.00058, 0.00391282
0.999798, 0.00390963
0.999021, 0.00390645
0.998246, 0.00390328
0.997474, 0.00390012
0.996703, 0.00389697
0.995935, 0.00389384
0.995168, 0.00389072
0.994403, 0.00388761
0.99364, 0.00388451
0.992879, 0.00388142
0.99212, 0.00387834
0.991362, 0.00387527
0.990607, 0.00387221
0.989853, 0.00386916
0.9891, 0.00386612
0.988349, 0.00386308
0.9876, 0.00386006
0.986852, 0.00385705
0.986105, 0.00385404
0.98536, 0.00385105
0.984616, 0.00384806
0.983874, 0.00384508
0.983132, 0.0038421
0.982392, 0.00383914
0.981653, 0.00383618
0.980916, 0.00383323
0.980179, 0.00383028
0.979444, 0.00382735
0.978709, 0.00382442
0.977976, 0.00382149
0.977244, 0.00381858
0.976512, 0.00381566
0.975782, 0.00381276
0.975052, 0.00380986
0.974324, 0.00380697
0.973596, 0.00380408
0.972869, 0.0038012
0.972143, 0.00379832
0.971417, 0.00379546
0.970693, 0.00379259
0.969969, 0.00378973
0.969246, 0.00378688
0.968523, 0.00378403
0.967802, 0.00378119
0.967081, 0.00377836
0.96636, 0.00377553
0.965641, 0.0037727
0.964922, 0.00376988
0.964203, 0.00376707
0.963486, 0.00376426
0.962769, 0.00376146
0.962052, 0.00375866
0.961336, 0.00375587
0.960621, 0.00375308
0.959906, 0.0037503
0.959192, 0.00374752
0.958479, 0.00374475
0.957766, 0.00374198
0.957053, 0.00373922
0.956341, 0.00373647
0.95563, 0.00373371
0.954919, 0.00373097
0.954209, 0.00372823
0.9535, 0.00372549
0.952791, 0.00372276
0.952083, 0.00372003
0.951375, 0.00371731
0.950668, 0.0037146
0.949962, 0.00371188
0.949256, 0.00370918
0.948551, 0.00370648
0.947847, 0.00370378
0.947143, 0.00370109
0.94644, 0.0036984
0.945738, 0.00369571
0.945037, 0.00369303
0.944336, 0.00369036
0.943636, 0.00368769
0.942937, 0.00368502
0.942239, 0.00368236
0.941541, 0.0036797
0.940845, 0.00367705
0.940149, 0.0036744
0.939454, 0.00367175
0.938759, 0.00366911
0.938066, 0.00366647
0.937373, 0.00366384
0.93668, 0.00366121
0.93599, 0.00365859
0.935298, 0.00365596
0.93461, 0.00365336
0.933918, 0.00365071
0.933234, 0.00364815
0.932539, 0.00364546
0.931865, 0.00364301
0.93116, 0.00364019
0.930516, 0.00363807
0.929794, 0.00363498
0.929266, 0.00363413
0.928592, 0.00363126
0.928708, 0.00363726
0.929118, 0.0036445
0.934083, 0.0037014
0.946899, 0.00383407
0.995602, 0.00434023
1.13571, 0.00570829
1.57744, 0.00931335
2.6353, 0.0144471
4.25177, 0.0130277
3.75608, 0.00479713
1.2855, 0.0061407
1.69811, 0.00820367
2.29127, 0.00388123
0.993383, 0.00696223
1.93933, 0.00432984
1.12096, 0.00563346
1.51068, 0.00475412
1.25668, 0.00480083
1.26936, 0.00469365
1.22487, 0.00471419
1.22985, 0.00438125
1.13594, 0.00454965
1.18579, 0.00429028
1.10003, 0.00451307
1.165, 0.00404828
1.02904, 0.00451064
1.17062, 0.0039449
0.993557, 0.00442399
1.13513, 0.00394606
0.994059, 0.00429427
1.10201, 0.00391151
0.984001, 0.00421782
1.07353, 0.00396697
0.998528, 0.00404409
1.02588, 0.00398701
1.00969, 0.00397949
1.00453, 0.00399177
1.00813, 0.00389864
0.982908, 0.00397964
1.00892, 0.00385278
0.970067, 0.00395388
0.999584, 0.00384273
0.966838, 0.00390158
0.987369, 0.00381481
0.961285, 0.00387458
0.97789, 0.00381811
0.961613, 0.00381884
0.963429, 0.00379976
0.958505, 0.00379583
0.957173, 0.0037933
0.95587, 0.00375938
0.947039, 0.00377363
0.953185, 0.00373813
0.942014, 0.00375894
0.948305, 0.00371947
0.937648, 0.00373576
0.943541, 0.00370031
0.933508, 0.00371873
0.939088, 0.00369096
0.931152, 0.00369482
0.933785, 0.00367417
0.927812, 0.00368062
0.929638, 0.00366569
0.926079, 0.00365928
0.924857, 0.00365067
0.92257, 0.00364712
0.921796, 0.0036405
0.920246, 0.00362948
0.917911, 0.00362591
0.917128, 0.00361988
0.915174, 0.00361461
0.914506, 0.00360499
0.912365, 0.00360156
0.911325, 0.00359621
0.909956, 0.00359005
0.908753, 0.00358313
0.907442, 0.00357799
0.906023, 0.00357468
0.904907, 0.00356719
0.903505, 0.0035624
0.902789, 0.00355671
0.900936, 0.00355382
0.900237, 0.00354648
0.898714, 0.00354272
0.89813, 0.00353727
0.896531, 0.0035342
0.895653, 0.00352778
0.894422, 0.0035241
0.893767, 0.00351996
0.892385, 0.00351595
0.891451, 0.00351092
0.89047, 0.00350721
0.889568, 0.0035037
0.888581, 0.00349932
0.887482, 0.00349518
0.886635, 0.00349158
0.885716, 0.0034882
0.884767, 0.00348388
0.88381, 0.00348019
0.88291, 0.00347706
0.882041, 0.00347329
0.881185, 0.0034696
0.880294, 0.00346629
0.879383, 0.00346314
0.87861, 0.00345951
0.87779, 0.0034561
0.876939, 0.00345321
0.876094, 0.00344982
0.875295, 0.00344646
0.874589, 0.0034434
0.873695, 0.00344053
0.872917, 0.00343712
0.872171, 0.00343413
0.871424, 0.00343129
0.870625, 0.00342822
0.869854, 0.00342515
0.869142, 0.00342239
0.868418, 0.00341956
0.867651, 0.00341654
0.866935, 0.00341376
0.866217, 0.00341118
0.86552, 0.00340824
0.86481, 0.00340552
0.864098, 0.00340296
0.8634, 0.00340024
0.862737, 0.00339752
0.86205, 0.003395
0.861355, 0.00339244
0.860686, 0.00338976
0.860045, 0.00338725
0.859375, 0.00338482
0.858701, 0.00338219
0.858063, 0.00337971
0.857428, 0.00337735
0.856772, 0.00337483
0.856131, 0.00337237
0.855501, 0.00337004
0.854876, 0.00336762
0.854248, 0.00336521
0.853622, 0.00336291
0.853004, 0.00336058
0.852396, 0.0033582
0.851787, 0.00335594
0.851173, 0.00335369
0.850571, 0.00335136
0.849984, 0.00334913
0.849382, 0.00334694
0.848783, 0.00334467
0.848202, 0.00334248
0.847619, 0.00334032
0.847032, 0.00333811
0.84645, 0.00333595
0.845876, 0.00333385
0.845304, 0.0033317
0.844731, 0.00332957
0.844162, 0.00332751
0.843598, 0.0033254
0.843039, 0.00332332
0.84248, 0.00332129
0.84192, 0.00331923
0.841371, 0.00331718
0.840823, 0.00331519
0.840271, 0.00331317
0.839726, 0.00331116
0.839186, 0.0033092
0.838646, 0.00330722
0.838107, 0.00330524
0.837573, 0.00330331
0.837042, 0.00330137
0.836513, 0.00329943
0.835985, 0.00329753
0.83546, 0.00329562
0.83494, 0.00329371
0.834421, 0.00329184
0.833902, 0.00328996
0.833388, 0.00328809
0.832878, 0.00328625
0.832367, 0.0032844
0.831859, 0.00328255
0.831355, 0.00328074
0.830852, 0.00327892
0.830351, 0.00327711
0.829853, 0.00327532
0.829357, 0.00327352
0.828864, 0.00327174
0.828372, 0.00326998
0.827882, 0.00326821
0.827396, 0.00326646
0.826911, 0.00326472
0.826427, 0.00326298
0.825947, 0.00326126
0.825469, 0.00325954
0.824992, 0.00325783
0.824517, 0.00325613
0.824045, 0.00325444
0.823575, 0.00325274
0.823107, 0.00325107
0.82264, 0.0032494
0.822176, 0.00324774
0.821714, 0.00324609
0.821253, 0.00324444
0.820794, 0.0032428
0.820338, 0.00324117
0.819883, 0.00323954
0.81943, 0.00323793
0.818979, 0.00323632
0.818529, 0.00323471
0.818082, 0.00323312
0.817636, 0.00323154
0.817192, 0.00322995
0.816751, 0.00322838
0.81631, 0.00322682
0.815872, 0.00322526
0.815436, 0.00322371
0.815001, 0.00322216
0.814568, 0.00322062
0.814137, 0.00321909
0.813708, 0.00321757
0.81328, 0.00321605
0.812854, 0.00321454
0.81243, 0.00321304
0.812009, 0.00321154
0.811588, 0.00321005
0.81117, 0.00320856
0.810753, 0.00320709
0.810338, 0.00320561
0.809925, 0.00320415
0.809514, 0.00320269
0.809104, 0.00320123
0.808697, 0.00319979
0.80829, 0.00319835
0.807886, 0.00319691
0.807483, 0.00319549
0.807082, 0.00319406
0.806682, 0.00319265
0.806284, 0.00319124
0.805888, 0.00318983
0.805493, 0.00318844
0.805099, 0.00318704
0.804707, 0.00318566
0.804316, 0.00318428
0.803927, 0.00318291
0.803539, 0.00318154
0.803153, 0.00318018
0.802767, 0.00317883
0.802383, 0.00317748
0.802001, 0.00317614
0.801619, 0.00317481
0.801239, 0.00317348
0.80086, 0.00317216
0.800483, 0.00317084
0.800106, 0.00316953
0.799731, 0.00316823
0.799357, 0.00316692
0.798985, 0.00316561
0.798613, 0.00316426
0.798239, 0.00316288
0.797864, 0.00316149
0.797492, 0.0031601
0.797121, 0.00315873
0.796753, 0.00315741
0.796386, 0.00315613
0.79602, 0.00315488
0.795654, 0.00315363
0.79529, 0.00315237
0.794926, 0.00315111
0.794562, 0.00314985
0.7942, 0.00314861
0.793838, 0.00314738
0.793479, 0.00314618
0.793121, 0.00314497
0.792767, 0.00314376
0.792415, 0.00314254
0.792066, 0.00314132
0.791716, 0.00314008
0.791369, 0.00313888
0.791019, 0.00313764
0.790675, 0.00313649
0.790329, 0.00313528
0.789998, 0.00313424
0.789671, 0.00313312
0.789391, 0.00313247
0.789147, 0.00313187
0.789074, 0.00313279
0.78923, 0.00313495
0.790102, 0.00314297
0.79224, 0.0031594
0.797692, 0.00320169
0.809834, 0.00329156
0.838146, 0.00350058
0.899953, 0.00393806
1.035, 0.00480257
1.29357, 0.00616204
1.71018, 0.00730643
2.05053, 0.00673663
1.88159, 0.00432246
1.14805, 0.00332409
0.842636, 0.00461186
1.23822, 0.00459399
1.22445, 0.00322218
0.81219, 0.00377326
0.978677, 0.00410523
1.07476, 0.00324134
0.816697, 0.00376088
0.970335, 0.00369737
0.952266, 0.00325008
0.81473, 0.00368707
0.949096, 0.00330444
0.83104, 0.0033849
0.854616, 0.00350352
0.892723, 0.0032287
0.806891, 0.00350192
0.891408, 0.0032842
0.824059, 0.00331295
0.835702, 0.00336543
0.849195, 0.00318841
0.797627, 0.00333535
0.842497, 0.0031988
0.800795, 0.00324884
0.816785, 0.00325811
0.819369, 0.00317361
0.795622, 0.00326969
0.822542, 0.00317078
0.795569, 0.00320146
0.803494, 0.00320161
0.804924, 0.00314637
0.787167, 0.00318822
0.802229, 0.00314323
0.787215, 0.00314542
0.788848, 0.00315636
0.792705, 0.00311581
0.780779, 0.00314352
0.789011, 0.00312477
0.784238, 0.00310887
0.780057, 0.0031324
0.78636, 0.00310456
0.779369, 0.00310974
0.780215, 0.00311733
0.783447, 0.00310096
0.777332, 0.00310866
0.782122, 0.00311988
0.782531, 0.00310975
0.783122, 0.00314661
0.790108, 0.00316271
0.800479, 0.00322896
0.813214, 0.00331665
0.849944, 0.00349129
0.889841, 0.00370599
0.970307, 0.00395178
1.02719, 0.0040662
1.08006, 0.00387237
1.00489, 0.00341883
0.879394, 0.00310451
0.778102, 0.00319084
0.802888, 0.00343977
0.885625, 0.00343204
0.874054, 0.00318013
0.804198, 0.00309527
0.777114, 0.00324764
0.819698, 0.00330966
0.846057, 0.00318295
0.800927, 0.00307861
0.771707, 0.00314733
0.795061, 0.00323231
0.814748, 0.00315718
0.798709, 0.00307444
0.769737, 0.00309639
0.77539, 0.00315187
0.79722, 0.00315883
0.792532, 0.00308275
0.774915, 0.00305847
0.765674, 0.0030971
0.774791, 0.00311831
0.786593, 0.0031198
0.780867, 0.00306783
0.769507, 0.00305183
0.762984, 0.00307034
0.767126, 0.00308318
0.774736, 0.00309751
0.774647, 0.00306672
0.769332, 0.00305091
0.762251, 0.00304339
0.760637, 0.00304914
0.763984, 0.00306681
0.766806, 0.00305766
0.767176, 0.00305346
0.763232, 0.00303563
0.759784, 0.00303186
0.758296, 0.00303733
0.759317, 0.00303862
0.761537, 0.00304614
0.761661, 0.00303606
0.760907, 0.00303328
0.758422, 0.00302488
0.756959, 0.00302332
0.756369, 0.00302634
0.756713, 0.0030258
0.757806, 0.00303126
0.757883, 0.00302579
0.758048, 0.00302726
0.756863, 0.00301993
0.756083, 0.00301928
0.754872, 0.00301549
0.754293, 0.00301449
0.753933, 0.00301494
0.753806, 0.0030133
0.754012, 0.00301623
0.753962, 0.00301349
0.754289, 0.00301712
0.754108, 0.00301316
0.754375, 0.00301726
0.754114, 0.00301282
0.754413, 0.00301781
0.75423, 0.00301347
0.754785, 0.00302042
0.754949, 0.00301724
0.756211, 0.00302884
0.757266, 0.00302917
0.76026, 0.00305144
0.763644, 0.00306251
0.771072, 0.00310958
0.780454, 0.00315117
0.799028, 0.00325097
0.82205, 0.00335863
0.86329, 0.00352318
0.903115, 0.00366354
0.956778, 0.00372348
0.963584, 0.00359849
0.936371, 0.00332734
0.845912, 0.00305927
0.769535, 0.00301482
0.755036, 0.00315987
0.796145, 0.0032643
0.833027, 0.00320432
0.80914, 0.00305083
0.766348, 0.00300977
0.752978, 0.00309371
0.776248, 0.00314794
0.797017, 0.00311168
0.781146, 0.0030186
0.756047, 0.00300109
0.750273, 0.0030577
0.765145, 0.00308496
0.7779, 0.00307111
0.768876, 0.003008
0.753168, 0.00298856
0.746129, 0.00301467
0.752643, 0.0030367
0.762559, 0.00305456
0.763596, 0.00302436
0.758221, 0.0030071
0.750181, 0.0029886
0.745916, 0.00298653
0.745618, 0.0030001
0.74829, 0.00300474
0.752146, 0.00301964
0.754108, 0.00300818
0.753488, 0.00300151
0.749397, 0.00298145
0.745228, 0.00297543
0.742467, 0.00297197
0.741926, 0.00297335
0.742792, 0.00297908
0.743751, 0.00297813
0.744999, 0.00298543
0.74556, 0.00298013
0.745905, 0.002983
0.744958, 0.00297308
0.743719, 0.00297216
0.741996, 0.0029648
0.740941, 0.00296421
0.73995, 0.00296066
0.739411, 0.00295939
0.738828, 0.0029582
0.738511, 0.00295723
0.738446, 0.00295856
0.738483, 0.00295746
0.738768, 0.00296045
0.738911, 0.00295893
0.739548, 0.00296606
0.740384, 0.00296716
0.742498, 0.00298514
0.745734, 0.00299785
0.752528, 0.00304747
0.763804, 0.00310872
0.787326, 0.00325731
0.825855, 0.00348554
0.903192, 0.0038508
1.00352, 0.00431998
1.15732, 0.00451975
1.20585, 0.00422938
1.12899, 0.00347864
0.893988, 0.00304376
0.765418, 0.00331254
0.846673, 0.0035588
0.917126, 0.00328237
0.838228, 0.00304906
0.764061, 0.00327253
0.831164, 0.00338893
0.869494, 0.00310112
0.779561, 0.00300726
0.751144, 0.00320062
0.811899, 0.00319602
0.807569, 0.00303917
0.761527, 0.00306282
0.770559, 0.00314207
0.790807, 0.00304199
0.764424, 0.00297461
0.743, 0.00305922
0.76652, 0.00308957
0.780102, 0.00301438
0.753079, 0.00295999
0.737798, 0.00300634
0.753676, 0.00304903
0.762294, 0.00299251
0.748889, 0.00295778
0.736816, 0.00298352
0.743541, 0.00300611
0.753566, 0.00299997
0.748516, 0.00295107
0.736393, 0.00294118
0.733173, 0.00296819
0.740318, 0.00297652
0.745463, 0.00296816
0.740924, 0.00293765
0.733393, 0.00293094
0.731433, 0.00294625
0.735378, 0.00294987
0.738264, 0.0029469
0.735833, 0.00292881
0.731519, 0.00292381
0.729776, 0.00293133
0.731551, 0.00293383
0.7336, 0.00293647
0.732894, 0.00292422
0.730425, 0.00291914
0.728305, 0.00291908
0.728278, 0.0029212
0.729664, 0.00292778
0.730536, 0.0029229
0.730289, 0.0029213
0.728759, 0.00291426
0.727392, 0.00291267
0.726702, 0.00291367
0.726823, 0.00291336
0.727395, 0.00291682
0.727655, 0.00291315
0.727591, 0.00291384
0.726984, 0.00290866
0.726248, 0.00290791
0.725531, 0.00290482
0.72501, 0.00290404
0.724721, 0.0029035
0.72456, 0.00290232
0.724528, 0.00290329
0.724488, 0.00290142
0.724493, 0.00290312
0.724475, 0.00290078
0.72449, 0.00290338
0.72458, 0.00290114
0.724774, 0.0029056
0.725196, 0.00290421
0.72592, 0.00291271
0.72724, 0.00291494
0.72951, 0.00293428
0.733476, 0.00294975
0.740636, 0.00300039
0.752898, 0.00306352
0.776063, 0.00320354
0.813288, 0.00341155
0.88281, 0.00372528
0.969708, 0.00411476
1.09699, 0.00428652
1.1394, 0.00410081
1.09275, 0.00357565
0.926389, 0.00327485
0.839294, 0.00353314
0.914306, 0.00376098
0.98197, 0.00352747
0.91282, 0.00312177
0.789395, 0.00310619
0.783736, 0.00321773
0.820688, 0.00308998
0.778969, 0.00298916
0.748798, 0.00314754
0.798932, 0.00323552
0.822354, 0.00304928
0.769025, 0.00295225
0.738571, 0.00302761
0.759673, 0.0030313
0.76437, 0.00296484
0.741505, 0.00294794
0.736838, 0.00300113
0.754952, 0.00304328
0.763706, 0.00298733
0.750248, 0.00291997
0.728053, 0.00291642
0.726704, 0.00294878
0.738552, 0.00295941
0.739247, 0.00293009
0.732922, 0.00293227
0.732647, 0.00294457
0.736752, 0.00293652
0.735627, 0.00291657
0.728622, 0.00288518
0.720122, 0.00287767
0.717962, 0.00289583
0.723165, 0.00290522
0.727371, 0.00290498
0.7263, 0.00289187
0.722895, 0.00288625
0.721563, 0.00288923
0.721622, 0.00288696
0.722272, 0.00288774
0.721142, 0.00287284
0.717889, 0.0028656
0.71509, 0.00286304
0.714611, 0.00286487
0.715555, 0.00287174
0.716829, 0.00287092
0.717787, 0.0028739
0.717487, 0.00286801
0.716784, 0.00286855
0.716208, 0.00286722
0.716294, 0.00286841
0.716572, 0.00286935
0.716918, 0.00286896
0.716983, 0.00286798
0.716707, 0.00286545
0.716072, 0.00286373
0.715634, 0.00286373
0.715485, 0.00286311
0.715802, 0.00286894
0.716931, 0.00287349
0.719321, 0.00289012
0.723111, 0.00290707
0.729919, 0.00294825
0.740398, 0.00300345
0.759577, 0.0031025
0.786451, 0.00325117
0.834985, 0.00343432
0.886206, 0.00366232
0.959165, 0.00371236
0.970758, 0.00360072
0.93966, 0.00324803
0.832529, 0.00300701
0.759211, 0.00306042
0.776774, 0.00327298
0.838313, 0.00333823
0.861527, 0.00319006
0.812729, 0.00304239
0.770703, 0.00309235
0.7839, 0.00317886
0.810226, 0.0031152
0.79114, 0.00295387
0.742258, 0.0028967
0.724346, 0.00294061
0.739881, 0.00297804
0.748249, 0.00293493
0.737781, 0.0028872
0.72186, 0.00286811
0.716409, 0.00289101
0.725138, 0.00295158
0.740159, 0.00296794
0.748852, 0.00295129
0.740166, 0.0028939
0.726317, 0.00286485
0.715567, 0.00284738
0.711278, 0.00284985
0.712382, 0.00286822
0.716906, 0.00287366
0.720542, 0.00287653
0.719581, 0.00285979
0.716688, 0.00285558
0.713918, 0.00284371
0.711866, 0.00284556
0.711687, 0.0028481
0.713253, 0.00285756
0.715739, 0.0028611
0.71702, 0.00286136
0.717176, 0.00285805
0.716068, 0.00285177
0.714335, 0.00284248
0.711468, 0.0028349
0.70913, 0.00282781
0.707371, 0.00282538
0.706191, 0.00282141
0.705714, 0.0028266
0.706433, 0.00282923
0.708419, 0.00284648
0.712207, 0.00286278
0.719102, 0.00291057
0.731102, 0.00297511
0.75391, 0.0031113
0.790935, 0.0033279
0.861798, 0.00365806
0.954934, 0.0041231
1.10352, 0.00439475
1.17752, 0.00435407
1.17381, 0.00384947
1.0147, 0.00347712
0.906378, 0.00367728
0.961233, 0.00388394
1.02418, 0.00364398
0.951708, 0.00313468
0.796844, 0.00296039
0.745066, 0.00311903
0.794035, 0.00319711
0.816196, 0.00312653
0.795084, 0.00312318
0.795715, 0.0031304
0.795779, 0.00295312
0.744585, 0.00286138
0.715687, 0.00300984
0.759279, 0.00306139
0.777707, 0.00292519
0.735175, 0.00288149
0.720727, 0.00293848
0.740965, 0.00291341
0.730429, 0.00284725
0.711854, 0.00288942
0.725317, 0.00293511
0.736359, 0.00288556
0.725372, 0.00287184
0.718003, 0.00285912
0.716487, 0.00282759
0.707113, 0.00281985
0.704287, 0.00284489
0.713408, 0.00285184
0.714298, 0.00282004
0.706418, 0.0028247
0.707281, 0.00283547
0.711215, 0.00281243
0.704159, 0.00279005
0.697608, 0.0027955
0.699575, 0.00280182
0.701376, 0.00279685
0.700108, 0.00279744
0.70039, 0.00280337
0.702283, 0.0027985
0.700754, 0.00278558
0.697468, 0.00278812
0.697515, 0.00278837
0.698428, 0.0027829
0.696163, 0.00277422
0.694062, 0.00277602
0.694305, 0.00277652
0.694491, 0.00277356
0.693895, 0.00277436
0.693715, 0.00277522
0.69467, 0.00277967
0.695356, 0.00277544
0.694988, 0.00277983
0.695561, 0.00278361
0.697615, 0.00279395
0.699953, 0.0028021
0.703487, 0.00282569
0.709256, 0.0028565
0.720362, 0.00291641
0.736225, 0.00300489
0.76572, 0.00313779
0.802512, 0.00334061
0.867412, 0.00350155
0.91226, 0.00363561
0.955821, 0.00344063
0.89551, 0.00310913
0.796181, 0.00282909
0.712193, 0.00285389
0.718502, 0.00303093
0.772016, 0.00304971
0.776902, 0.0029212
0.738635, 0.00281685
0.706362, 0.00283554
0.712241, 0.0029153
0.73677, 0.00293117
0.740746, 0.00285416
0.718444, 0.002792
0.69913, 0.00282612
0.709259, 0.00288499
0.727913, 0.00286879
0.721683, 0.00279271
0.699873, 0.0027704
0.693051, 0.00280351
0.702671, 0.00281606
0.70799, 0.00280399
0.702252, 0.00278862
0.70037, 0.00280613
0.703041, 0.00279051
0.701043, 0.00276666
0.692232, 0.00274484
0.687003, 0.00275136
0.689028, 0.00276095
0.691715, 0.00275131
0.689831, 0.00275007
0.688751, 0.00275576
0.691581, 0.00276801
0.694514, 0.00276528
0.694792, 0.00276259
0.692959, 0.00275943
0.693219, 0.00276848
0.694714, 0.00276419
0.69492, 0.00276436
0.69366, 0.0027585
0.693269, 0.00276719
0.694764, 0.00277243
0.697721, 0.00278713
0.700827, 0.00280052
0.706579, 0.00284308
0.717352, 0.00290418
0.738661, 0.00302907
0.773001, 0.00321997
0.835322, 0.00354607
0.928894, 0.00401354
1.07721, 0.00455637
1.23434, 0.00489913
1.34633, 0.00460503
1.24912, 0.0036948
0.978677, 0.00301232
0.768492, 0.00324077
0.835237, 0.00375638
0.995111, 0.00345151
0.898101, 0.00285429
0.720227, 0.00295851
0.752143, 0.00321238
0.826302, 0.00292449
0.74111, 0.00285326
0.718628, 0.00313047
0.801342, 0.00298933
0.760161, 0.00280469
0.703296, 0.00295672
0.748638, 0.00289688
0.732061, 0.00275761
0.689046, 0.0028905
0.728948, 0.00289694
0.732828, 0.00279297
0.699654, 0.00286774
0.723277, 0.0028814
0.727846, 0.00278365
0.699149, 0.00282574
0.709554, 0.00283382
0.716006, 0.00276399
0.692414, 0.00277335
0.696546, 0.00279823
0.705012, 0.00274798
0.689354, 0.00274299
0.687529, 0.00276842
0.697352, 0.00274765
0.689242, 0.00272717
0.684569, 0.00275662
0.693284, 0.0027543
0.693133, 0.00274241
0.688961, 0.00276718
0.698124, 0.00280999
0.709324, 0.00283714
0.719593, 0.00291001
0.739856, 0.00304251
0.781818, 0.00320306
0.828036, 0.00343111
0.899085, 0.00360942
0.950426, 0.003753
0.995416, 0.00354565
0.933591, 0.00320562
0.829488, 0.00289248
0.738183, 0.00280262
0.708134, 0.00286424
0.727643, 0.00294943
0.753137, 0.0029847
0.762543, 0.00289893
0.737866, 0.00277383
0.698959, 0.00274938
0.692415, 0.0028342
0.718265, 0.00287201
0.728469, 0.00278266
0.703201, 0.00271163
0.680616, 0.00273917
0.689268, 0.00279429
0.706169, 0.00277801
0.700787, 0.00271149
0.681363, 0.00269671
0.676959, 0.00273037
0.687322, 0.00274343
0.691816, 0.00271853
0.684358, 0.0026876
0.675295, 0.00268602
0.675856, 0.00270351
0.680246, 0.00269746
0.679934, 0.00268721
0.676287, 0.00267354
0.672622, 0.00267004
0.672361, 0.00267701
0.673656, 0.00267344
0.673978, 0.00267559
0.673678, 0.00266515
0.671574, 0.00265968
0.669591, 0.00265761
0.669032, 0.00266013
0.670113, 0.00266606
0.671793, 0.00266392
0.671292, 0.00265652
0.669412, 0.00265208
0.667641, 0.00265064
0.668133, 0.00266165
0.670338, 0.00266448
0.672836, 0.00267697
0.67466, 0.0026791
0.677544, 0.00270381
0.682355, 0.00273272
0.694031, 0.00279891
0.710385, 0.00289723
0.743949, 0.00303946
0.782021, 0.0032602
0.853378, 0.0033966
0.889365, 0.00349862
0.924153, 0.00323051
0.841902, 0.00291804
0.747137, 0.00279842
0.714778, 0.00297566
0.761603, 0.00306348
0.792948, 0.00285118
0.725147, 0.00269
0.678539, 0.00277527
0.704225, 0.00283632
0.721346, 0.00274009
0.693776, 0.00267703
0.674228, 0.00275486
0.697965, 0.00281041
0.715639, 0.00273175
0.690228, 0.00264719
0.666076, 0.00266454
0.671883, 0.00272902
0.688691, 0.00272625
0.691642, 0.00268631
0.676856, 0.00265517
0.668618, 0.00266109
0.672708, 0.00269539
0.679398, 0.00268288
0.679999, 0.00266334
0.671021, 0.00262661
0.662561, 0.00261809
0.659666, 0.00263452
0.663549, 0.00264653
0.670159, 0.00267191
0.674341, 0.00266197
0.675615, 0.0026642
0.672687, 0.00264249
0.669479, 0.00264303
0.667417, 0.00263725
0.667637, 0.00264995
0.670109, 0.00265854
0.673826, 0.00267614
0.678468, 0.00268838
0.682825, 0.00270762
0.687983, 0.00272123
0.693347, 0.00274905
0.70014, 0.00276994
0.708712, 0.00280859
0.717792, 0.00283219
0.727881, 0.00285833
0.73261, 0.00284485
0.731511, 0.00280799
0.718299, 0.00273448
0.69724, 0.00266634
0.677126, 0.00263147
0.665194, 0.00263168
0.66774, 0.0026729
0.677094, 0.0026889
0.685404, 0.00269828
0.684565, 0.00266485
0.678217, 0.00265082
0.670818, 0.00264202
0.670808, 0.00266597
0.676077, 0.00269682
0.687058, 0.00272518
0.694184, 0.00274333
0.701295, 0.00274869
0.701334, 0.00274986
0.703986, 0.0027474
0.700618, 0.0027388
0.701651, 0.00273119
0.695285, 0.0027066
0.692694, 0.00270057
0.685897, 0.00268633
0.687042, 0.00272357
0.692536, 0.00276628
0.711426, 0.00285968
0.732895, 0.00293192
0.761236, 0.00298799
0.771808, 0.00294847
0.765321, 0.00284118
0.729841, 0.00268952
0.685851, 0.00260396
0.660959, 0.00262652
0.665726, 0.00268301
0.685495, 0.00271465
0.691983, 0.00265422
0.676651, 0.00259511
0.656655, 0.00257624
0.65237, 0.00261436
0.663548, 0.00265867
0.676563, 0.00266013
0.677532, 0.00265295
0.675909, 0.00268434
0.684062, 0.00279039
0.71943, 0.00301527
0.782097, 0.00338145
0.900131, 0.00387697
1.04001, 0.00457417
1.26173, 0.00479385
1.31794, 0.00443613
1.21897, 0.00361871
0.970972, 0.00349915
0.926468, 0.0039843
1.07687, 0.00337924
0.886759, 0.00264071
0.667596, 0.00295811
0.764467, 0.00323266
0.843722, 0.0029225
0.752275, 0.00288675
0.743154, 0.00291769
0.750713, 0.00272857
0.694213, 0.0028547
0.733302, 0.00292356
0.752306, 0.00266024
0.673048, 0.00268703
0.683472, 0.00285082
0.729847, 0.00270228
0.686262, 0.00262699
0.666304, 0.00273497
0.694844, 0.00265942
0.6762, 0.00259669
0.657799, 0.00269958
0.684552, 0.00266925
0.682138, 0.00257606
0.650221, 0.00260287
0.658954, 0.00264409
0.674793, 0.00261277
0.661095, 0.00257774
0.655625, 0.00260177
0.661304, 0.00258316
0.655414, 0.00253779
0.644568, 0.00254982
0.646404, 0.00257592
0.655713, 0.00257534
0.655371, 0.00255133
0.650023, 0.00258064
0.654903, 0.00259715
0.666477, 0.00263459
0.670371, 0.00267294
0.688822, 0.0028219
0.726926, 0.00301889
0.793061, 0.00330223
0.86973, 0.00358957
0.965831, 0.00379192
1.01886, 0.00379198
1.02395, 0.00366338
0.987149, 0.00337277
0.894036, 0.00305522
0.804395, 0.00273927
0.704989, 0.00264402
0.676957, 0.00284001
0.736756, 0.00297202
0.773607, 0.00279145
0.721412, 0.00257879
0.655308, 0.00264453
0.675367, 0.00279316
0.721324, 0.00271557
0.695015, 0.00256171
0.651458, 0.00259845
0.662252, 0.00268661
0.686609, 0.00262571
0.671912, 0.00254273
0.644658, 0.00257025
0.653738, 0.00263049
0.673373, 0.00258965
0.659178, 0.00250714
0.63687, 0.00251972
0.639989, 0.00257532
0.657104, 0.00257456
0.657791, 0.00252016
0.641291, 0.00249361
0.633612, 0.00250864
0.63984, 0.00253204
0.644833, 0.00251268
0.642059, 0.00249511
0.634476, 0.00248365
0.633503, 0.00249419
0.635245, 0.00249384
0.636423, 0.0024955
0.63578, 0.00249537
0.63775, 0.00252475
0.643731, 0.00255757
0.658268, 0.00266246
0.682443, 0.00284354
0.747329, 0.00316813
0.829329, 0.00362275
0.983805, 0.0035659
0.948712, 0.00307115
0.811561, 0.00259237
0.665538, 0.00264833
0.678277, 0.00294524
0.77056, 0.00288445
0.751567, 0.00254867
0.6489, 0.00261518
0.669359, 0.0028378
0.736805, 0.00267859
0.688429, 0.00253003
0.642415, 0.00265136
0.68078, 0.00269508
0.694013, 0.00254827
0.648415, 0.0025236
0.642139, 0.00263406
0.676342, 0.00258483
0.661076, 0.00248826
0.631929, 0.00253311
0.647751, 0.00257752
0.659578, 0.0024974
0.637162, 0.00246289
0.627218, 0.00251876
0.6437, 0.00251275
0.643735, 0.00246676
0.628331, 0.00245225
0.625903, 0.0024789
0.6341, 0.00249748
0.637409, 0.0024701
0.633677, 0.00245172
0.624739, 0.00243792
0.621788, 0.00244985
0.628043, 0.00247882
0.632101, 0.00246562
0.633639, 0.0024676
0.629918, 0.00244524
0.626372, 0.00243977
0.622646, 0.0024349
0.622867, 0.002439
0.623258, 0.00243974
0.623219, 0.00243447
0.62296, 0.00243587
0.621687, 0.00242874
0.620915, 0.00243304
0.621765, 0.00244189
0.624195, 0.00245698
0.62964, 0.00248711
0.637679, 0.00253342
0.653318, 0.0026189
0.676526, 0.00276674
0.725139, 0.00301233
0.793103, 0.00342389
0.925353, 0.00378455
1.02304, 0.00409325
1.12871, 0.00354719
0.952126, 0.00273312
0.715154, 0.00247311
0.634692, 0.00292222
0.76396, 0.00300641
0.795146, 0.00253915
0.648893, 0.00260755
0.67038, 0.00289446
0.759111, 0.00263033
0.676165, 0.00251213
0.640911, 0.00274043
0.71558, 0.00266994
0.685937, 0.00250388
0.643794, 0.00267224
0.691533, 0.00278725
0.725272, 0.00273386
0.708693, 0.00284899
0.750386, 0.0030208
0.787683, 0.00296195
0.785581, 0.00263602
0.678642, 0.00255625
0.654119, 0.00260971
0.677742, 0.0025695
0.658567, 0.0025559
0.655935, 0.00258606
0.668834, 0.00255998
0.656655, 0.00251153
0.644041, 0.00248378
0.637501, 0.00252825
0.64886, 0.0025737
0.664173, 0.00251558
0.646429, 0.00246375
0.632512, 0.00253139
0.651339, 0.00259504
0.671598, 0.00261792
0.680589, 0.00263844
0.684353, 0.00268822
0.702632, 0.00280932
0.739396, 0.00294432
0.778998, 0.00299923
0.797157, 0.00297142
0.789688, 0.00291537
0.767692, 0.00281618
0.745979, 0.00272188
0.705715, 0.00267261
0.702912, 0.00272042
0.704887, 0.00279408
0.738244, 0.00282636
0.73817, 0.00269793
0.707026, 0.00251897
0.649374, 0.00239595
0.612829, 0.00241503
0.620803, 0.00252329
0.649697, 0.00256616
0.665081, 0.00252194
0.650888, 0.00243049
0.623131, 0.00238543
0.611146, 0.0024158
0.618751, 0.00244921
0.630557, 0.00245745
0.631935, 0.00242505
0.623059, 0.00239289
0.614103, 0.00238488
0.610395, 0.00238701
0.614023, 0.00240427
0.616313, 0.00239194
0.615596, 0.00238105
0.610963, 0.00236574
0.60697, 0.00235885
0.606039, 0.0023646
0.606108, 0.00236377
0.60834, 0.00237564
0.609002, 0.00237602
0.612635, 0.00240813
0.617929, 0.00244701
0.635356, 0.00256041
0.661903, 0.00275472
0.730398, 0.00308323
0.815037, 0.003632
0.99645, 0.00368237
0.993547, 0.0033462
0.905759, 0.00263374
0.686887, 0.00258734
0.669399, 0.00282249
0.743661, 0.00280139
0.735562, 0.00263979
0.68259, 0.00247152
0.635652, 0.00268795
0.700274, 0.00276385
0.719, 0.00246211
0.631025, 0.00253727
0.655065, 0.00263575
0.68152, 0.00248252
0.637602, 0.00244573
0.628498, 0.00248579
0.638551, 0.00252348
0.650905, 0.00244604
0.630772, 0.00239889
0.614801, 0.00247347
0.636819, 0.00244493
0.632801, 0.0023536
0.602774, 0.00237891
0.609975, 0.00243394
0.631484, 0.00240047
0.61684, 0.00233995
0.601019, 0.00235724
0.608131, 0.00240838
0.619536, 0.0023798
0.615511, 0.00233741
0.599809, 0.0023183
0.595013, 0.00233891
0.602636, 0.00237284
0.609609, 0.00236389
0.611458, 0.00235726
0.604906, 0.00232347
0.598652, 0.00231184
0.593571, 0.00231731
0.594299, 0.00232323
0.59915, 0.00234106
0.60068, 0.00233472
0.60287, 0.00233906
0.600564, 0.00231966
0.597967, 0.00231186
0.593321, 0.00229957
0.591427, 0.00229896
0.590267, 0.0023
0.590868, 0.00230533
0.593279, 0.00232381
0.597342, 0.00234133
0.604602, 0.0023912
0.618042, 0.00248264
0.646446, 0.00269556
0.710956, 0.00313231
0.84008, 0.00403533
1.11906, 0.00537006
1.50855, 0.00683626
1.97537, 0.00582938
1.64428, 0.00350656
0.963146, 0.00371044
1.01109, 0.00502673
1.40229, 0.00402844
1.09449, 0.00401064
1.10478, 0.00429317
1.16388, 0.00309165
0.823721, 0.00318443
0.846477, 0.00317577
0.833578, 0.00292106
0.76322, 0.00343586
0.922115, 0.00260656
0.666891, 0.00297687
0.775437, 0.00296867
0.781235, 0.00260843
0.672306, 0.00298997
0.780401, 0.00260226
0.670533, 0.00266802
0.692501, 0.0027365
0.706493, 0.00260085
0.66713, 0.00263124
0.683843, 0.00259492
0.667765, 0.00252015
0.64387, 0.0025423
0.657792, 0.00249066
0.641606, 0.00253092
0.650239, 0.0024516
0.631655, 0.00242527
0.625627, 0.00246925
0.634342, 0.00237008
0.608967, 0.00239912
0.620326, 0.00242578
0.623845, 0.00234731
0.605041, 0.00235085
0.607243, 0.00238832
0.614094, 0.0023127
0.595998, 0.00233189
0.601662, 0.00235417
0.605798, 0.00231058
0.596005, 0.0023177
0.597531, 0.00232366
0.59864, 0.00229416
0.591512, 0.00228886
0.589404, 0.0023038
0.593803, 0.00228924
0.589943, 0.00228383
0.588952, 0.00228641
0.588394, 0.00227621
0.586986, 0.00227203
0.585201, 0.00227559
0.585739, 0.00227068
0.586258, 0.00227044
0.584143, 0.00227055
0.585885, 0.00227094
0.585113, 0.00226847
0.5854, 0.00227848
0.587173, 0.00229112
0.593005, 0.0023164
0.598183, 0.0023563
0.613772, 0.00244266
0.635679, 0.00258247
0.682984, 0.00278352
0.737166, 0.00310798
0.842343, 0.0032497
0.876524, 0.00330021
0.898738, 0.00288598
0.770915, 0.00256268
0.671562, 0.00250845
0.659317, 0.00252667
0.658505, 0.00244479
0.634937, 0.00241361
0.627964, 0.00246164
0.63788, 0.00249299
0.650078, 0.00248965
0.648105, 0.00237707
0.613053, 0.0022796
0.586186, 0.00236559
0.612138, 0.00243792
0.63251, 0.0023542
0.609064, 0.00230206
0.594701, 0.00232605
0.599934, 0.00230188
0.595043, 0.00228006
0.588873, 0.00231418
0.597198, 0.00231118
0.600324, 0.00227132
0.586259, 0.00225142
0.580212, 0.00226227
0.586539, 0.00227479
0.586605, 0.00225414
0.583375, 0.00225554
0.58282, 0.00226123
0.583515, 0.00224214
0.58001, 0.00223523
0.575613, 0.00224003
0.578793, 0.00225292
0.581561, 0.00224298
0.579818, 0.00223493
0.575971, 0.00222728
0.575744, 0.00222785
0.574089, 0.00221696
0.572289, 0.00221522
0.571317, 0.00222159
0.573003, 0.00222316
0.574493, 0.00222113
0.573085, 0.00221527
0.571809, 0.00221369
0.571817, 0.00221535
0.571388, 0.00221236
0.572068, 0.00222357
0.573419, 0.00224042
0.581284, 0.00229571
0.593742, 0.002394
0.629339, 0.00262904
0.690416, 0.00315005
0.86011, 0.0037014
1.00728, 0.00449257
1.26333, 0.00345098
0.936234, 0.00258331
0.678594, 0.00272426
0.725563, 0.00279836
0.741413, 0.00270053
0.710231, 0.00286418
0.760851, 0.00250337
0.650439, 0.00244333
0.631252, 0.00270809
0.712537, 0.00246428
0.635919, 0.00247542
0.640741, 0.00244725
0.6343, 0.00245799
0.636839, 0.00251676
0.654623, 0.00232705
0.59924, 0.00240092
0.623498, 0.00244804
0.635034, 0.00230726
0.59472, 0.00231679
0.600212, 0.00233156
0.602289, 0.00230045
0.593908, 0.00229468
0.595826, 0.00226202
0.583469, 0.00227734
0.58817, 0.00229226
0.596596, 0.00224412
0.578436, 0.00223587
0.577234, 0.0022691
0.589331, 0.00225009
0.580527, 0.00220966
0.569793, 0.00222652
0.577127, 0.00224517
0.578594, 0.00220502
0.570181, 0.0021948
0.567005, 0.00221939
0.572368, 0.00221271
0.573499, 0.00219496
0.565934, 0.00219084
0.565402, 0.00220064
0.569396, 0.00220247
0.567901, 0.0021874
0.565388, 0.00219002
0.565489, 0.00219665
0.566915, 0.00218858
0.565872, 0.00218685
0.564269, 0.00219149
0.566792, 0.00220435
0.569572, 0.00220616
0.571905, 0.00222041
0.574247, 0.00224014
0.583036, 0.00229282
0.595731, 0.0023528
0.617807, 0.00248047
0.6525, 0.00266411
0.712175, 0.00296669
0.799486, 0.00332051
0.911127, 0.00367644
1.01314, 0.00369781
1.02462, 0.00329344
0.898649, 0.00257262
0.681364, 0.00224882
0.586385, 0.00254982
0.67022, 0.00281594
0.75735, 0.00258154
0.678987, 0.00224774
0.582141, 0.00236626
0.61586, 0.00251966
0.662176, 0.00233864
0.607959, 0.00223776
0.577826, 0.00239718
0.624865, 0.00240302
0.626694, 0.00227996
0.591477, 0.00234823
0.609, 0.00242347
0.635508, 0.00236235
0.615027, 0.00238579
0.621846, 0.00254915
0.67348, 0.00268444
0.709981, 0.00279195
0.74716, 0.00304404
0.819521, 0.00328897
0.896783, 0.0032081
0.869977, 0.00293881
0.79347, 0.00257895
0.680118, 0.00231377
0.606734, 0.00232472
0.605427, 0.00255021
0.67576, 0.00265253
0.706996, 0.00246974
0.652103, 0.00223567
0.581871, 0.00226868
0.590281, 0.00242402
0.634229, 0.00239839
0.630398, 0.0022409
0.580691, 0.00220063
0.568572, 0.00230346
0.603064, 0.0023652
0.617274, 0.00227089
0.593461, 0.00220421
0.569457, 0.00223616
0.580895, 0.00228814
0.596975, 0.00225532
0.586098, 0.00218333
0.564576, 0.00217108
0.562705, 0.00221712
0.573636, 0.00221921
0.577644, 0.00218883
0.565994, 0.00215707
0.559147, 0.0021679
0.562415, 0.00218792
0.568274, 0.0021893
0.568974, 0.00218769
0.569647, 0.00220987
0.573537, 0.0022513
0.590274, 0.00235296
0.614969, 0.00254763
0.681537, 0.00287406
0.769589, 0.0035031
0.970694, 0.00385369
1.0617, 0.00419248
1.17857, 0.0032496
0.882366, 0.0025975
0.69136, 0.00266745
0.711555, 0.00257258
0.678155, 0.00243157
0.635602, 0.00265801
0.704394, 0.00257405
0.678545, 0.00239804
0.622718, 0.00247904
0.651926, 0.00235108
0.610649, 0.00233174
0.604605, 0.00243842
0.642193, 0.00233375
0.605109, 0.00229639
0.596263, 0.00230448
0.601524, 0.00227163
0.589272, 0.00231354
0.602884, 0.00226107
0.589166, 0.0021835
0.565349, 0.00226371
0.589088, 0.00228047
0.596719, 0.00218105
0.566482, 0.00217099
0.562002, 0.00220837
0.575852, 0.00219797
0.571352, 0.00218489
0.565711, 0.00217866
0.567608, 0.00216867
0.561189, 0.0021518
0.557211, 0.00215727
0.561192, 0.00216655
0.560301, 0.00214059
0.55567, 0.00213218
0.552334, 0.00214401
0.554759, 0.0021462
0.558355, 0.00214419
0.555115, 0.00212572
0.551268, 0.0021187
0.549192, 0.00212341
0.54935, 0.00212461
0.551968, 0.0021291
0.551198, 0.00211837
0.549566, 0.00210989
0.546439, 0.00210749
0.54539, 0.00211061
0.547379, 0.00211973
0.548696, 0.00211771
0.549801, 0.0021152
0.547648, 0.00210741
0.546605, 0.00210667
0.545751, 0.00210764
0.546401, 0.00210953
0.547231, 0.00211305
0.547932, 0.00211658
0.549766, 0.00212651
0.552072, 0.00213811
0.55637, 0.00215745
0.561675, 0.00218461
0.570146, 0.00222602
0.582662, 0.00229049
0.601662, 0.00238003
0.629124, 0.00249829
0.663902, 0.00263382
0.705424, 0.00273569
0.735537, 0.00276784
0.745927, 0.00264524
0.708529, 0.00243408
0.646973, 0.00225204
0.589297, 0.00222492
0.585169, 0.00234082
0.614932, 0.00247386
0.660642, 0.00246857
0.654897, 0.00235093
0.623999, 0.00223693
0.586732, 0.00221374
0.577676, 0.00221183
0.578755, 0.00219877
0.572986, 0.00217296
0.565086, 0.00217343
0.565072, 0.00219697
0.573328, 0.00221149
0.577019, 0.00219195
0.572167, 0.00215777
0.561166, 0.00213108
0.555713, 0.00212563
0.552054, 0.00211749
0.550854, 0.00211258
0.549058, 0.00211722
0.549549, 0.00212352
0.552906, 0.00213168
0.553668, 0.00212639
0.555087, 0.00212282
0.552144, 0.00211483
0.551604, 0.00211628
0.550743, 0.002114
0.550876, 0.00210953
0.54847, 0.00209866
0.545979, 0.00209375
0.543593, 0.00209194
0.544943, 0.00210356
0.546387, 0.00211106
0.550929, 0.00212369
0.552267, 0.00213482
0.558551, 0.0021667
0.564629, 0.00222005
0.584709, 0.0023132
0.607857, 0.00247036
0.660582, 0.002638
0.704224, 0.00289526
0.789735, 0.00290097
0.782549, 0.00281804
0.765661, 0.00240939
0.636803, 0.00216528
0.564767, 0.00223954
0.588331, 0.00238328
0.626561, 0.0023207
0.611692, 0.00220862
0.576051, 0.0022814
0.596903, 0.00232627
0.614257, 0.00220173
0.573626, 0.00213846
0.556129, 0.00222825
0.584763, 0.00224508
0.587353, 0.00215101
0.561242, 0.00213564
0.557198, 0.00217376
0.566601, 0.00213624
0.558678, 0.00210588
0.547255, 0.00214159
0.558703, 0.00218231
0.571585, 0.00217477
0.569421, 0.00219788
0.574446, 0.00229639
0.609262, 0.00250126
0.663892, 0.00274265
0.745897, 0.00315487
0.86089, 0.00365098
1.02086, 0.00406779
1.13719, 0.00392374
1.10225, 0.00307013
0.837212, 0.00218413
0.572265, 0.00220785
0.578386, 0.00275589
0.741285, 0.00264646
0.709597, 0.00213867
0.555646, 0.00227784
0.594804, 0.00252539
0.672603, 0.00222333
0.578682, 0.00215165
0.55684, 0.00239164
0.630473, 0.00223761
0.582438, 0.0021315
0.550642, 0.00230495
0.604192, 0.00220884
0.573416, 0.00212403
0.549661, 0.00225929
0.590202, 0.0022
0.572645, 0.00215334
0.557408, 0.00226478
0.59465, 0.00227209
0.592156, 0.00228666
0.600953, 0.00248533
0.656773, 0.00265097
0.710401, 0.00288872
0.776555, 0.00325676
0.895036, 0.00350996
0.962688, 0.0034201
0.943894, 0.00302926
0.823476, 0.00250703
0.671564, 0.00226066
0.592682, 0.00245675
0.655659, 0.00265566
0.708903, 0.00249137
0.664019, 0.00233008
0.616133, 0.00243668
0.645129, 0.00250217
0.667982, 0.00235854
0.62412, 0.00216497
0.565133, 0.00214104
0.560456, 0.00224216
0.588344, 0.00224697
0.589975, 0.00214686
0.561173, 0.0021099
0.549192, 0.00218195
0.571733, 0.00222151
0.583858, 0.00216678
0.567896, 0.00212313
0.553702, 0.00214335
0.562719, 0.00214981
0.561106, 0.00208152
0.543388, 0.00204845
0.532632, 0.00207873
0.540698, 0.00209131
0.547128, 0.00206498
0.537067, 0.00203469
0.529656, 0.00204947
0.534366, 0.00207629
0.541238, 0.00207322
0.541739, 0.00206845
0.539857, 0.00207637
0.541647, 0.00208851
0.547022, 0.00210986
0.551138, 0.00214562
0.564263, 0.00220499
0.579734, 0.00230173
0.611134, 0.00239423
0.636051, 0.00255903
0.689452, 0.00265337
0.712851, 0.00274925
0.747144, 0.00260975
0.699719, 0.00240154
0.640831, 0.00217885
0.571789, 0.00210094
0.547589, 0.00214149
0.56197, 0.0021881
0.572906, 0.00218068
0.572703, 0.00215687
0.565124, 0.00215059
0.562637, 0.00212222
0.55612, 0.00207545
0.54045, 0.00205375
0.534969, 0.00209228
0.546847, 0.0021327
0.557942, 0.00210536
0.551632, 0.00204582
0.532786, 0.00201632
0.524007, 0.00203656
0.531232, 0.00207106
0.540005, 0.00207112
0.541583, 0.00205215
0.535018, 0.00203384
0.529558, 0.00202599
0.527927, 0.00202661
0.527029, 0.00202156
0.526774, 0.00201848
0.525232, 0.0020194
0.525581, 0.00202213
0.526821, 0.00202829
0.52806, 0.00202712
0.528383, 0.00202244
0.526556, 0.00201372
0.52444, 0.00200694
0.522256, 0.00200321
0.521183, 0.00200345
0.52135, 0.00200667
0.522141, 0.00201194
0.52405, 0.00201759
0.525161, 0.00202351
0.527768, 0.00203056
0.528843, 0.00203831
0.532614, 0.00205046
0.534626, 0.00206634
0.541103, 0.00208986
0.546166, 0.00212525
0.559069, 0.00217622
0.571672, 0.00225406
0.59765, 0.00235095
0.623272, 0.00248572
0.66699, 0.00260705
0.699386, 0.00272194
0.736859, 0.00271675
0.732858, 0.00262053
0.704885, 0.00240826
0.643365, 0.00227385
0.601137, 0.0022655
0.602194, 0.00235173
0.625991, 0.00240164
0.641555, 0.00226602
0.6008, 0.00215206
0.565564, 0.00216372
0.57062, 0.00223057
0.588736, 0.00218885
0.577905, 0.00205473
0.535602, 0.00200554
0.522034, 0.00207396
0.542166, 0.00211847
0.55481, 0.00208674
0.546392, 0.0020598
0.537277, 0.00208232
0.544709, 0.00209585
0.548766, 0.00205887
0.537854, 0.00202368
0.527173, 0.00203506
0.530968, 0.00206457
0.538782, 0.00205531
0.537211, 0.00202269
0.527283, 0.00200484
0.522122, 0.0020132
0.525674, 0.00202693
0.528746, 0.00201839
0.527133, 0.00200257
0.521893, 0.00199752
0.520597, 0.00201063
0.524764, 0.00202877
0.529182, 0.0020392
0.533266, 0.00204816
0.535055, 0.00206997
0.542598, 0.00212016
0.556931, 0.00220981
0.584237, 0.00235361
0.627491, 0.00257472
0.693001, 0.00287478
0.784692, 0.00322899
0.888245, 0.00340258
0.946287, 0.00322978
0.887721, 0.00262426
0.712654, 0.00210032
0.550503, 0.00215706
0.567311, 0.00249616
0.669611, 0.00248783
0.66346, 0.00217664
0.572639, 0.00212376
0.558387, 0.00231883
0.612785, 0.00224344
0.596193, 0.00203468
0.530988, 0.00207632
0.542608, 0.00221383
0.586509, 0.00213414
0.559317, 0.00200499
0.522203, 0.00207548
0.543872, 0.00213884
0.561594, 0.00205549
0.537483, 0.00202256
0.528893, 0.00209605
0.54861, 0.00209387
0.55154, 0.00203048
0.529582, 0.0020276
0.530516, 0.00208417
0.545629, 0.0020876
0.548318, 0.00206916
0.540506, 0.00207145
0.545464, 0.0021287
0.558404, 0.00216497
0.574614, 0.00220947
0.582367, 0.00224817
0.59996, 0.00234452
0.621105, 0.00240776
0.648592, 0.00245214
0.652578, 0.00238272
0.641395, 0.00229399
0.606412, 0.00215192
0.570479, 0.00204004
0.532096, 0.00197912
0.515409, 0.00199863
0.522049, 0.00206606
0.539365, 0.00209182
0.55194, 0.00207658
0.54283, 0.00200533
0.525626, 0.00196684
0.511954, 0.00197642
0.514664, 0.00201807
0.528722, 0.00205354
0.536945, 0.00205134
0.538885, 0.00204372
0.53528, 0.00207616
0.544774, 0.00215961
0.572356, 0.00234615
0.625396, 0.00261133
0.709777, 0.00304502
0.835487, 0.00352453
0.984003, 0.00405421
1.13999, 0.0038165
1.06896, 0.00316245
0.872025, 0.002565
0.689759, 0.00285517
0.77678, 0.00318439
0.87693, 0.00285854
0.775246, 0.00254764
0.685357, 0.00273375
0.73884, 0.00273055
0.742355, 0.00260816
0.700146, 0.00245927
0.660249, 0.00247993
0.661953, 0.0023014
0.612547, 0.0021008
0.549591, 0.00228721
0.603937, 0.0023159
0.615894, 0.00222933
0.585996, 0.0022852
0.606443, 0.00211614
0.554272, 0.00201601
0.524023, 0.00218709
0.576905, 0.00216457
0.567934, 0.00206332
0.540382, 0.00208524
0.544519, 0.00203795
0.531146, 0.00203981
0.533762, 0.00209444
0.547543, 0.00201702
0.527103, 0.00198126
0.515299, 0.00202106
0.527833, 0.00200507
0.524818, 0.00200819
0.523495, 0.00201769
0.528092, 0.0019689
0.512532, 0.00195262
0.507955, 0.00198724
0.51904, 0.00198288
0.516844, 0.00196625
0.513842, 0.00197654
0.515297, 0.0019605
0.511092, 0.00195056
0.508193, 0.00196547
0.511683, 0.0019574
0.51073, 0.00194597
0.506308, 0.00194425
0.506546, 0.00194047
0.505316, 0.001938
0.50433, 0.0019462
0.507444, 0.0019513
0.508258, 0.0019434
0.506371, 0.0019437
0.506121, 0.00194566
0.506784, 0.00194291
0.506581, 0.00194655
0.507017, 0.00195149
0.50966, 0.00195864
0.510645, 0.00196415
0.513247, 0.00197796
0.516543, 0.00199613
0.52274, 0.00202363
0.530561, 0.00207412
0.546191, 0.00214464
0.567126, 0.00225323
0.599864, 0.00238718
0.639378, 0.00257712
0.695802, 0.00271064
0.736239, 0.00281119
0.766682, 0.00265421
0.720286, 0.00237299
0.635714, 0.00204843
0.538721, 0.00195085
0.509364, 0.00209796
0.551962, 0.00224588
0.597126, 0.00222625
0.590132, 0.00210473
0.554801, 0.00212769
0.561556, 0.00229342
0.611862, 0.00245407
0.659524, 0.00252613
0.681352, 0.00262332
0.709611, 0.00264469
0.716833, 0.00255301
0.687129, 0.00223327
0.593851, 0.00199693
0.52382, 0.00203107
0.531966, 0.00217297
0.576791, 0.00218916
0.57805, 0.00204757
0.538927, 0.00198312
0.518634, 0.00203701
0.53327, 0.00206344
0.544373, 0.00203254
0.532089, 0.0019955
0.523, 0.0020107
0.526454, 0.00201702
0.529052, 0.00198776
0.520016, 0.00197635
0.517071, 0.00200046
0.523174, 0.00199919
0.524324, 0.00196947
0.513796, 0.00194165
0.50736, 0.00196142
0.511697, 0.00198296
0.519388, 0.00197717
0.516402, 0.0019539
0.511001, 0.00195172
0.508992, 0.00196657
0.515183, 0.0019865
0.518896, 0.00198511
0.521395, 0.00199616
0.521708, 0.00201101
0.530067, 0.00206116
0.540593, 0.00209637
0.556109, 0.00215012
0.566833, 0.00218463
0.583355, 0.00225194
0.59723, 0.00229665
0.617054, 0.00233028
0.620597, 0.00229186
0.615204, 0.00220092
0.582393, 0.00206997
0.547321, 0.00196959
0.514854, 0.00194081
0.506382, 0.00197931
0.5195, 0.00204873
0.537151, 0.00206665
0.546436, 0.00204398
0.536085, 0.00198711
0.521963, 0.00196564
0.514307, 0.00199175
0.521933, 0.00203301
0.535887, 0.00206738
0.54427, 0.00205868
0.543759, 0.00205153
0.540458, 0.00205614
0.541791, 0.00209232
0.553734, 0.00214293
0.566646, 0.00216801
0.577393, 0.00217118
0.57517, 0.00213207
0.566754, 0.00208542
0.550179, 0.00202696
0.534437, 0.00198398
0.52093, 0.00195038
0.510872, 0.001937
0.506878, 0.00193569
0.506006, 0.0019453
0.509434, 0.00195645
0.512497, 0.0019638
0.514693, 0.00195782
0.513094, 0.00194553
0.50886, 0.00192376
0.503118, 0.00190657
0.497438, 0.00189467
0.494654, 0.00189493
0.494191, 0.00190078
0.496439, 0.00191255
0.499502, 0.0019231
0.502865, 0.00193102
0.505166, 0.0019366
0.507127, 0.00194035
0.508187, 0.0019475
0.510218, 0.001956
0.513006, 0.00197988
0.519634, 0.00201556
0.531241, 0.00210453
0.556811, 0.00223985
0.59915, 0.00254462
0.68804, 0.00289438
0.796483, 0.00351523
0.978061, 0.00351049
0.982105, 0.00324941
0.897838, 0.00256016
0.696282, 0.00256557
0.691609, 0.00291276
0.799119, 0.00275436
0.748131, 0.00270496
0.732988, 0.00275592
0.748985, 0.00276374
0.74918, 0.00288344
0.790338, 0.00265625
0.710934, 0.00208036
0.549348, 0.00211123
0.557306, 0.00224802
0.595176, 0.00227212
0.605703, 0.00228779
0.608141, 0.00204446
0.538783, 0.00201748
0.528883, 0.00216185
0.569675, 0.00212023
0.561465, 0.0020422
0.53585, 0.00197282
0.515099, 0.00201055
0.528219, 0.00209306
0.551411, 0.00199583
0.523481, 0.00193835
0.504516, 0.00199821
0.523866, 0.00201238
0.527297, 0.00198844
0.520687, 0.00199605
0.522257, 0.0019959
0.525461, 0.00206269
0.542149, 0.00217322
0.580949, 0.00233398
0.622736, 0.00254094
0.69398, 0.00295789
0.809277, 0.0034543
0.970177, 0.00381807
1.06786, 0.00367753
1.03732, 0.00292013
0.799938, 0.00210318
0.557884, 0.00203246
0.536675, 0.00249972
0.671911, 0.00249322
0.674891, 0.00205019
0.538089, 0.00204164
0.534684, 0.00228642
0.610933, 0.00213081
0.559963, 0.0020032
0.52245, 0.00218851
0.579892, 0.00212395
0.558388, 0.00194116
0.504072, 0.00206323
0.542665, 0.00209225
0.548489, 0.00193673
0.504144, 0.00198048
0.517861, 0.00201931
0.528008, 0.00192407
0.501406, 0.00195935
0.511842, 0.00200487
0.525142, 0.0019268
0.502456, 0.00192322
0.502057, 0.0019829
0.51844, 0.00194931
0.510423, 0.00193491
0.505855, 0.00198507
0.520579, 0.00198458
0.521254, 0.0019776
0.519151, 0.00203595
0.534945, 0.00208814
0.553374, 0.00211476
0.559277, 0.00217546
0.579017, 0.00224579
0.600107, 0.00228739
0.611973, 0.00226947
0.606377, 0.00223919
0.597851, 0.00214007
0.56727, 0.00200506
0.528521, 0.00191986
0.502336, 0.00190975
0.499918, 0.00193763
0.507478, 0.00195465
0.513129, 0.00195934
0.514007, 0.00194268
0.509726, 0.00192143
0.503388, 0.0019188
0.501888, 0.00192953
0.506582, 0.00193504
0.506817, 0.00191058
0.501094, 0.00188356
0.492244, 0.00187131
0.488446, 0.00187529
0.490396, 0.00188954
0.493825, 0.00190123
0.498072, 0.00190684
0.499204, 0.00189989
0.497438, 0.00188204
0.492122, 0.00186626
0.487598, 0.00185982
0.485298, 0.0018607
0.485909, 0.00186611
0.487443, 0.00187246
0.489085, 0.00187606
0.490902, 0.00188034
0.491298, 0.00187663
0.491068, 0.00187316
0.488964, 0.00186561
0.487469, 0.00186146
0.485881, 0.00185743
0.485006, 0.00185545
0.484264, 0.00185406
0.483996, 0.00185661
0.48436, 0.00185681
0.485122, 0.0018624
0.486301, 0.00186648
0.48794, 0.00187921
0.491252, 0.00189365
0.496512, 0.00193184
0.506944, 0.00198395
0.524114, 0.00210717
0.55872, 0.00226645
0.609614, 0.00260292
0.706966, 0.00291071
0.803345, 0.00336204
0.932752, 0.00327664
0.91311, 0.0030525
0.838908, 0.00279489
0.768372, 0.00297831
0.813884, 0.00304282
0.844601, 0.0026426
0.714412, 0.00232451
0.627815, 0.00246091
0.663547, 0.00270253
0.734567, 0.00307963
0.850075, 0.00319559
0.878203, 0.002868
0.785824, 0.00264604
0.723311, 0.00256049
0.689505, 0.00218131
0.584635, 0.00201889
0.531397, 0.00220286
0.585629, 0.00234025
0.628981, 0.00227336
0.606223, 0.00204152
0.540428, 0.001967
0.51598, 0.00212867
0.562996, 0.00214624
0.570412, 0.00200794
0.527128, 0.00197273
0.51766, 0.00202154
0.532435, 0.00200081
0.526371, 0.00198026
0.520055, 0.00197527
0.519729, 0.00194076
0.509008, 0.00192582
0.504451, 0.00194038
0.509655, 0.00194417
0.509787, 0.00191915


==> data/0_1_grurnnG2g64.txt <==
7.65766, 0.0643755
18.7378, 0.0167466
4.52779, 0.0112136
2.8794, 0.0116808
3.02109, 0.0112065
2.88184, 0.0094885
2.3751, 0.00904908
2.25207, 0.00913321
2.28086, 0.00916017
2.29073, 0.00901826
2.25082, 0.00853442
2.10662, 0.00804565
1.95761, 0.00795819
1.92783, 0.00805976
1.95872, 0.00810154
1.97601, 0.00808849
1.97779, 0.00793194
1.93498, 0.00767895
1.8608, 0.00753213
1.81626, 0.00745924
1.79293, 0.00744073
1.78705, 0.00744049
1.78891, 0.00742432
1.78628, 0.00739805
1.77932, 0.0073731
1.77291, 0.00732206
1.7602, 0.00725165
1.74159, 0.00717423
1.71923, 0.00712399
1.70384, 0.00709502
1.69494, 0.00708072
1.69081, 0.00706795
1.68789, 0.0070322
1.68003, 0.00698866
1.67169, 0.00695678
1.66662, 0.00692685
1.65972, 0.00689553
1.65088, 0.0068519
1.6395, 0.00680692
1.6286, 0.00676701
1.61856, 0.00673576
1.61115, 0.00670356
1.60407, 0.0066707
1.59647, 0.00663961
1.58948, 0.00660467
1.5822, 0.00656577
1.57395, 0.0065207
1.56345, 0.00647673
1.55332, 0.00643572
1.54363, 0.00639759
1.53453, 0.00635186
1.52502, 0.00630461
1.51431, 0.00625826
1.5035, 0.00621262
1.4933, 0.00616587
1.48307, 0.00612
1.47262, 0.00609303
1.46918, 0.0062748
1.52461, 0.00784482
2.00978, 0.0116989
3.17228, 0.0070147
1.76663, 0.00831129
2.16274, 0.00615862
1.4912, 0.00700851
1.73068, 0.00722624
1.79642, 0.00664738
1.6278, 0.00644299
1.56943, 0.00651318
1.5889, 0.00657406
1.60474, 0.00655959
1.60027, 0.00652991
1.5904, 0.00647399
1.57312, 0.00643164
1.55947, 0.00636462
1.5419, 0.00628589
1.52182, 0.00625294
1.51173, 0.00624783
1.51002, 0.0062324
1.50746, 0.00618809
1.49781, 0.0061263
1.48452, 0.00608522
1.47541, 0.00604131
1.46496, 0.00598337
1.45088, 0.00593328
1.43815, 0.00589314
1.42734, 0.0058461
1.4176, 0.00579751
1.40872, 0.00575192
1.3987, 0.00570563
1.38876, 0.00565756
1.37801, 0.00561311
1.3678, 0.00557057
1.35825, 0.00552268
1.34781, 0.00546389
1.3357, 0.00540744
1.32339, 0.005355
1.31236, 0.00530285
1.30173, 0.00525519
1.29047, 0.00520599
1.28103, 0.00517973
1.2768, 0.00526623
1.31081, 0.00601999
1.53783, 0.00845884
2.28181, 0.00733298
1.93583, 0.00546916
1.37997, 0.00549475
1.38655, 0.00585887
1.49423, 0.00541906
1.35667, 0.00518223
1.28376, 0.00524968
1.30205, 0.00534174
1.32825, 0.00525416
1.30548, 0.00517257
1.28752, 0.00498138
1.23918, 0.00493164
1.23265, 0.00491771
1.22556, 0.00484329
1.20814, 0.00479066
1.20206, 0.00478628
1.19953, 0.0047025
1.18126, 0.00461652
1.15524, 0.00454314
1.14154, 0.00449119
1.12955, 0.0044797
1.12303, 0.00447785
1.12865, 0.00476307
1.21104, 0.00619596
1.64987, 0.00913628
2.49954, 0.00572689
1.51278, 0.00599675
1.57544, 0.0046813
1.17194, 0.00524353
1.32713, 0.00547102
1.38261, 0.00531493
1.33092, 0.00521302
1.29385, 0.00501069
1.23793, 0.00504292
1.25156, 0.00509311
1.26274, 0.00504303
1.2493, 0.00504155
1.25108, 0.00496529
1.233, 0.00487986
1.21198, 0.00479584
1.19137, 0.00474245
1.17807, 0.00469083
1.16758, 0.00461684
1.15021, 0.00455338
1.1367, 0.00450069
1.12441, 0.00444033
1.10891, 0.00437681
1.0941, 0.00432091
1.08169, 0.00425613
1.07061, 0.00418058
1.05524, 0.00411979
1.04161, 0.00407527
1.02944, 0.00401207
1.0141, 0.00395678
1.00117, 0.0039107
0.991709, 0.00384867
0.979584, 0.0038019
0.96767, 0.00376124
0.955823, 0.00371097
0.944121, 0.00365843
0.933723, 0.00360475
0.922681, 0.00356451
0.911945, 0.00351599
0.900836, 0.00346922
0.889778, 0.00342048
0.880007, 0.00338745
0.873734, 0.00339026
0.876961, 0.0035442
0.922608, 0.00430674
1.14895, 0.00600102
1.6524, 0.00578081
1.58202, 0.00418694
1.11763, 0.00395683
1.06072, 0.00405014
1.08853, 0.00399284
1.04943, 0.00363366
0.948157, 0.00373442
0.983048, 0.00388258
1.01702, 0.00370301
0.9664, 0.00371023
0.966692, 0.00360367
0.940183, 0.00357679
0.928604, 0.00356891
0.930356, 0.00350905
0.92003, 0.00347355
0.910455, 0.003424
0.897918, 0.00338872
0.889536, 0.00330384
0.869604, 0.00329572
0.869811, 0.00322903
0.854128, 0.00324897
0.853397, 0.00317231
0.834214, 0.00315334
0.834953, 0.0031024
0.820317, 0.00307357
0.811456, 0.00305625
0.804265, 0.00303568
0.80112, 0.00298906
0.79282, 0.00296998
0.784405, 0.00291583
0.773051, 0.00289198
0.767082, 0.00285378
0.759331, 0.00283105
0.753621, 0.00281861
0.74719, 0.0027903
0.742813, 0.00279369
0.741305, 0.00280349
0.751446, 0.00301225
0.799931, 0.00350779
0.965624, 0.00481138
1.31152, 0.00485755
1.38333, 0.00276056
0.743252, 0.00387573
1.05091, 0.00292745
0.782115, 0.00318685
0.868217, 0.00322695
0.878967, 0.00300018
0.802467, 0.00305464
0.813012, 0.00307378
0.816955, 0.00307945
0.815459, 0.00303413
0.802403, 0.00293172
0.776925, 0.00290657
0.776802, 0.00288773
0.773984, 0.00286545
0.765523, 0.00282136
0.751851, 0.00279814
0.742181, 0.00278881
0.737567, 0.00273338
0.726279, 0.00269897
0.721631, 0.0026687
0.713518, 0.00263113
0.704599, 0.00259965
0.697494, 0.00258053
0.690626, 0.00255843
0.684223, 0.00252439
0.676685, 0.00250898
0.673209, 0.00248742
0.666061, 0.00246871
0.65899, 0.00245602
0.656671, 0.00243684
0.65142, 0.00241507
0.648908, 0.00243075
0.651345, 0.00250469
0.676492, 0.0028328
0.762937, 0.00367703
1.02965, 0.00437467
1.21828, 0.00282222
0.765882, 0.00293608
0.799262, 0.00263443
0.694705, 0.00284126
0.764702, 0.00266639
0.707711, 0.00258789
0.68037, 0.00267437
0.698882, 0.00262071
0.692705, 0.00255918
0.674818, 0.00251229
0.663299, 0.00252907
0.663802, 0.00251021
0.65666, 0.00246749
0.650966, 0.00246915
0.650659, 0.00242058
0.636561, 0.00240657
0.632256, 0.00240865
0.630468, 0.0023792
0.622638, 0.00237597
0.622998, 0.00231753
0.611228, 0.00232025
0.610977, 0.00231021
0.606757, 0.00228959
0.602391, 0.00226761
0.597756, 0.00225556
0.593995, 0.0022417
0.589762, 0.0022293
0.58808, 0.00221315
0.582285, 0.00219563
0.577887, 0.00217868
0.575219, 0.00216666
0.571808, 0.0021533
0.567945, 0.00213778
0.563759, 0.00211908
0.560196, 0.00210942
0.557329, 0.00210258
0.553936, 0.00208964
0.550848, 0.00207569
0.547525, 0.00205508
0.543967, 0.00204336
0.541443, 0.00203682
0.538068, 0.00203075
0.536032, 0.00202341
0.533056, 0.00200804
0.531633, 0.00201511
0.531595, 0.00202812
0.540258, 0.00217532
0.574358, 0.00262515
0.725708, 0.00379631
1.03348, 0.00375489
1.06638, 0.00242483
0.661108, 0.00300682
0.816531, 0.00252655
0.666041, 0.0027281
0.741604, 0.00250934
0.682508, 0.00260975
0.692468, 0.00258426
0.695065, 0.00244872
0.650041, 0.00241414
0.646866, 0.00251947
0.671207, 0.00233506
0.623346, 0.00231593
0.613369, 0.00230197
0.614587, 0.00229103
0.612817, 0.00217182
0.57948, 0.00220661
0.584288, 0.00218492
0.579783, 0.00210114
0.560984, 0.00209957
0.563775, 0.00205722
0.550141, 0.00207655
0.550223, 0.00202843
0.539459, 0.00201763
0.538141, 0.00199259
0.528858, 0.00200467
0.52946, 0.00197406
0.522175, 0.00195694
0.52061, 0.00195267
0.515968, 0.00194164
0.511468, 0.0019467
0.512163, 0.00191864
0.504986, 0.00191411
0.504771, 0.00189083
0.501435, 0.00189203
0.500502, 0.0018783
0.495273, 0.00186806
0.492985, 0.00186529
0.4927, 0.00184767
0.48826, 0.00184289
0.486899, 0.00182931
0.484816, 0.00181765
0.481957, 0.00181628
0.48011, 0.00180677
0.477125, 0.00179973
0.47601, 0.00179306
0.474166, 0.00178117
0.472005, 0.00177675
0.469993, 0.00177163
0.468753, 0.00176355
0.466924, 0.00175958
0.466379, 0.00178213
0.470955, 0.00187881
0.501931, 0.0025636
0.685831, 0.00491088
1.37566, 0.00521834
1.48606, 0.00342952
0.940597, 0.00388972
1.0784, 0.00290743
0.780881, 0.00313758
0.84591, 0.00293808
0.794003, 0.00292146
0.772394, 0.00275331
0.721481, 0.00287967
0.762906, 0.00271889
0.716346, 0.00259581
0.680008, 0.00272602
0.711221, 0.00262148
0.686273, 0.00245668
0.650403, 0.00245461
0.650545, 0.00242393
0.644318, 0.00247327
0.642199, 0.00235772
0.619939, 0.00227862
0.601967, 0.00227282
0.60588, 0.00223866
0.593675, 0.00221785
0.586427, 0.0021815
0.577731, 0.00214154
0.567653, 0.00208998
0.556357, 0.0021076
0.56049, 0.00205155
0.545009, 0.00205659
0.542794, 0.0020065
0.532016, 0.00199327
0.528701, 0.00197731
0.525795, 0.00195728
0.51799, 0.00193433
0.512362, 0.00192426
0.507955, 0.00190658
0.504128, 0.00188566
0.499967, 0.00187751
0.497356, 0.00185291
0.491229, 0.00184901
0.488202, 0.00183429
0.485116, 0.00181819
0.481989, 0.0017995
0.478664, 0.0017888
0.475189, 0.00178733
0.472816, 0.00177785
0.469906, 0.00176602
0.467784, 0.00175435
0.464835, 0.00174642
0.462113, 0.00174254
0.460789, 0.00173139
0.45823, 0.00172196
0.455982, 0.00171335
0.453558, 0.00170941
0.452339, 0.00170146
0.450444, 0.00169332
0.448262, 0.00168545
0.446192, 0.00168024
0.444775, 0.00167577
0.443154, 0.00166924
0.441887, 0.00166358
0.440155, 0.00165847
0.438594, 0.00165478
0.436914, 0.00164974
0.435522, 0.0016451
0.433863, 0.00164045
0.432732, 0.00163654
0.431674, 0.00163527
0.431503, 0.00164344
0.433173, 0.00167
0.442747, 0.00177593
0.472461, 0.00214033
0.585276, 0.00300231
0.830644, 0.00402911
1.15758, 0.0019497
0.531233, 0.00282267
0.770882, 0.00207922
0.546687, 0.00247753
0.663996, 0.00232143
0.625311, 0.0022093
0.58726, 0.002238
0.596248, 0.00228338
0.593941, 0.00217444
0.567968, 0.00213433
0.561864, 0.00208583
0.551761, 0.00204016
0.541177, 0.00197139
0.518153, 0.00199959
0.523198, 0.00194813
0.516506, 0.00187689
0.496659, 0.00190043
0.496362, 0.00189255
0.489775, 0.0018706
0.484848, 0.00184229
0.477223, 0.00180535
0.469786, 0.00179341
0.470207, 0.00177491
0.466739, 0.00174367
0.45744, 0.00173427
0.45311, 0.00174198
0.454199, 0.00171103
0.448132, 0.00168888
0.444543, 0.00167447
0.441419, 0.00166408
0.438653, 0.00166053
0.436895, 0.00164445
0.432343, 0.00163613
0.429973, 0.00163135
0.427557, 0.00162142
0.424714, 0.00161043
0.422902, 0.00159745
0.420384, 0.00159101
0.418709, 0.00158098
0.4162, 0.00157652
0.414153, 0.00157318
0.412478, 0.00156731
0.411073, 0.00155951
0.40908, 0.0015546
0.40713, 0.00154671
0.405534, 0.00153902
0.404223, 0.00153395
0.4024, 0.00152927
0.401037, 0.0015237
0.399793, 0.00151476
0.397873, 0.00151024
0.396675, 0.0015088
0.395779, 0.00150506
0.394191, 0.00150006
0.392862, 0.00149492
0.391721, 0.00149179
0.390585, 0.00148676
0.389298, 0.00148285
0.388091, 0.00147996
0.387152, 0.00147692
0.386235, 0.00147559
0.385503, 0.00147635
0.385579, 0.00148268
0.388082, 0.00151367
0.396861, 0.00161223
0.427265, 0.0019363
0.52151, 0.00272855
0.755019, 0.00338325
0.94985, 0.00190778
0.51945, 0.00228756
0.617414, 0.00192751
0.505671, 0.00214323
0.568507, 0.00193413
0.509172, 0.0019835
0.515813, 0.00195754
0.506648, 0.001952
0.499859, 0.00179782
0.470173, 0.00186708
0.485008, 0.00175798
0.458983, 0.00179822
0.463157, 0.00173765
0.450039, 0.00169629
0.44657, 0.0016878
0.444945, 0.0016432
0.42992, 0.00168328
0.436106, 0.00165026
0.42921, 0.00160123
0.421335, 0.00158935
0.420404, 0.00158292
0.417129, 0.00157334
0.412704, 0.00155884
0.409119, 0.00154981
0.408205, 0.00152378
0.402368, 0.00151814
0.401171, 0.00151348
0.398396, 0.00149949
0.395355, 0.00149732
0.393551, 0.00148479
0.390603, 0.00147556
0.388789, 0.00146767
0.386714, 0.0014615
0.384762, 0.00145837
0.382768, 0.00144434
0.380415, 0.00143903
0.379694, 0.00143434
0.378084, 0.00142762
0.375496, 0.00142488
0.374691, 0.00141516
0.373136, 0.00140977
0.371466, 0.00140678
0.370237, 0.00140458
0.369366, 0.00139924
0.36785, 0.00139269
0.366392, 0.00138942
0.365542, 0.00138948
0.364629, 0.00138471
0.363301, 0.00138013
0.362355, 0.001377
0.361403, 0.00137432
0.360725, 0.00137199
0.360676, 0.00137673
0.361234, 0.00139053
0.366152, 0.00144041
0.379492, 0.00157462
0.421809, 0.00195671
0.531743, 0.00250354
0.697038, 0.00264975
0.739719, 0.00157634
0.419051, 0.00194439
0.522626, 0.00165682
0.448434, 0.00189601
0.501545, 0.00159378
0.421745, 0.00175862
0.458644, 0.00165008
0.435081, 0.00159897
0.420886, 0.00160902
0.426491, 0.00155498
0.410323, 0.00156757
0.411669, 0.00152838
0.40644, 0.00148516
0.392654, 0.00154154
0.405845, 0.00148006
0.390846, 0.00146711
0.388952, 0.0014712
0.388452, 0.00145424
0.384735, 0.00143661
0.382179, 0.0014201
0.379519, 0.00141249
0.375875, 0.00141137
0.374745, 0.00140735
0.373349, 0.00138636
0.368526, 0.00137864
0.367216, 0.00137825
0.3667, 0.0013678
0.361933, 0.00137023
0.362623, 0.00136031
0.360163, 0.00135053
0.358239, 0.00133877
0.35581, 0.00134627
0.357029, 0.00133025
0.352946, 0.00132769
0.352612, 0.00132451
0.351813, 0.00132194
0.350416, 0.0013146
0.348162, 0.00131191
0.347918, 0.00130862
0.34689, 0.00130479
0.345207, 0.00130063
0.344471, 0.00129595
0.343213, 0.00129441
0.342506, 0.00128961
0.34141, 0.00128833
0.340429, 0.00128312
0.339399, 0.00127813
0.338519, 0.00127986
0.338022, 0.00127539
0.336976, 0.0012719
0.335906, 0.00126832
0.335029, 0.00126745
0.334743, 0.00126653
0.333911, 0.00126078
0.333127, 0.00125933
0.33251, 0.00125889
0.332362, 0.00126286
0.333553, 0.00127867
0.338518, 0.0013398
0.356656, 0.00153535
0.416576, 0.0021348
0.594552, 0.00307965
0.879241, 0.00255323
0.721383, 0.00139637
0.37271, 0.00199501
0.536154, 0.00160823
0.421669, 0.0015944
0.421929, 0.00166959
0.448818, 0.00156593
0.413904, 0.00161618
0.422564, 0.00159345
0.413147, 0.00156139
0.405236, 0.00156535
0.408414, 0.00155403
0.400356, 0.00154291
0.395038, 0.00152171
0.389954, 0.00151041
0.387035, 0.00149688
0.384085, 0.00147147
0.377999, 0.00146503
0.376745, 0.00144526
0.370818, 0.00144235
0.370702, 0.0014205
0.366784, 0.00139796
0.361437, 0.0013966
0.360878, 0.00138082
0.357346, 0.00136373
0.353877, 0.00136072
0.353575, 0.00134721
0.349134, 0.00133454
0.346049, 0.00133337
0.346083, 0.00131761
0.342666, 0.00131247
0.340957, 0.00130549
0.339494, 0.00128896
0.33687, 0.0012854
0.335781, 0.00127691
0.334113, 0.00127336
0.332573, 0.00127101
0.331872, 0.00127042
0.331216, 0.00126549
0.33234, 0.00128699
0.336646, 0.00131929
0.350738, 0.00146156
0.387074, 0.00171319
0.470304, 0.00211411
0.577165, 0.00191257
0.530699, 0.00141233
0.374354, 0.00162567
0.435846, 0.00146493
0.391171, 0.00149694
0.396616, 0.00147281
0.388615, 0.00143056
0.376399, 0.0014494
0.379635, 0.00138644
0.362899, 0.00140577
0.36751, 0.00136138
0.359145, 0.00134801
0.353568, 0.00134045
0.351849, 0.00131297
0.346649, 0.00129582
0.343265, 0.00130654
0.343378, 0.00127604
0.336267, 0.0012732
0.336294, 0.00126161
0.333586, 0.00125275
0.330612, 0.00124497
0.328137, 0.00124056
0.327402, 0.00122416
0.323491, 0.00122736
0.322467, 0.00121571
0.320956, 0.00120499
0.318463, 0.00121358
0.318705, 0.00120066
0.316726, 0.00119255
0.314458, 0.00119244
0.314382, 0.00119312
0.313543, 0.0011803
0.310404, 0.00118148
0.311551, 0.0011773
0.309674, 0.00117843
0.308785, 0.0011714
0.308218, 0.00116571
0.307014, 0.00116792
0.306548, 0.00116209
0.30524, 0.00115692
0.304683, 0.0011581
0.304143, 0.00115474
0.303429, 0.00114964
0.302671, 0.00114787
0.301683, 0.0011494
0.301888, 0.00114334
0.30059, 0.00114238
0.30032, 0.00114118
0.299954, 0.0011419
0.300012, 0.00114056
0.299945, 0.00115328
0.303234, 0.00118337
0.311625, 0.00128402
0.341384, 0.00160747
0.432614, 0.0021907
0.604184, 0.00280193
0.782286, 0.00224059
0.623042, 0.00393634
1.05109, 0.00287916
0.7358, 0.00255288
0.690166, 0.00225852
0.584679, 0.00251174
0.658349, 0.00219288
0.584588, 0.00220885
0.588315, 0.00197536
0.522564, 0.001943
0.514647, 0.00196014
0.5149, 0.00185432
0.48236, 0.00177357
0.469119, 0.00179866
0.469697, 0.00167849
0.441847, 0.00165408
0.438549, 0.00167562
0.441409, 0.0015817
0.414921, 0.00160304
0.422999, 0.00153305
0.404815, 0.00152296
0.402586, 0.00148509
0.39422, 0.00146578
0.388897, 0.00143107
0.380517, 0.00141605
0.379853, 0.00139568
0.371668, 0.00138279
0.367787, 0.00137196
0.364433, 0.00135766
0.361013, 0.00133307
0.356072, 0.00131954
0.351494, 0.0013179
0.350857, 0.0012873
0.344703, 0.00128947
0.34461, 0.0012805
0.34029, 0.00127125
0.338247, 0.00125912
0.335088, 0.00125127
0.333529, 0.00123993
0.330916, 0.00123319
0.328992, 0.00122603
0.326653, 0.00122147
0.325068, 0.0012149
0.32323, 0.00121005
0.321587, 0.00119896
0.319364, 0.00119575
0.318884, 0.0011888
0.31678, 0.00118801
0.315784, 0.0011837
0.314704, 0.00117669
0.312869, 0.00117297
0.311699, 0.00117145
0.310958, 0.00116654
0.309581, 0.00116077
0.308545, 0.0011588
0.308065, 0.00115635
0.306699, 0.00115224
0.305736, 0.00114722
0.304817, 0.00114392
0.303932, 0.00114216
0.302992, 0.00113983
0.302099, 0.00113743
0.301431, 0.00113463
0.300686, 0.00113181
0.299882, 0.00113005
0.299369, 0.00112689
0.298589, 0.0011265
0.298037, 0.00112468
0.29757, 0.00112393
0.297636, 0.00112435
0.298221, 0.00113367
0.30058, 0.00115266
0.30676, 0.00121335
0.32372, 0.00133101
0.360853, 0.001608
0.440903, 0.0017661
0.489839, 0.00147293
0.403365, 0.0011839
0.318672, 0.00142069
0.38373, 0.00122832
0.329412, 0.00129293
0.345283, 0.00126351
0.334623, 0.00126085
0.332767, 0.00123868
0.329986, 0.00121002
0.321477, 0.00121759
0.323178, 0.00118559
0.313806, 0.00119041
0.317597, 0.00115562
0.308967, 0.00117151
0.311764, 0.00114725
0.305517, 0.00115833
0.307016, 0.00114063
0.302246, 0.00113802
0.301843, 0.00113092
0.299973, 0.00112522
0.297533, 0.00112174
0.296205, 0.00111796
0.295575, 0.00110436
0.293104, 0.00110558
0.293294, 0.00110015
0.29024, 0.00110112
0.29126, 0.00108827
0.289031, 0.00108604
0.287811, 0.00109441
0.288398, 0.00108024
0.28573, 0.00107686
0.285908, 0.00107809
0.284873, 0.00107891
0.284125, 0.00106942
0.283005, 0.00106809
0.282717, 0.0010698
0.282092, 0.00106463
0.280884, 0.00106267
0.281328, 0.00105854
0.279751, 0.00106097
0.2797, 0.00105569
0.278903, 0.00105295
0.278413, 0.00105434
0.277988, 0.00105085
0.277263, 0.00104916
0.27713, 0.00104793
0.276296, 0.00104748
0.275992, 0.0010442
0.275497, 0.00104354
0.275105, 0.00104246
0.274535, 0.00103972
0.274005, 0.00103894
0.273872, 0.00103811
0.273248, 0.00103592
0.272736, 0.00103354
0.272474, 0.00103358
0.272062, 0.00103229
0.271791, 0.00103056
0.271447, 0.00102991
0.27129, 0.00103283
0.271565, 0.00103459
0.272931, 0.00104908
0.27617, 0.00108
0.286325, 0.00117269
0.311245, 0.00136648
0.371005, 0.0017356
0.473144, 0.0017838
0.492816, 0.00135691
0.367634, 0.00162034
0.442378, 0.00210025
0.577989, 0.00182218
0.516996, 0.00138366
0.370464, 0.00152024
0.403916, 0.00138996
0.369256, 0.00143934
0.382462, 0.00138494
0.368016, 0.00132425
0.347311, 0.00132052
0.351627, 0.00127343
0.33913, 0.00129972
0.342994, 0.00129936
0.346835, 0.00121226
0.325332, 0.0012198
0.327328, 0.00120813
0.322437, 0.00119144
0.318112, 0.00115848
0.311261, 0.00115611
0.311513, 0.00114219
0.307027, 0.00112224
0.300471, 0.00112866
0.301945, 0.00111631
0.299603, 0.00109928
0.29489, 0.00110476
0.296066, 0.00108981
0.291135, 0.00107639
0.287919, 0.00107239
0.287262, 0.00107805
0.288311, 0.00106102
0.284552, 0.00105797
0.282843, 0.0010639
0.284591, 0.00104779
0.279962, 0.00104579
0.280049, 0.00104038
0.278166, 0.00103848
0.277841, 0.00102974
0.275415, 0.0010278
0.274723, 0.00102723
0.274712, 0.00102229
0.273027, 0.00101829
0.272307, 0.00101688
0.271639, 0.00101602
0.271693, 0.00101579
0.271225, 0.00101655
0.271952, 0.00103056
0.274569, 0.0010466
0.281561, 0.00111646
0.299158, 0.00124708
0.342719, 0.00170821
0.46427, 0.00179531
0.500499, 0.00140554
0.383546, 0.0012932
0.349317, 0.00149671
0.402701, 0.00133785
0.357471, 0.00139718
0.376126, 0.00121525
0.324598, 0.0011839
0.318379, 0.00125707
0.334788, 0.00113504
0.304631, 0.00118291
0.315678, 0.00110414
0.297599, 0.00115841
0.309586, 0.00109054
0.290338, 0.0011131
0.299453, 0.00107442
0.286987, 0.00109407
0.290675, 0.00106736
0.284756, 0.00105703
0.284083, 0.00104457
0.280852, 0.00104247
0.278999, 0.00104693
0.279574, 0.00102161
0.274316, 0.00102631
0.275336, 0.00101854
0.271986, 0.00101405
0.271765, 0.001005
0.269434, 0.00101089
0.270065, 0.00099752
0.266953, 0.000996635
0.266225, 0.000993464
0.26558, 0.000989807
0.264115, 0.000983727
0.263208, 0.000982655
0.262443, 0.000981764
0.261972, 0.000981373
0.261102, 0.000974288
0.259996, 0.000971816
0.259312, 0.000969291
0.258705, 0.000969708
0.258097, 0.000964308
0.257159, 0.000962664
0.256424, 0.00096339
0.256341, 0.000960138
0.255553, 0.000958697
0.255356, 0.000957153
0.25463, 0.000957375
0.255124, 0.000959373
0.255551, 0.000971042
0.259187, 0.000999338
0.266113, 0.00106842
0.287443, 0.00122737
0.331984, 0.00151499
0.415616, 0.00165132
0.451527, 0.00118507
0.323151, 0.00126787
0.342241, 0.00140595
0.380937, 0.00125891
0.342356, 0.00133113
0.356963, 0.00113487
0.298732, 0.0011532
0.308113, 0.00114783
0.304716, 0.00109216
0.295184, 0.00110394
0.293767, 0.00108099
0.288153, 0.00107156
0.285072, 0.00105278
0.282103, 0.00105059
0.278951, 0.00103288
0.275868, 0.00101413
0.272142, 0.00101962
0.271906, 0.000996965
0.266723, 0.000997542
0.267168, 0.000979667
0.262129, 0.000997532
0.265785, 0.000956954
0.256619, 0.000984529
0.262716, 0.00095528
0.256147, 0.000968831
0.257686, 0.0009557
0.25455, 0.000954548
0.255022, 0.000944145
0.25247, 0.000948297
0.252631, 0.000944122
0.251548, 0.000933671
0.249212, 0.000944012
0.250985, 0.000927484
0.246895, 0.000934107
0.248733, 0.000927035
0.246588, 0.000926685
0.246589, 0.000923907
0.245909, 0.000920278
0.244952, 0.00092014
0.2446, 0.000916722
0.243424, 0.000917986
0.243764, 0.000912104
0.242433, 0.000914337
0.242427, 0.000912579
0.241998, 0.000908907
0.241574, 0.000910333
0.241295, 0.00091218
0.241665, 0.000916828
0.243294, 0.000934306
0.249042, 0.000996642
0.26683, 0.0011857
0.324512, 0.0017052
0.479149, 0.0025036
0.707242, 0.00191276
0.530796, 0.00168247
0.449888, 0.00220895
0.601163, 0.00226281
0.633868, 0.00220504
0.611394, 0.00204423
0.54291, 0.00162364
0.439718, 0.00163222
0.431318, 0.0016003
0.430553, 0.0015535
0.404475, 0.0014419
0.384523, 0.00142154
0.380717, 0.00207976
0.56985, 0.00200809
0.559823, 0.00209431
0.569889, 0.00182032
0.507611, 0.00182973
0.508251, 0.00177013
0.490779, 0.00170329
0.472225, 0.00166293
0.451314, 0.001755
0.475829, 0.00179932
0.497085, 0.00215453
0.60348, 0.00272677
0.764842, 0.00204025
0.566635, 0.00184509
0.513697, 0.00176097
0.48965, 0.00188946
0.515846, 0.00160986
0.438374, 0.00177459
0.474993, 0.00157491
0.423295, 0.00158559
0.424456, 0.00151378
0.405615, 0.00149502
0.398483, 0.00146577
0.39044, 0.00140112
0.377668, 0.00141721
0.379698, 0.00135514
0.365902, 0.00133254
0.358472, 0.00131163
0.351346, 0.00129462
0.349976, 0.00123234
0.338469, 0.00122767
0.339758, 0.00119856
0.328697, 0.00121107
0.328608, 0.00117263
0.32044, 0.00116253
0.318218, 0.00115436
0.313381, 0.00114615
0.30918, 0.00114631
0.308738, 0.00111644
0.302253, 0.00112047
0.303025, 0.00111079
0.298567, 0.00110287
0.295909, 0.00109345
0.294656, 0.0010742
0.290417, 0.00107816
0.290604, 0.00106621
0.287159, 0.00106219
0.28643, 0.00105223
0.284253, 0.00104277
0.282237, 0.00104046
0.281227, 0.00103494
0.279256, 0.00103499
0.278549, 0.00102822
0.27674, 0.00102483
0.276063, 0.00102096
0.27481, 0.00101428
0.273509, 0.00100941
0.272657, 0.00100643
0.271486, 0.00100405
0.270707, 0.000996
0.269298, 0.000994311
0.268991, 0.000992801
0.267783, 0.000989232
0.266922, 0.000985034
0.26635, 0.00098141
0.265134, 0.000980913
0.264622, 0.000977466
0.263947, 0.000974351
0.263115, 0.000972305
0.262439, 0.000969785
0.261943, 0.000965569
0.261127, 0.000963061
0.260496, 0.000961885
0.259943, 0.000960184
0.259309, 0.000957651
0.258699, 0.000955133
0.258107, 0.000953711
0.257562, 0.00095185
0.257025, 0.000948899
0.256446, 0.00094643
0.255943, 0.000944714
0.255422, 0.000942801
0.254863, 0.000940214
0.254328, 0.000938605
0.253935, 0.000936696
0.253363, 0.000935159
0.252951, 0.000933065
0.252406, 0.000930999
0.251961, 0.000929589
0.251559, 0.000928774
0.251179, 0.000927342
0.250863, 0.00092751
0.251011, 0.000931038
0.252123, 0.000950054
0.257707, 0.00101022
0.275092, 0.0012422
0.339915, 0.00224998
0.624888, 0.00228973
0.649193, 0.00152341
0.414921, 0.00168465
0.451926, 0.00150968
0.399294, 0.00154149
0.409712, 0.00151516
0.389802, 0.00142897
0.37789, 0.00143899
0.376902, 0.00134188
0.355144, 0.00134004
0.354491, 0.00132305
0.348501, 0.00128747
0.346807, 0.00124207
0.329601, 0.00126245
0.330418, 0.00121554
0.32158, 0.00119133
0.315803, 0.00116152
0.311634, 0.00114238
0.305325, 0.00114157
0.304765, 0.00110811
0.298846, 0.00107534
0.289941, 0.00108608
0.29018, 0.00106725
0.287291, 0.00105135
0.282424, 0.00104263
0.280781, 0.00102852
0.276095, 0.00103778
0.276162, 0.0010112
0.270646, 0.00100297
0.268928, 0.000996786
0.267999, 0.00099712
0.267636, 0.000982689
0.263933, 0.000968193
0.261521, 0.000970921
0.261564, 0.000963314
0.258942, 0.00096148
0.258307, 0.000952516
0.256647, 0.000946597
0.255008, 0.000942949
0.254564, 0.000945728
0.253949, 0.000936979
0.252818, 0.000932688
0.251025, 0.000930306
0.251126, 0.000930896
0.250584, 0.000930311
0.251682, 0.000938553
0.252877, 0.000952075
0.25847, 0.000993906
0.268359, 0.00105195
0.289597, 0.00116159
0.316642, 0.00118896
0.330125, 0.00108818
0.294516, 0.000961416
0.26249, 0.000985332
0.270553, 0.000988232
0.269305, 0.000982421
0.266317, 0.000940391
0.256488, 0.000960992
0.26176, 0.000980072
0.265832, 0.000910681
0.248104, 0.000943715
0.257285, 0.000942694
0.25639, 0.000916397
0.249968, 0.000912445
0.248488, 0.000930375
0.253626, 0.00089941
0.245389, 0.000899836
0.244724, 0.000920753
0.249292, 0.000895254
0.243025, 0.000885614
0.240506, 0.000900968
0.243525, 0.00089351
0.242022, 0.000872232
0.236922, 0.000887012
0.239971, 0.000882486
0.239207, 0.000870568
0.236189, 0.000869224
0.23577, 0.000872217
0.236219, 0.000870403
0.235736, 0.000861868
0.233369, 0.000863442
0.233744, 0.000864957
0.234019, 0.000862358
0.232861, 0.000859427
0.232949, 0.000858944
0.231853, 0.000855663
0.231378, 0.000858934
0.232294, 0.000861476
0.233116, 0.000868842
0.235331, 0.000882584
0.239034, 0.000914922
0.247866, 0.000972836
0.266206, 0.00106943
0.290169, 0.00114192
0.316074, 0.00104497
0.284323, 0.000890765
0.242657, 0.00096928
0.26594, 0.00103549
0.280917, 0.00092506
0.252678, 0.000933862
0.25472, 0.000907879
0.245211, 0.000879115
0.238868, 0.000927592
0.252003, 0.000873378
0.236256, 0.000885925
0.240289, 0.000879638
0.23964, 0.000857748
0.232854, 0.0008818
0.238555, 0.000849035
0.231555, 0.000858968
0.233225, 0.000855475
0.231553, 0.000845681
0.229513, 0.000853814
0.231802, 0.000841301
0.227505, 0.000852142
0.230919, 0.000854314
0.231222, 0.000876051
0.239855, 0.000958612
0.26013, 0.00110912
0.310516, 0.00140584
0.391892, 0.001307
0.363151, 0.000993992
0.27119, 0.00106806
0.293264, 0.000928764
0.255265, 0.00103465
0.284058, 0.000952968
0.261112, 0.000941103
0.259551, 0.000949471
0.263079, 0.000950979
0.259562, 0.000915462
0.252468, 0.000916371
0.25083, 0.000937027
0.255547, 0.000897127
0.247524, 0.000880992
0.242693, 0.000899874
0.246066, 0.000877537
0.240504, 0.000869533
0.238232, 0.000873117
0.238212, 0.000857312
0.234516, 0.000851749
0.232735, 0.000849145
0.232301, 0.000843886
0.230954, 0.000837769
0.228424, 0.000832604
0.226741, 0.000830871
0.227471, 0.000827022
0.22542, 0.00081867
0.223016, 0.000817986
0.223116, 0.000821148
0.223177, 0.00081166
0.220989, 0.000811565
0.220438, 0.000810107
0.219781, 0.000812664
0.220888, 0.000820551
0.222486, 0.000830267
0.226341, 0.000886001
0.241643, 0.00100434
0.277312, 0.00127714
0.352288, 0.00139036
0.39088, 0.00113279
0.312001, 0.00105375
0.28746, 0.00123043
0.334107, 0.00110004
0.296304, 0.00108725
0.298749, 0.00106902
0.292014, 0.00110164
0.299016, 0.00109547
0.296957, 0.000988756
0.269703, 0.000992751
0.269155, 0.00098689
0.268068, 0.000941987
0.257412, 0.000939615
0.253491, 0.000925337
0.249727, 0.000898088
0.24401, 0.000898185
0.243114, 0.000884273
0.237881, 0.000874497
0.236295, 0.000871579
0.236224, 0.000848364
0.231081, 0.000843858
0.229817, 0.000850703
0.23094, 0.000825472
0.225044, 0.000838204
0.226934, 0.000821613
0.222592, 0.000825148
0.223606, 0.000814568
0.221239, 0.00081402
0.220663, 0.000808888
0.219188, 0.000799246
0.217548, 0.000800217
0.216875, 0.000803263
0.216823, 0.000791392
0.214603, 0.000794764
0.215145, 0.000790146
0.213652, 0.000789005
0.21346, 0.000781111
0.21203, 0.000782502
0.211471, 0.000782418
0.211203, 0.00077513
0.210326, 0.000773789
0.209527, 0.000776801
0.209799, 0.000770808
0.208661, 0.000771509
0.208695, 0.000771086
0.207956, 0.000770034
0.208349, 0.000773387
0.208925, 0.000787517
0.213608, 0.000837127
0.227375, 0.00100212
0.278552, 0.00153158
0.432891, 0.00208895
0.600495, 0.00165055
0.468432, 0.00207269
0.593983, 0.00279735
0.81794, 0.0021244
0.580214, 0.00295728
0.823254, 0.00285492
0.787808, 0.0017874
0.478211, 0.00216089
0.576076, 0.00216469
0.580341, 0.00227034
0.609556, 0.00214065
0.568215, 0.00229642
0.616273, 0.00188911
0.504017, 0.00184557
0.482874, 0.00183285
0.487304, 0.00172478
0.456604, 0.00158509
0.427371, 0.00155982
0.423039, 0.00152768
0.416691, 0.0014507
0.392664, 0.00142388
0.386851, 0.0014275
0.383258, 0.00136468
0.367857, 0.00129112
0.352032, 0.00130756
0.354929, 0.00126204
0.344535, 0.00123698
0.336195, 0.0012052
0.32971, 0.00118017
0.324957, 0.00115375
0.318119, 0.00114056
0.315006, 0.00112037
0.307786, 0.00110355
0.305098, 0.00108527
0.299044, 0.00107586
0.294825, 0.00106585
0.293624, 0.00104858
0.29101, 0.00103081
0.287742, 0.0010205
0.283457, 0.00101202
0.280749, 0.00100037
0.278276, 0.000993875
0.276442, 0.000981363
0.273962, 0.000971872
0.27032, 0.000962353
0.268237, 0.000952444
0.266707, 0.000947889
0.265471, 0.000941169
0.263421, 0.000939882
0.261529, 0.000931848
0.259128, 0.00092594
0.25772, 0.00091685
0.255972, 0.000913841
0.255003, 0.000908599
0.253199, 0.000905176
0.252298, 0.000901695
0.251168, 0.000896263
0.250004, 0.000893199
0.24884, 0.000886849
0.247472, 0.000885004
0.246573, 0.000880408
0.245479, 0.000878172
0.244637, 0.000873135
0.243803, 0.000872303
0.243178, 0.000869269
0.242648, 0.000871673
0.242776, 0.000870573
0.243311, 0.000881906
0.245589, 0.000893877
0.250473, 0.000933267
0.260076, 0.000974566
0.275158, 0.00101794
0.284637, 0.000964434
0.272333, 0.000865876
0.242577, 0.000871686
0.243875, 0.000921782
0.258718, 0.000874164
0.24404, 0.000848458
0.236833, 0.000888048
0.248377, 0.000861905
0.240358, 0.000836484
0.233536, 0.000864688
0.241676, 0.000850868
0.237248, 0.000827927
0.231093, 0.000847296
0.236249, 0.000839181
0.233986, 0.00082085
0.229016, 0.000833992
0.232461, 0.000830705
0.231459, 0.000815796
0.227073, 0.000820354
0.22841, 0.000823768
0.229183, 0.000815036
0.226576, 0.00080948
0.225486, 0.000814214
0.226077, 0.000811356
0.225393, 0.000805064
0.224114, 0.000804563
0.223266, 0.000802824
0.223144, 0.0008029
0.223198, 0.000800915
0.222073, 0.000795959
0.220955, 0.000795704
0.220776, 0.000796674
0.220784, 0.00079325
0.220219, 0.000790664
0.219071, 0.000788279
0.218462, 0.000787469
0.218494, 0.000788821
0.218329, 0.000786193
0.217947, 0.000784211
0.217134, 0.000781731
0.216498, 0.000780571
0.21632, 0.000780832
0.216141, 0.000781453
0.21636, 0.000785459
0.217908, 0.000805912
0.222619, 0.000842159
0.234945, 0.000969548
0.268895, 0.00120072
0.33908, 0.00190194
0.538594, 0.00166614
0.449442, 0.00150954
0.404627, 0.00153056
0.428053, 0.00143893
0.397565, 0.00135978
0.365265, 0.00141437
0.359993, 0.00125758
0.343769, 0.00123283
0.33215, 0.00117796
0.322662, 0.00117357
0.31476, 0.00109044
0.298235, 0.00105375
0.28992, 0.00107421
0.292334, 0.00100461
0.27278, 0.00103309
0.282431, 0.000961795
0.264928, 0.000942372
0.261333, 0.000933678
0.258276, 0.000927208
0.256958, 0.000907697
0.249659, 0.000895355
0.245644, 0.000883217
0.243157, 0.000874487
0.241941, 0.000869076
0.238623, 0.000854587
0.234713, 0.000857292
0.23599, 0.000834672
0.23054, 0.000832081
0.229169, 0.00082592
0.226867, 0.000826094
0.226451, 0.000816905
0.224195, 0.000810721
0.222559, 0.000808621
0.222337, 0.00080211
0.220131, 0.000797109
0.218558, 0.000793216
0.218044, 0.000787663
0.216465, 0.000783676
0.215703, 0.000777527
0.214114, 0.000778657
0.213757, 0.0007751
0.212618, 0.000771323
0.211769, 0.000767946
0.211065, 0.000766604
0.210617, 0.000766369
0.210164, 0.000762743
0.209744, 0.000763406
0.210213, 0.000768318
0.211477, 0.00078047
0.214689, 0.000808266
0.223073, 0.000878043
0.242494, 0.000958736
0.26591, 0.00102142
0.283549, 0.000850651
0.236616, 0.000779117
0.215883, 0.000886849
0.244048, 0.00080008
0.220269, 0.00079357
0.218557, 0.000822483
0.226397, 0.000765197
0.211079, 0.000806472
0.222865, 0.000774062
0.212871, 0.000776846
0.21418, 0.000786439
0.216339, 0.000752414
0.207193, 0.000777431
0.214158, 0.000753952
0.207586, 0.000755706
0.20783, 0.000759334
0.209274, 0.000743595
0.204532, 0.000755766
0.207254, 0.00074296
0.204481, 0.000742784
0.203788, 0.000745478
0.204036, 0.00073982
0.20275, 0.000736535
0.202211, 0.000731685
0.20121, 0.000737721
0.201896, 0.000729013
0.199873, 0.000726817
0.19983, 0.000732628
0.200667, 0.000723277
0.19838, 0.000722507
0.198497, 0.000726584
0.19933, 0.000721777
0.197742, 0.000721928
0.19832, 0.000726805
0.199395, 0.000735039
0.202366, 0.000761345
0.209082, 0.000821116
0.228815, 0.000960474
0.266897, 0.00112446
0.319804, 0.00106262
0.294814, 0.000788629
0.216989, 0.000911427
0.255904, 0.000814637
0.224522, 0.000882144
0.243616, 0.000801223
0.220104, 0.000839171
0.231896, 0.00080136
0.220596, 0.000803409
0.223338, 0.000783973
0.21704, 0.000793047
0.21861, 0.000772261
0.21356, 0.00077149
0.212242, 0.000773805
0.213283, 0.000751674
0.207815, 0.000758496
0.208633, 0.000747055
0.204874, 0.000747438
0.20581, 0.000731662
0.201886, 0.00073962
0.203222, 0.000724506
0.199932, 0.000728266
0.200503, 0.000723563
0.198838, 0.000723861
0.198838, 0.000717975
0.197391, 0.00071933
0.197559, 0.00072116
0.198234, 0.000726895
0.200419, 0.000738723
0.204138, 0.000783964
0.215553, 0.000838332
0.231776, 0.000901676
0.25231, 0.000850229
0.235723, 0.000740801
0.203686, 0.000770365
0.213285, 0.000785717
0.216765, 0.000754329
0.204925, 0.000744602
0.206088, 0.000737425
0.203106, 0.000732855
0.20029, 0.000740134
0.203597, 0.000726366
0.199611, 0.000721872
0.199407, 0.000725748
0.198814, 0.000715541
0.197475, 0.000723245
0.198643, 0.000729172
0.199547, 0.000714007
0.197227, 0.000736987
0.203045, 0.000753979
0.205857, 0.000756797
0.208939, 0.000765585
0.210295, 0.000755398
0.206655, 0.000728585
0.199577, 0.00071715
0.196764, 0.000709801
0.195435, 0.000722615
0.197917, 0.000745546
0.203593, 0.000772576
0.210914, 0.000862209
0.233262, 0.000922973
0.255439, 0.00100848
0.27846, 0.000827805
0.230141, 0.000757358
0.208896, 0.000815855
0.223888, 0.000753393
0.206825, 0.000762974
0.210111, 0.000736933
0.201566, 0.000756268
0.20854, 0.000715219
0.197091, 0.000732235
0.20096, 0.000727785
0.200649, 0.000721897
0.197955, 0.000710691
0.195431, 0.00071456
0.196858, 0.000717916
0.197881, 0.000724787
0.200403, 0.000721561
0.199307, 0.000746769
0.206279, 0.000771442
0.21311, 0.000792169
0.218567, 0.000776846
0.21362, 0.000752858
0.206054, 0.000729523
0.200799, 0.000767995
0.211738, 0.000817218
0.225274, 0.000834877
0.230741, 0.000857549
0.237549, 0.000781375
0.217907, 0.000789814
0.218628, 0.000842756
0.235845, 0.00080298
0.221565, 0.000800386
0.21962, 0.000775769
0.214651, 0.000711482
0.197637, 0.000748227
0.206543, 0.00073342
0.202347, 0.000728754
0.202159, 0.00071026
0.197342, 0.000699597
0.193167, 0.000713001
0.197444, 0.000689722
0.190186, 0.000704195
0.192709, 0.000690284
0.189687, 0.000685996
0.189418, 0.000685047
0.187766, 0.000678632
0.186118, 0.000680122
0.18777, 0.000670899
0.184838, 0.000680585
0.186621, 0.000669053
0.184598, 0.000661838
0.182858, 0.000671691
0.183822, 0.000658833
0.181369, 0.000659189
0.181595, 0.000661679
0.18113, 0.000658606
0.180693, 0.000657373
0.181151, 0.000658222
0.18062, 0.000661092
0.181134, 0.000661577
0.182267, 0.000672132
0.184926, 0.000710096
0.196694, 0.000809327
0.226362, 0.00110907
0.320971, 0.00139533
0.4049, 0.00127186
0.362468, 0.00161979
0.463784, 0.00261401
0.714963, 0.00322459
0.916514, 0.00373462
1.08464, 0.0074673
2.07871, 0.0231365
6.61265, 0.0388259
11.8116, 0.169723
50.4145, 0.223079
67.1512, 0.561678
165.895, 0.555839
166.197, 0.56585
167.827, 0.416402
123.544, 0.379969
112.361, 0.300701
89.4232, 0.388514
115.451, 0.339022
99.373, 0.435051
128.517, 0.392294
114.986, 0.388331
114.994, 0.368019
109.24, 0.279316
83.2415, 0.291015
85.1418, 0.335906
100.381, 0.31332
95.1103, 0.335535
99.9078, 0.307674
92.354, 0.279059
83.3644, 0.245635
73.5088, 0.246078
73.8601, 0.229318
68.7864, 0.217788
65.2458, 0.200188
60.0236, 0.215734
64.6636, 0.208579
62.5713, 0.191747
57.5425, 0.200192
60.1045, 0.202972
60.9167, 0.188069
56.5101, 0.189683
57.0323, 0.196441
58.9049, 0.188789
56.4804, 0.183668
54.8798, 0.188816
56.3986, 0.188911
56.4205, 0.18236
54.445, 0.182999
54.7164, 0.18703
55.9409, 0.184256
55.1408, 0.206332
63.2024, 0.184491
55.3539, 0.185042
55.1669, 0.181499
54.0881, 0.182657
54.4068, 0.185152
55.1476, 0.183019
54.5326, 0.183291
54.6245, 0.183876
54.8051, 0.183445
54.7261, 0.181716
54.2372, 0.181089
53.989, 0.180602
53.8233, 0.179712
53.5478, 0.179699
53.5203, 0.179179
53.3448, 0.178926
53.2762, 0.17914
53.3182, 0.178561
53.1649, 0.178199
53.0845, 0.178198
53.0619, 0.177876
52.9822, 0.177886
52.9688, 0.17752
52.8636, 0.177353
52.8181, 0.177428
52.8491, 0.1771
52.7566, 0.176787
52.6672, 0.176915
52.7085, 0.17687
52.6812, 0.176581
52.5947, 0.176588
52.5911, 0.176607
52.5987, 0.176455
52.5567, 0.176373
52.5322, 0.176327
52.5189, 0.176329
52.5169, 0.176284
52.5061, 0.176151
52.4683, 0.176156
52.4688, 0.176188
52.482, 0.176076
52.4458, 0.176039
52.4284, 0.176093
52.4436, 0.176024
52.4304, 0.175954
52.4068, 0.175963
52.4101, 0.175979
52.407, 0.175908
52.3944, 0.175884
52.388, 0.17588
52.3872, 0.175866
52.3841, 0.175828
52.3746, 0.17581
52.3659, 0.175809
52.3662, 0.175797
52.362, 0.175769
52.354, 0.175757
52.3531, 0.17575
52.3512, 0.175732
52.3468, 0.175713
52.341, 0.175698
52.341, 0.175697
52.3396, 0.175676
52.3364, 0.175667
52.3299, 0.17566
52.3277, 0.175651
52.3257, 0.175637
52.3225, 0.175622
52.3216, 0.175607
52.3193, 0.1756
52.3168, 0.175603
52.315, 0.175588
52.3125, 0.175575
52.3104, 0.175565
52.3078, 0.17556
52.3053, 0.175547
52.3028, 0.175542
52.3008, 0.175529
52.2987, 0.175522
52.2967, 0.175512
52.2949, 0.175505
52.2926, 0.175497
52.2908, 0.175493
52.2886, 0.175487
52.2871, 0.175474
52.2857, 0.175463
52.2838, 0.175455
52.2823, 0.175454
52.2808, 0.175446
52.2792, 0.175442
52.2777, 0.175438
52.2764, 0.175432
52.2751, 0.175426
52.2736, 0.175419
52.272, 0.175413
52.2707, 0.175405
52.2693, 0.175396
52.2681, 0.17539
52.2669, 0.175385
52.2658, 0.17538
52.2645, 0.175374
52.2633, 0.175369
52.2623, 0.175367
52.2611, 0.175362
52.2599, 0.175357
52.2588, 0.175351
52.2578, 0.175347
52.2567, 0.175342
52.2557, 0.175338
52.2547, 0.175334
52.2537, 0.17533
52.2527, 0.175326
52.2518, 0.175322
52.2509, 0.175318
52.25, 0.175314
52.249, 0.17531
52.248, 0.175307
52.2471, 0.175303
52.2462, 0.1753
52.2453, 0.175297
52.2444, 0.175294
52.2436, 0.175291
52.2427, 0.175288
52.2418, 0.175284
52.241, 0.175279
52.2402, 0.175275
52.2394, 0.175272
52.2386, 0.175268
52.2378, 0.175265
52.237, 0.175262
52.2362, 0.175259
52.2354, 0.175256
52.2347, 0.175253
52.2339, 0.17525
52.2331, 0.175247
52.2323, 0.175244
52.2316, 0.175241
52.2308, 0.175238
52.2301, 0.175234
52.2293, 0.175231
52.2286, 0.175228
52.2279, 0.175225
52.2272, 0.175222
52.2265, 0.175219
52.2257, 0.175216
52.225, 0.175213
52.2243, 0.17521
52.2236, 0.175207
52.223, 0.175204
52.2223, 0.175201
52.2216, 0.175198
52.2209, 0.175195
52.2203, 0.175192
52.2196, 0.175189
52.2189, 0.175186
52.2183, 0.175184
52.2176, 0.175181
52.217, 0.175178
52.2164, 0.175175
52.2157, 0.175172
52.2151, 0.175169
52.2145, 0.175166
52.2139, 0.175164
52.2132, 0.175161
52.2126, 0.175158
52.212, 0.175155
52.2115, 0.175153
52.2109, 0.17515
52.2103, 0.175147
52.2097, 0.175145
52.2091, 0.175142
52.2086, 0.17514
52.208, 0.175137
52.2074, 0.175134
52.2069, 0.175132
52.2063, 0.175129
52.2058, 0.175127
52.2052, 0.175124
52.2047, 0.175122
52.2041, 0.17512
52.2036, 0.175117
52.2031, 0.175115
52.2026, 0.175112
52.202, 0.17511
52.2015, 0.175108
52.201, 0.175105
52.2005, 0.175103
52.2, 0.175101
52.1995, 0.175099
52.199, 0.175096
52.1985, 0.175094
52.198, 0.175092
52.1975, 0.17509
52.197, 0.175087
52.1965, 0.175085
52.196, 0.175083
52.1955, 0.175081
52.195, 0.175079
52.1945, 0.175077
52.1941, 0.175075
52.1936, 0.175073
52.1931, 0.175071
52.1927, 0.175069
52.1922, 0.175067
52.1917, 0.175065
52.1913, 0.175063
52.1908, 0.175061
52.1903, 0.17506
52.1899, 0.175058
52.1894, 0.175056
52.189, 0.175054
52.1885, 0.175052
52.1881, 0.17505
52.1876, 0.175048
52.1872, 0.175047
52.1868, 0.175045
52.1863, 0.175043
52.1859, 0.175041
52.1854, 0.175039
52.185, 0.175038
52.1846, 0.175036
52.1841, 0.175034
52.1837, 0.175033
52.1833, 0.175031
52.1828, 0.175029
52.1824, 0.175027
52.182, 0.175026
52.1815, 0.175024
52.1811, 0.175022
52.1807, 0.175021
52.1803, 0.175019
52.1798, 0.175017
52.1794, 0.175016
52.179, 0.175014
52.1786, 0.175012
52.1781, 0.175011
52.1777, 0.175009
52.1773, 0.175007
52.1769, 0.175006
52.1764, 0.175004
52.176, 0.175002
52.1756, 0.175
52.1752, 0.174999
52.1748, 0.174997
52.1744, 0.174995
52.174, 0.174994
52.1736, 0.174992
52.1731, 0.174991
52.1727, 0.174989
52.1723, 0.174987
52.1719, 0.174986
52.1715, 0.174984
52.1711, 0.174982
52.1707, 0.174981
52.1703, 0.174979
52.1699, 0.174977
52.1695, 0.174976
52.1691, 0.174974
52.1687, 0.174973
52.1683, 0.174971
52.1679, 0.174969
52.1675, 0.174968
52.1671, 0.174966
52.1667, 0.174964
52.1663, 0.174963
52.1659, 0.174961
52.1655, 0.17496
52.1652, 0.174958
52.1648, 0.174956
52.1644, 0.174955
52.164, 0.174953
52.1636, 0.174952
52.1632, 0.17495
52.1628, 0.174948
52.1625, 0.174947
52.1621, 0.174945
52.1617, 0.174944
52.1613, 0.174942
52.1609, 0.174941
52.1606, 0.174939
52.1602, 0.174938
52.1598, 0.174936
52.1595, 0.174935
52.1591, 0.174933
52.1587, 0.174931
52.1584, 0.17493
52.158, 0.174928
52.1576, 0.174927
52.1573, 0.174925
52.1569, 0.174924
52.1565, 0.174922
52.1562, 0.174921
52.1558, 0.174919
52.1554, 0.174918
52.1551, 0.174916
52.1547, 0.174915
52.1544, 0.174914
52.154, 0.174912
52.1536, 0.174911
52.1533, 0.174909
52.1529, 0.174908
52.1526, 0.174906
52.1522, 0.174905
52.1519, 0.174903
52.1515, 0.174902
52.1512, 0.1749
52.1508, 0.174899
52.1504, 0.174898
52.1501, 0.174896
52.1497, 0.174895
52.1494, 0.174893
52.149, 0.174892
52.1487, 0.17489
52.1483, 0.174889
52.148, 0.174887
52.1476, 0.174886
52.1473, 0.174885
52.1469, 0.174883
52.1466, 0.174882
52.1462, 0.17488
52.1459, 0.174879
52.1455, 0.174877
52.1451, 0.174876
52.1448, 0.174875
52.1444, 0.174873
52.1441, 0.174872
52.1437, 0.17487
52.1434, 0.174869
52.143, 0.174867
52.1427, 0.174866
52.1423, 0.174865
52.142, 0.174863
52.1416, 0.174862
52.1413, 0.17486
52.1409, 0.174859
52.1406, 0.174858
52.1402, 0.174856
52.1399, 0.174855
52.1395, 0.174853
52.1391, 0.174852
52.1388, 0.17485
52.1384, 0.174849
52.1381, 0.174848
52.1377, 0.174846
52.1374, 0.174845
52.137, 0.174843
52.1367, 0.174842
52.1363, 0.17484
52.136, 0.174839
52.1356, 0.174837
52.1353, 0.174836
52.1349, 0.174835
52.1345, 0.174833
52.1342, 0.174832
52.1338, 0.17483
52.1335, 0.174829
52.1331, 0.174828
52.1328, 0.174826
52.1324, 0.174825
52.1321, 0.174823
52.1317, 0.174822
52.1313, 0.17482
52.131, 0.174819
52.1306, 0.174818
52.1303, 0.174816
52.1299, 0.174815
52.1296, 0.174813
52.1292, 0.174812
52.1288, 0.17481
52.1285, 0.174809
52.1281, 0.174808
52.1278, 0.174806
52.1274, 0.174805
52.1271, 0.174803
52.1267, 0.174802
52.1264, 0.174801
52.126, 0.174799
52.1256, 0.174798
52.1253, 0.174796
52.1249, 0.174795
52.1246, 0.174793
52.1242, 0.174792
52.1239, 0.174791
52.1235, 0.174789
52.1231, 0.174788
52.1228, 0.174786
52.1224, 0.174785
52.1221, 0.174784
52.1217, 0.174782
52.1213, 0.174781
52.121, 0.174779
52.1206, 0.174778
52.1203, 0.174776
52.1199, 0.174775
52.1195, 0.174774
52.1192, 0.174772
52.1188, 0.174771
52.1185, 0.174769
52.1181, 0.174768
52.1177, 0.174766
52.1174, 0.174765
52.117, 0.174764
52.1167, 0.174762
52.1163, 0.174761
52.1159, 0.174759
52.1156, 0.174758
52.1152, 0.174756
52.1148, 0.174755
52.1145, 0.174754
52.1141, 0.174752
52.1137, 0.174751
52.1134, 0.174749
52.113, 0.174748
52.1126, 0.174747
52.1123, 0.174745
52.1119, 0.174744
52.1115, 0.174742
52.1112, 0.174741
52.1108, 0.174739
52.1104, 0.174738
52.1101, 0.174737
52.1097, 0.174735
52.1093, 0.174734
52.109, 0.174732
52.1086, 0.174731
52.1082, 0.174729
52.1078, 0.174728
52.1075, 0.174727
52.1071, 0.174725
52.1067, 0.174724
52.1064, 0.174722
52.106, 0.174721
52.1056, 0.174719
52.1052, 0.174718
52.1049, 0.174717
52.1045, 0.174715
52.1041, 0.174714
52.1037, 0.174712
52.1034, 0.174711
52.103, 0.174709
52.1026, 0.174708
52.1022, 0.174707
52.1018, 0.174705
52.1015, 0.174704
52.1011, 0.174702
52.1007, 0.174701
52.1003, 0.174699
52.1, 0.174698
52.0996, 0.174697
52.0992, 0.174695
52.0988, 0.174694
52.0984, 0.174692
52.0981, 0.174691
52.0977, 0.174689
52.0973, 0.174688
52.0969, 0.174687
52.0965, 0.174685
52.0962, 0.174684
52.0958, 0.174682
52.0954, 0.174681
52.095, 0.174679
52.0946, 0.174678
52.0942, 0.174677
52.0939, 0.174675
52.0935, 0.174674
52.0931, 0.174672
52.0927, 0.174671
52.0923, 0.174669
52.0919, 0.174668
52.0916, 0.174667
52.0912, 0.174665
52.0908, 0.174664
52.0904, 0.174662
52.09, 0.174661
52.0897, 0.17466
52.0893, 0.174658
52.0889, 0.174657
52.0885, 0.174655
52.0881, 0.174654
52.0877, 0.174653
52.0874, 0.174651
52.087, 0.17465
52.0866, 0.174648
52.0862, 0.174647
52.0858, 0.174646
52.0854, 0.174644
52.0851, 0.174643
52.0847, 0.174641
52.0843, 0.17464
52.0839, 0.174639
52.0835, 0.174637
52.0832, 0.174636
52.0828, 0.174634
52.0824, 0.174633
52.082, 0.174632
52.0816, 0.17463
52.0813, 0.174629
52.0809, 0.174627
52.0805, 0.174626
52.0801, 0.174625
52.0798, 0.174623
52.0794, 0.174622
52.079, 0.174621
52.0786, 0.174619
52.0783, 0.174618
52.0779, 0.174617
52.0775, 0.174615
52.0771, 0.174614
52.0768, 0.174613
52.0764, 0.174611
52.076, 0.17461
52.0756, 0.174609
52.0753, 0.174607
52.0749, 0.174606
52.0745, 0.174605
52.0742, 0.174603
52.0738, 0.174602
52.0734, 0.174601
52.0731, 0.174599
52.0727, 0.174598
52.0723, 0.174597
52.072, 0.174595
52.0716, 0.174594
52.0712, 0.174593
52.0709, 0.174591
52.0705, 0.17459
52.0702, 0.174589
52.0698, 0.174587
52.0694, 0.174586
52.0691, 0.174585
52.0687, 0.174584
52.0684, 0.174582
52.068, 0.174581
52.0677, 0.17458
52.0673, 0.174578
52.0669, 0.174577
52.0666, 0.174576
52.0662, 0.174575
52.0659, 0.174573
52.0655, 0.174572
52.0652, 0.174571
52.0648, 0.17457
52.0645, 0.174568
52.0641, 0.174567
52.0638, 0.174566
52.0634, 0.174565
52.0631, 0.174563
52.0627, 0.174562
52.0624, 0.174561
52.062, 0.17456
52.0617, 0.174558
52.0614, 0.174557
52.061, 0.174556
52.0607, 0.174555
52.0603, 0.174553
52.06, 0.174552
52.0596, 0.174551
52.0593, 0.17455
52.059, 0.174549
52.0586, 0.174547
52.0583, 0.174546
52.058, 0.174545
52.0576, 0.174544
52.0573, 0.174543
52.057, 0.174541
52.0566, 0.17454
52.0563, 0.174539
52.056, 0.174538
52.0556, 0.174537
52.0553, 0.174535
52.055, 0.174534
52.0546, 0.174533
52.0543, 0.174532
52.054, 0.174531
52.0536, 0.174529
52.0533, 0.174528
52.053, 0.174527
52.0527, 0.174526
52.0523, 0.174525
52.052, 0.174524
52.0517, 0.174522
52.0514, 0.174521
52.051, 0.17452
52.0507, 0.174519
52.0504, 0.174518
52.0501, 0.174517
52.0498, 0.174516
52.0494, 0.174514
52.0491, 0.174513
52.0488, 0.174512
52.0485, 0.174511
52.0482, 0.17451
52.0478, 0.174509
52.0475, 0.174508
52.0472, 0.174507
52.0469, 0.174505
52.0466, 0.174504
52.0463, 0.174503
52.046, 0.174502
52.0456, 0.174501
52.0453, 0.1745
52.045, 0.174499
52.0447, 0.174498
52.0444, 0.174496
52.0441, 0.174495
52.0438, 0.174494
52.0435, 0.174493
52.0432, 0.174492
52.0428, 0.174491
52.0425, 0.17449
52.0422, 0.174489
52.0419, 0.174488
52.0416, 0.174487
52.0413, 0.174485
52.041, 0.174484
52.0407, 0.174483
52.0404, 0.174482
52.0401, 0.174481
52.0398, 0.17448
52.0395, 0.174479
52.0392, 0.174478
52.0389, 0.174477
52.0386, 0.174476
52.0383, 0.174474
52.038, 0.174473
52.0377, 0.174472
52.0374, 0.174471
52.0371, 0.17447
52.0368, 0.174469
52.0365, 0.174468
52.0362, 0.174467
52.0359, 0.174466
52.0356, 0.174465
52.0353, 0.174464
52.035, 0.174463
52.0347, 0.174462
52.0344, 0.17446
52.0341, 0.174459
52.0338, 0.174458
52.0335, 0.174457
52.0332, 0.174456
52.0329, 0.174455
52.0326, 0.174454
52.0323, 0.174453
52.032, 0.174452
52.0317, 0.174451
52.0315, 0.17445
52.0312, 0.174449
52.0309, 0.174448
52.0306, 0.174447
52.0303, 0.174446
52.03, 0.174445
52.0297, 0.174443
52.0294, 0.174442
52.0291, 0.174441
52.0289, 0.17444
52.0286, 0.174439
52.0283, 0.174438
52.028, 0.174437
52.0277, 0.174436
52.0274, 0.174435
52.0271, 0.174434
52.0269, 0.174433
52.0266, 0.174432
52.0263, 0.174431
52.026, 0.17443
52.0257, 0.174429
52.0254, 0.174428
52.0252, 0.174427
52.0249, 0.174426
52.0246, 0.174424
52.0243, 0.174423
52.024, 0.174422
52.0237, 0.174421
52.0234, 0.17442
52.0232, 0.174419
52.0229, 0.174418
52.0226, 0.174417
52.0223, 0.174416
52.022, 0.174415
52.0217, 0.174414
52.0215, 0.174413
52.0212, 0.174411
52.0209, 0.17441
52.0206, 0.174409
52.0203, 0.174408
52.02, 0.174407
52.0198, 0.174406
52.0195, 0.174405
52.0192, 0.174404
52.0189, 0.174403
52.0186, 0.174402
52.0183, 0.174401
52.018, 0.174399
52.0177, 0.174398
52.0175, 0.174397
52.0172, 0.174396
52.0169, 0.174395
52.0166, 0.174394
52.0163, 0.174393
52.016, 0.174392
52.0157, 0.174391
52.0155, 0.17439
52.0152, 0.174388
52.0149, 0.174387
52.0146, 0.174386
52.0143, 0.174385
52.014, 0.174384
52.0137, 0.174383
52.0134, 0.174382
52.0131, 0.174381
52.0129, 0.174379
52.0126, 0.174378
52.0123, 0.174377
52.012, 0.174376
52.0117, 0.174375
52.0114, 0.174374
52.0111, 0.174373
52.0108, 0.174371
52.0105, 0.17437
52.0102, 0.174369
52.01, 0.174368
52.0097, 0.174367
52.0094, 0.174365
52.0091, 0.174364
52.0088, 0.174363
52.0085, 0.174362
52.0082, 0.174361
52.0079, 0.174359
52.0076, 0.174358
52.0073, 0.174357
52.007, 0.174356
52.0067, 0.174354
52.0064, 0.174353
52.006, 0.174352
52.0057, 0.17435
52.0054, 0.174349
52.0051, 0.174348
52.0047, 0.174346
52.0044, 0.174345
52.004, 0.174343
52.0037, 0.174342
52.0033, 0.17434
52.0029, 0.174338
52.0025, 0.174336
52.0021, 0.174334
52.0016, 0.174331
52.0011, 0.174328
52.0005, 0.174325
51.9999, 0.17432
51.9991, 0.174315
51.9982, 0.174309
51.9972, 0.174301
51.9958, 0.174289
51.9939, 0.174272
51.9912, 0.174248
51.9868, 0.174217
51.9802, 0.174179
51.9706, 0.174126
51.958, 0.174069
51.9432, 0.174014
51.9279, 0.173967
51.9115, 0.173931
51.8974, 0.173907
51.8863, 0.173893
51.878, 0.173886
51.8719, 0.173882
51.8666, 0.173879
51.862, 0.173877
51.8583, 0.173874
51.8553, 0.173871
51.8527, 0.173867
51.8505, 0.173862
51.8483, 0.173857
51.8461, 0.173849
51.8436, 0.173841
51.8409, 0.173832
51.8381, 0.173823
51.8353, 0.173813
51.8326, 0.173804
51.8299, 0.173795
51.8274, 0.173786
51.8251, 0.173777
51.8228, 0.173769
51.8207, 0.173761
51.8187, 0.173754
51.8167, 0.173748
51.815, 0.173743
51.8132, 0.173738
51.8116, 0.173733
51.8099, 0.173728
51.8082, 0.173723
51.8064, 0.173718
51.8042, 0.173711
51.8011, 0.173699
51.7966, 0.17365
51.7833, 0.171814
51.2284, 0.120113
35.6615, 0.169262
50.4665, 0.149563
44.5324, 0.11962
35.5058, 0.143528
42.7135, 0.149653
44.563, 0.125042
37.1429, 0.123305
36.6213, 0.140103
41.6764, 0.135652
40.3377, 0.120993
35.9182, 0.123495
36.6777, 0.133314
39.6407, 0.128939
38.3209, 0.119975
35.6134, 0.122363
36.3237, 0.128453
38.1589, 0.125635
37.3082, 0.119733
35.5381, 0.120946
35.9082, 0.124973
37.1212, 0.12348
36.6704, 0.119604
35.5029, 0.120081
35.6454, 0.122816
36.4676, 0.122199
36.2816, 0.11957
35.4923, 0.119499
35.4742, 0.121287
36.0142, 0.121191
35.985, 0.119495
35.4729, 0.119222
35.389, 0.120395
35.7411, 0.120549
35.7872, 0.119448
35.457, 0.119065
35.3441, 0.119772
35.5586, 0.120008
35.63, 0.119345
35.4298, 0.119004
35.3265, 0.119435
35.4562, 0.119678
35.5292, 0.119278
35.4094, 0.118975
35.3191, 0.119205
35.3892, 0.119407
35.4506, 0.119187
35.3841, 0.118964
35.3165, 0.119093
35.3546, 0.119255
35.4031, 0.119135
35.3671, 0.118961
35.3155, 0.119013
35.3316, 0.119127
35.3665, 0.11907
35.3491, 0.118954
35.3137, 0.118978
35.3203, 0.119062
35.3451, 0.119035
35.3373, 0.11895
35.3122, 0.118949
35.312, 0.119001
35.3282, 0.118993
35.3256, 0.11894
35.3092, 0.118935
35.3075, 0.118972
35.3183, 0.118971
35.3181, 0.118934
35.307, 0.118922
35.3039, 0.118943
35.3104, 0.118945
35.3112, 0.118922
35.3042, 0.118914
35.3016, 0.118928
35.3058, 0.118932
35.3068, 0.118915
35.3021, 0.118906
35.2996, 0.118913
35.302, 0.118916
35.3029, 0.118906
35.2999, 0.1189
35.298, 0.118905
35.2994, 0.118907
35.3001, 0.1189
35.2981, 0.118894
35.2964, 0.118895
35.297, 0.118896
35.2974, 0.118892
35.2961, 0.118888
35.2949, 0.118889
35.2952, 0.11889
35.2954, 0.118887
35.2945, 0.118883
35.2935, 0.118882
35.2934, 0.118882
35.2935, 0.11888
35.2929, 0.118878
35.2921, 0.118877
35.292, 0.118877
35.292, 0.118875
35.2914, 0.118873
35.2908, 0.118871
35.2906, 0.118871
35.2904, 0.118869
35.29, 0.118867
35.2895, 0.118867
35.2892, 0.118866
35.2891, 0.118864
35.2887, 0.118863
35.2882, 0.118862
35.2879, 0.118861
35.2877, 0.118859
35.2874, 0.118858
35.287, 0.118857
35.2867, 0.118856
35.2864, 0.118855
35.2861, 0.118854
35.2857, 0.118852
35.2854, 0.118851
35.2852, 0.11885
35.2849, 0.118849
35.2845, 0.118848
35.2842, 0.118847
35.284, 0.118846
35.2837, 0.118845
35.2834, 0.118844
35.2831, 0.118843
35.2828, 0.118841
35.2825, 0.11884
35.2822, 0.118839
35.2819, 0.118838
35.2817, 0.118837
35.2814, 0.118836
35.2811, 0.118835
35.2808, 0.118834
35.2805, 0.118833
35.2803, 0.118832
35.28, 0.118831
35.2797, 0.11883
35.2794, 0.118829
35.2792, 0.118828
35.2789, 0.118827
35.2786, 0.118826
35.2784, 0.118825
35.2781, 0.118824
35.2778, 0.118823
35.2776, 0.118822
35.2773, 0.118821
35.277, 0.11882
35.2768, 0.118819
35.2765, 0.118818
35.2763, 0.118817
35.276, 0.118816
35.2757, 0.118815
35.2755, 0.118814
35.2752, 0.118813
35.275, 0.118812
35.2747, 0.118811
35.2745, 0.11881
35.2742, 0.118809
35.274, 0.118808
35.2737, 0.118808
35.2735, 0.118807
35.2732, 0.118806
35.273, 0.118805
35.2727, 0.118804
35.2725, 0.118803
35.2723, 0.118802
35.272, 0.118801
35.2718, 0.1188
35.2715, 0.118799
35.2713, 0.118799
35.2711, 0.118798
35.2708, 0.118797
35.2706, 0.118796
35.2704, 0.118795
35.2701, 0.118794
35.2699, 0.118793
35.2696, 0.118792
35.2694, 0.118792
35.2692, 0.118791
35.269, 0.11879
35.2687, 0.118789
35.2685, 0.118788
35.2683, 0.118787
35.268, 0.118787
35.2678, 0.118786
35.2676, 0.118785
35.2674, 0.118784
35.2671, 0.118783
35.2669, 0.118782
35.2667, 0.118782
35.2665, 0.118781
35.2662, 0.11878
35.266, 0.118779
35.2658, 0.118778
35.2656, 0.118778
35.2654, 0.118777
35.2651, 0.118776
35.2649, 0.118775
35.2647, 0.118774
35.2645, 0.118774
35.2643, 0.118773
35.2641, 0.118772
35.2639, 0.118771
35.2636, 0.118771
35.2634, 0.11877
35.2632, 0.118769
35.263, 0.118768
35.2628, 0.118768
35.2626, 0.118767
35.2624, 0.118766
35.2622, 0.118765
35.2619, 0.118764
35.2617, 0.118764
35.2615, 0.118763
35.2613, 0.118762
35.2611, 0.118761
35.2609, 0.118761
35.2607, 0.11876
35.2605, 0.118759
35.2603, 0.118758
35.2601, 0.118758
35.2599, 0.118757
35.2597, 0.118756
35.2595, 0.118756
35.2593, 0.118755
35.2591, 0.118754
35.2589, 0.118753
35.2587, 0.118753
35.2585, 0.118752
35.2583, 0.118751
35.2581, 0.118751
35.2579, 0.11875
35.2577, 0.118749
35.2575, 0.118748
35.2573, 0.118748
35.2571, 0.118747
35.2569, 0.118746
35.2567, 0.118746
35.2565, 0.118745
35.2563, 0.118744
35.2561, 0.118743
35.2559, 0.118743
35.2557, 0.118742
35.2555, 0.118741
35.2553, 0.118741
35.2551, 0.11874
35.2549, 0.118739
35.2548, 0.118739
35.2546, 0.118738
35.2544, 0.118737
35.2542, 0.118736
35.254, 0.118736
35.2538, 0.118735
35.2536, 0.118734
35.2534, 0.118734
35.2532, 0.118733
35.253, 0.118732
35.2528, 0.118732
35.2527, 0.118731
35.2525, 0.11873
35.2523, 0.11873
35.2521, 0.118729
35.2519, 0.118728
35.2517, 0.118728
35.2515, 0.118727
35.2514, 0.118726
35.2512, 0.118726
35.251, 0.118725
35.2508, 0.118724
35.2506, 0.118724
35.2504, 0.118723
35.2502, 0.118722
35.2501, 0.118722
35.2499, 0.118721
35.2497, 0.118721
35.2495, 0.11872
35.2493, 0.118719
35.2491, 0.118719
35.249, 0.118718
35.2488, 0.118717
35.2486, 0.118717
35.2484, 0.118716
35.2482, 0.118715
35.2481, 0.118715
35.2479, 0.118714
35.2477, 0.118714
35.2475, 0.118713
35.2473, 0.118712
35.2472, 0.118712
35.247, 0.118711
35.2468, 0.11871
35.2466, 0.11871
35.2464, 0.118709
35.2463, 0.118709
35.2461, 0.118708
35.2459, 0.118707
35.2457, 0.118707
35.2455, 0.118706
35.2454, 0.118705
35.2452, 0.118705
35.245, 0.118704
35.2448, 0.118704
35.2447, 0.118703
35.2445, 0.118702
35.2443, 0.118702
35.2441, 0.118701
35.2439, 0.118701
35.2438, 0.1187
35.2436, 0.118699
35.2434, 0.118699
35.2432, 0.118698
35.2431, 0.118698
35.2429, 0.118697
35.2427, 0.118696
35.2425, 0.118696
35.2424, 0.118695
35.2422, 0.118695
35.242, 0.118694
35.2418, 0.118693
35.2417, 0.118693
35.2415, 0.118692
35.2413, 0.118691
35.2411, 0.118691
35.241, 0.11869
35.2408, 0.11869
35.2406, 0.118689
35.2404, 0.118689
35.2403, 0.118688
35.2401, 0.118687
35.2399, 0.118687
35.2398, 0.118686
35.2396, 0.118686
35.2394, 0.118685
35.2392, 0.118684
35.2391, 0.118684
35.2389, 0.118683
35.2387, 0.118683
35.2386, 0.118682
35.2384, 0.118681
35.2382, 0.118681
35.2381, 0.11868
35.2379, 0.11868
35.2377, 0.118679
35.2375, 0.118678
35.2374, 0.118678
35.2372, 0.118677
35.237, 0.118677
35.2369, 0.118676
35.2367, 0.118675
35.2366, 0.118675
35.2364, 0.118674
35.2362, 0.118674
35.2361, 0.118673
35.2359, 0.118672
35.2357, 0.118672
35.2356, 0.118671
35.2354, 0.118671
35.2353, 0.11867
35.2351, 0.11867
35.2349, 0.118669
35.2348, 0.118668
35.2346, 0.118668
35.2345, 0.118667
35.2343, 0.118667
35.2341, 0.118666
35.234, 0.118666
35.2338, 0.118665
35.2337, 0.118665
35.2335, 0.118664
35.2334, 0.118663
35.2332, 0.118663
35.2331, 0.118662
35.2329, 0.118662
35.2327, 0.118661
35.2326, 0.118661
35.2324, 0.11866
35.2323, 0.118659
35.2321, 0.118659
35.232, 0.118658
35.2318, 0.118658
35.2317, 0.118657
35.2315, 0.118657
35.2314, 0.118656
35.2312, 0.118656
35.2311, 0.118655
35.2309, 0.118654
35.2308, 0.118654
35.2306, 0.118653
35.2305, 0.118653
35.2303, 0.118652
35.2302, 0.118652
35.23, 0.118651
35.2299, 0.11865
35.2297, 0.11865
35.2296, 0.118649
35.2294, 0.118649
35.2293, 0.118648
35.2291, 0.118648
35.229, 0.118647
35.2288, 0.118646
35.2287, 0.118646
35.2285, 0.118645
35.2284, 0.118645
35.2283, 0.118644
35.2281, 0.118644
35.228, 0.118643
35.2278, 0.118643
35.2277, 0.118642
35.2275, 0.118641
35.2274, 0.118641
35.2272, 0.11864
35.2271, 0.11864
35.2269, 0.118639
35.2268, 0.118638
35.2266, 0.118638
35.2265, 0.118637
35.2264, 0.118637
35.2262, 0.118636
35.2261, 0.118635
35.2259, 0.118635
35.2258, 0.118634
35.2256, 0.118634
35.2255, 0.118633
35.2254, 0.118632
35.2252, 0.118632
35.2251, 0.118631
35.2249, 0.118631
35.2248, 0.11863
35.2246, 0.11863
35.2245, 0.118629
35.2244, 0.118628
35.2242, 0.118628
35.2241, 0.118627
35.2239, 0.118627
35.2238, 0.118626
35.2237, 0.118625
35.2235, 0.118625
35.2234, 0.118624
35.2232, 0.118624
35.2231, 0.118623
35.223, 0.118622
35.2228, 0.118622
35.2227, 0.118621
35.2225, 0.118621
35.2224, 0.11862
35.2223, 0.11862
35.2221, 0.118619
35.222, 0.118618
35.2218, 0.118618
35.2217, 0.118617
35.2216, 0.118616
35.2214, 0.118616
35.2213, 0.118615
35.2211, 0.118615
35.221, 0.118614
35.2209, 0.118613
35.2207, 0.118613
35.2206, 0.118612
35.2204, 0.118612
35.2203, 0.118611
35.2202, 0.11861
35.22, 0.11861
35.2199, 0.118609
35.2197, 0.118609
35.2196, 0.118608
35.2195, 0.118607
35.2193, 0.118607
35.2192, 0.118606
35.219, 0.118606
35.2189, 0.118605
35.2188, 0.118604
35.2186, 0.118604
35.2185, 0.118603
35.2183, 0.118603
35.2182, 0.118602
35.218, 0.118601
35.2179, 0.118601
35.2178, 0.1186
35.2176, 0.118599
35.2175, 0.118599
35.2173, 0.118598
35.2172, 0.118598
35.217, 0.118597
35.2169, 0.118596
35.2167, 0.118596
35.2165, 0.118595
35.2164, 0.118594
35.2162, 0.118594
35.216, 0.118593
35.2158, 0.118592
35.2156, 0.118591
35.2154, 0.118591
35.2151, 0.11859
35.2148, 0.118589
35.2145, 0.118587
35.214, 0.118586
35.2135, 0.118584
35.2129, 0.118582
35.2121, 0.11858
35.2112, 0.118578
35.2101, 0.118574
35.2087, 0.118571
35.207, 0.118566
35.2048, 0.11856
35.2021, 0.118554
35.1991, 0.118547
35.196, 0.11854
35.1929, 0.118534
35.1898, 0.118527
35.1867, 0.118521
35.1838, 0.118515
35.1811, 0.11851
35.1785, 0.118504
35.1762, 0.1185
35.174, 0.118495
35.1721, 0.118491
35.1704, 0.118487
35.1689, 0.118483
35.1675, 0.11848
35.1663, 0.118477
35.1652, 0.118474
35.1643, 0.118471
35.1634, 0.118469
35.1626, 0.118466
35.1618, 0.118463
35.1611, 0.11846
35.1604, 0.118457
35.1598, 0.118453
35.1591, 0.118449
35.1584, 0.118445
35.1577, 0.11844
35.1569, 0.118435
35.156, 0.118428
35.155, 0.11842
35.1537, 0.118408
35.1518, 0.118389
35.1491, 0.118353
35.1442, 0.118303
35.1361, 0.118258
35.1266, 0.118218
35.1144, 0.11818
35.1034, 0.118155
35.0957, 0.118136
35.088, 0.118109
35.0767, 0.11808
35.061, 0.118051
35.0442, 0.118026
35.0288, 0.11801
35.0169, 0.118004
35.0094, 0.118001
35.0038, 0.117988
34.9944, 0.11794
34.9716, 0.117696
34.8714, 0.105052
31.0087, 0.101827
30.7373, 0.118313
35.0997, 0.0693066
20.3974, 0.0993138
29.3994, 0.084395
24.891, 0.0773372
22.7692, 0.0842587
24.8779, 0.0799131
23.6016, 0.0726554
21.4052, 0.0795041
23.415, 0.0726744
21.3293, 0.073732
21.6719, 0.0716003
21.0763, 0.0708361
20.8598, 0.0722169
21.2619, 0.0668889
19.6343, 0.0702959
20.6384, 0.0698872
20.5198, 0.0651608
19.121, 0.0688517
20.2486, 0.0679713
19.9803, 0.0646388
18.9586, 0.067373
19.758, 0.0667725
19.5671, 0.0644929
18.8962, 0.0662105
19.4388, 0.0654649
19.2223, 0.0646049
18.9456, 0.0652086
19.1056, 0.0648502
18.9954, 0.0645379
18.9167, 0.0645539
18.9359, 0.0641773
18.823, 0.0644609
18.8993, 0.0641281
18.793, 0.0638759
18.7187, 0.0642087
18.8225, 0.0639293
18.7396, 0.0636062
18.6427, 0.0640071
18.7643, 0.0637495
18.6875, 0.0634273
18.5901, 0.0638851
18.7259, 0.0635855
18.6333, 0.0634226
18.5849, 0.0636652
18.6622, 0.0634612
18.6036, 0.0634307
18.5921, 0.0635112
18.6127, 0.0634157
18.583, 0.0634261
18.5869, 0.0633754
18.5731, 0.0633911
18.5796, 0.0633727
18.5746, 0.063342
18.5631, 0.06334
18.5597, 0.0633538
18.5635, 0.0633179
18.554, 0.0632907
18.547, 0.0633401
18.5629, 0.0632807
18.5446, 0.0632711
18.539, 0.0633291
18.5543, 0.0632624
18.5355, 0.0632671
18.5397, 0.0632818
18.5449, 0.0632534
18.535, 0.0632637
18.5366, 0.0632603
18.535, 0.0632527
18.5333, 0.0632466
18.5331, 0.063242
18.5324, 0.0632434
18.5322, 0.0632373
18.5295, 0.0632343
18.5287, 0.063233
18.5284, 0.0632333
18.5286, 0.0632248
18.5265, 0.0632225
18.5263, 0.0632257
18.5269, 0.0632163
18.5234, 0.0632213
18.5249, 0.0632192
18.5245, 0.0632117
18.5223, 0.0632137
18.523, 0.0632111
18.5224, 0.0632083
18.5214, 0.0632094
18.5215, 0.0632065
18.5206, 0.0632048
18.52, 0.0632032
18.5196, 0.0632021
18.5196, 0.0631994
18.5192, 0.0631981
18.5186, 0.0631979
18.518, 0.0631972
18.5176, 0.0631949
18.5173, 0.0631923
18.517, 0.0631917
18.5169, 0.0631902
18.5163, 0.0631897
18.5157, 0.0631893
18.5155, 0.0631869
18.5151, 0.0631852
18.5149, 0.0631845
18.5147, 0.0631834
18.5142, 0.0631824
18.5138, 0.0631814
18.5135, 0.0631801
18.5131, 0.0631789
18.5129, 0.0631777
18.5127, 0.0631765
18.5124, 0.0631754
18.512, 0.0631744
18.5116, 0.0631736
18.5113, 0.0631726
18.5111, 0.063171
18.5108, 0.0631698
18.5105, 0.063169
18.5102, 0.0631682
18.5099, 0.0631673
18.5097, 0.063166
18.5094, 0.0631649
18.5091, 0.0631641
18.5088, 0.0631631
18.5086, 0.063162
18.5083, 0.0631611
18.508, 0.0631602
18.5077, 0.0631594
18.5075, 0.0631584
18.5072, 0.0631573
18.507, 0.0631563
18.5067, 0.0631555
18.5065, 0.0631547
18.5062, 0.0631538
18.5059, 0.0631527
18.5057, 0.0631518
18.5055, 0.0631509
18.5052, 0.0631501
18.505, 0.0631493
18.5047, 0.0631483
18.5045, 0.0631474
18.5043, 0.0631465
18.504, 0.0631457
18.5038, 0.0631449
18.5036, 0.063144
18.5033, 0.0631432
18.5031, 0.0631424
18.5029, 0.0631416
18.5027, 0.0631407
18.5025, 0.0631398
18.5022, 0.063139
18.502, 0.0631383
18.5018, 0.0631375
18.5016, 0.0631366
18.5014, 0.0631358
18.5012, 0.0631351
18.501, 0.0631343
18.5007, 0.0631335
18.5005, 0.0631327
18.5003, 0.0631319
18.5001, 0.0631312
18.4999, 0.0631304
18.4997, 0.0631297
18.4995, 0.0631289
18.4993, 0.0631282
18.4991, 0.0631275
18.4989, 0.0631267
18.4987, 0.063126
18.4986, 0.0631252
18.4984, 0.0631245
18.4982, 0.0631238
18.498, 0.0631231
18.4978, 0.0631224
18.4976, 0.0631217
18.4974, 0.063121
18.4973, 0.0631203
18.4971, 0.0631196
18.4969, 0.0631189
18.4967, 0.0631183
18.4965, 0.0631176
18.4964, 0.0631169
18.4962, 0.0631162
18.496, 0.0631156
18.4958, 0.0631149
18.4957, 0.0631143
18.4955, 0.0631136
18.4953, 0.063113
18.4951, 0.0631123
18.495, 0.0631117
18.4948, 0.0631111
18.4946, 0.0631104
18.4945, 0.0631098
18.4943, 0.0631092
18.4941, 0.0631085
18.494, 0.0631079
18.4938, 0.0631073
18.4937, 0.0631067
18.4935, 0.0631061
18.4933, 0.0631055
18.4932, 0.0631049
18.493, 0.0631043
18.4929, 0.0631037
18.4927, 0.0631031
18.4926, 0.0631025
18.4924, 0.0631019
18.4922, 0.0631013
18.4921, 0.0631007
18.4919, 0.0631001
18.4918, 0.0630995
18.4916, 0.0630989
18.4915, 0.0630984
18.4913, 0.0630978
18.4912, 0.0630972
18.491, 0.0630967
18.4909, 0.0630961
18.4907, 0.0630955
18.4906, 0.063095
18.4904, 0.0630944
18.4903, 0.0630939
18.4902, 0.0630933
18.49, 0.0630928
18.4899, 0.0630923
18.4897, 0.0630917
18.4896, 0.0630912
18.4894, 0.0630906
18.4893, 0.0630901
18.4892, 0.0630896
18.489, 0.063089
18.4889, 0.0630885
18.4887, 0.063088
18.4886, 0.0630875
18.4885, 0.0630869
18.4883, 0.0630864
18.4882, 0.0630859
18.488, 0.0630854
18.4879, 0.0630848
18.4878, 0.0630843
18.4876, 0.0630838
18.4875, 0.0630833
18.4874, 0.0630828
18.4872, 0.0630823
18.4871, 0.0630818
18.487, 0.0630813
18.4868, 0.0630808
18.4867, 0.0630803
18.4866, 0.0630798
18.4864, 0.0630793
18.4863, 0.0630788
18.4862, 0.0630783
18.486, 0.0630778
18.4859, 0.0630773
18.4858, 0.0630768
18.4856, 0.0630763
18.4855, 0.0630758
18.4854, 0.0630753
18.4852, 0.0630748
18.4851, 0.0630743
18.485, 0.0630738
18.4848, 0.0630734
18.4847, 0.0630729
18.4846, 0.0630724
18.4845, 0.0630719
18.4843, 0.0630714
18.4842, 0.0630709
18.4841, 0.0630705
18.4839, 0.06307
18.4838, 0.0630695
18.4837, 0.063069
18.4836, 0.0630686
18.4834, 0.0630681
18.4833, 0.0630676
18.4832, 0.0630671
18.4831, 0.0630666
18.4829, 0.0630661
18.4828, 0.0630657
18.4827, 0.0630652
18.4826, 0.0630647
18.4824, 0.0630642
18.4823, 0.0630638
18.4822, 0.0630633
18.4821, 0.0630628
18.482, 0.0630623
18.4818, 0.0630619
18.4817, 0.0630614
18.4816, 0.0630609
18.4815, 0.0630605
18.4814, 0.06306
18.4812, 0.0630595
18.4811, 0.063059
18.481, 0.0630586
18.4809, 0.0630581
18.4808, 0.0630576
18.4806, 0.0630572
18.4805, 0.0630567
18.4804, 0.0630563
18.4803, 0.0630558
18.4802, 0.0630553
18.4801, 0.0630549
18.4799, 0.0630544
18.4798, 0.0630539
18.4797, 0.0630535
18.4796, 0.063053
18.4795, 0.0630526
18.4794, 0.0630521
18.4792, 0.0630517
18.4791, 0.0630512
18.479, 0.0630507
18.4789, 0.0630503
18.4788, 0.0630498
18.4787, 0.0630494
18.4785, 0.0630489
18.4784, 0.0630485
18.4783, 0.063048
18.4782, 0.0630475
18.4781, 0.0630471
18.478, 0.0630466
18.4779, 0.0630461
18.4777, 0.0630457
18.4776, 0.0630452
18.4775, 0.0630448
18.4774, 0.0630443
18.4773, 0.0630438
18.4772, 0.0630434
18.4771, 0.0630429
18.477, 0.0630424
18.4768, 0.063042
18.4767, 0.0630415
18.4766, 0.063041
18.4765, 0.0630405
18.4764, 0.0630401
18.4763, 0.0630396
18.4762, 0.0630391
18.4761, 0.0630387
18.476, 0.0630382
18.4758, 0.0630377
18.4757, 0.0630373
18.4756, 0.0630368
18.4755, 0.0630363
18.4754, 0.0630358
18.4753, 0.0630354
18.4752, 0.0630349
18.4751, 0.0630344
18.4749, 0.0630339
18.4748, 0.0630334
18.4747, 0.063033
18.4746, 0.0630325
18.4745, 0.063032
18.4744, 0.0630315
18.4743, 0.0630311
18.4742, 0.0630306
18.4741, 0.0630301
18.474, 0.0630297
18.4739, 0.0630292
18.4737, 0.0630288
18.4736, 0.0630283
18.4735, 0.0630278
18.4734, 0.0630274
18.4733, 0.0630269
18.4732, 0.0630264
18.4731, 0.063026
18.473, 0.0630255
18.4729, 0.0630251
18.4728, 0.0630246
18.4727, 0.0630242
18.4726, 0.0630237
18.4725, 0.0630233
18.4723, 0.0630228
18.4722, 0.0630223
18.4721, 0.0630219
18.472, 0.0630214
18.4719, 0.0630209
18.4718, 0.0630205
18.4717, 0.06302
18.4716, 0.0630195
18.4715, 0.0630191
18.4714, 0.0630186
18.4713, 0.0630182
18.4712, 0.0630177
18.4711, 0.0630172
18.471, 0.0630168
18.4709, 0.0630163
18.4708, 0.0630159
18.4707, 0.0630154
18.4705, 0.063015
18.4704, 0.0630145
18.4703, 0.0630141
18.4702, 0.0630136
18.4701, 0.0630132
18.47, 0.0630127
18.4699, 0.0630123
18.4698, 0.0630119
18.4697, 0.0630114
18.4696, 0.063011
18.4695, 0.0630105
18.4694, 0.0630101
18.4693, 0.0630097
18.4692, 0.0630092
18.4691, 0.0630088
18.469, 0.0630084
18.4689, 0.063008
18.4688, 0.0630075
18.4687, 0.0630071
18.4686, 0.0630067
18.4684, 0.0630062
18.4683, 0.0630058
18.4682, 0.0630054
18.4681, 0.063005
18.468, 0.0630046
18.4679, 0.0630041
18.4678, 0.0630037
18.4677, 0.0630033
18.4676, 0.0630029
18.4675, 0.0630024
18.4674, 0.063002
18.4673, 0.0630016
18.4672, 0.0630012
18.4671, 0.0630008
18.467, 0.0630004
18.4669, 0.0629999
18.4668, 0.0629995
18.4667, 0.0629991
18.4666, 0.0629987
18.4665, 0.0629983
18.4664, 0.0629979
18.4662, 0.0629975
18.4661, 0.0629971
18.466, 0.0629967
18.4659, 0.0629963
18.4658, 0.0629959
18.4657, 0.0629955
18.4656, 0.0629951
18.4655, 0.0629947
18.4654, 0.0629943
18.4653, 0.0629938
18.4652, 0.0629934
18.4651, 0.062993
18.465, 0.0629926
18.4649, 0.0629922
18.4648, 0.0629918
18.4647, 0.0629914
18.4646, 0.062991
18.4644, 0.0629906
18.4643, 0.0629902
18.4642, 0.0629898
18.4641, 0.0629894
18.464, 0.062989
18.4639, 0.0629885
18.4638, 0.0629881
18.4637, 0.0629877
18.4636, 0.0629873
18.4635, 0.0629868
18.4634, 0.0629864
18.4633, 0.062986
18.4632, 0.0629855
18.463, 0.0629851
18.4629, 0.0629846
18.4628, 0.0629842
18.4627, 0.0629837
18.4626, 0.0629833
18.4625, 0.0629828
18.4624, 0.0629824
18.4623, 0.0629819
18.4622, 0.0629815
18.4621, 0.062981
18.462, 0.0629806
18.4619, 0.0629801
18.4618, 0.0629797
18.4617, 0.0629793
18.4616, 0.0629788
18.4614, 0.0629784
18.4613, 0.0629779
18.4612, 0.0629774
18.4611, 0.062977
18.461, 0.0629765
18.4609, 0.0629761
18.4608, 0.0629756
18.4607, 0.0629752
18.4606, 0.0629747
18.4605, 0.0629742
18.4603, 0.0629738
18.4602, 0.0629733
18.4601, 0.0629729
18.46, 0.0629724
18.4599, 0.0629719
18.4598, 0.0629715
18.4597, 0.062971
18.4595, 0.0629705
18.4594, 0.0629701
18.4593, 0.0629696
18.4592, 0.0629691
18.4591, 0.0629686
18.459, 0.0629681
18.4589, 0.0629676
18.4587, 0.0629671
18.4586, 0.0629666
18.4585, 0.0629661
18.4584, 0.0629656
18.4583, 0.0629651
18.4581, 0.0629645
18.458, 0.062964
18.4579, 0.0629635
18.4578, 0.062963
18.4576, 0.0629625
18.4575, 0.062962
18.4574, 0.0629614
18.4573, 0.0629609
18.4571, 0.0629604
18.457, 0.0629598
18.4569, 0.0629593
18.4568, 0.0629586
18.4566, 0.062958
18.4565, 0.0629574
18.4564, 0.0629567
18.4562, 0.0629561
18.4561, 0.0629554
18.4559, 0.0629547
18.4558, 0.062954
18.4557, 0.0629532
18.4555, 0.0629524
18.4554, 0.0629516
18.4552, 0.0629508
18.4551, 0.06295
18.4549, 0.0629492
18.4548, 0.0629484
18.4546, 0.0629476
18.4544, 0.0629468
18.4543, 0.062946
18.4541, 0.0629451
18.454, 0.0629443
18.4538, 0.0629434
18.4536, 0.0629425
18.4535, 0.0629416
18.4533, 0.0629407
18.4531, 0.0629397
18.453, 0.0629386
18.4528, 0.0629375
18.4526, 0.0629364
18.4524, 0.0629352
18.4522, 0.062934
18.452, 0.0629327
18.4517, 0.0629313
18.4515, 0.0629298
18.4512, 0.0629281
18.451, 0.0629264
18.4507, 0.0629245
18.4504, 0.0629227
18.4501, 0.0629207
18.4498, 0.0629186
18.4495, 0.0629163
18.4491, 0.0629138
18.4487, 0.0629108
18.4483, 0.0629073
18.4478, 0.0629033
18.4472, 0.0628988
18.4466, 0.0628933
18.4458, 0.0628862
18.4448, 0.0628764
18.4435, 0.0628613
18.4416, 0.0628369
18.4385, 0.0628019
18.4333, 0.0627549
18.425, 0.0626972
18.4117, 0.0626311
18.3911, 0.0625887
18.3731, 0.0625771
18.3646, 0.0625879
18.3639, 0.0626077
18.3651, 0.0626261
18.3683, 0.0626332
18.3699, 0.0626227
18.3667, 0.0625969
18.359, 0.062565
18.3495, 0.0625369
18.3412, 0.0625179
18.3356, 0.0625075
18.3324, 0.0625027
18.3305, 0.0625002
18.3291, 0.0624972
18.3276, 0.0624927
18.3257, 0.0624869
18.3237, 0.0624807
18.3217, 0.0624748
18.3201, 0.0624695
18.3189, 0.0624646
18.318, 0.0624599
18.3172, 0.0624553
18.3165, 0.0624509
18.3156, 0.062447
18.3147, 0.0624439
18.3138, 0.0624417
18.313, 0.0624404
18.3123, 0.0624398
18.3117, 0.0624395
18.3113, 0.062439
18.311, 0.0624382
18.3106, 0.062437
18.3101, 0.0624353
18.3096, 0.0624335
18.309, 0.0624317
18.3085, 0.0624301
18.308, 0.0624289
18.3076, 0.0624278
18.3073, 0.0624269
18.307, 0.0624261
18.3067, 0.0624253
18.3063, 0.0624245
18.306, 0.0624237
18.3057, 0.0624229
18.3054, 0.0624221
18.3051, 0.0624213
18.3048, 0.0624205
18.3045, 0.0624196
18.3043, 0.0624185
18.304, 0.0624174
18.3037, 0.0624162
18.3034, 0.0624149
18.3031, 0.0624137
18.3028, 0.0624125
18.3025, 0.0624114
18.3022, 0.0624103
18.302, 0.0624093
18.3017, 0.0624084
18.3014, 0.0624074
18.3011, 0.0624064
18.3008, 0.0624054
18.3005, 0.0624043
18.3001, 0.0624031
18.2997, 0.0624018
18.2992, 0.0624003
18.2987, 0.0623985
18.298, 0.0623964
18.2972, 0.0623939
18.2962, 0.062391
18.295, 0.0623873
18.2935, 0.062383
18.2916, 0.0623779
18.2894, 0.0623716
18.2866, 0.0623633
18.2831, 0.0623482
18.2779, 0.0623199
18.2691, 0.0622608
18.2507, 0.0620994
18.2003, 0.0494563
14.3231, 0.0163923
4.44856, 0.0557192
16.3153, 0.0183432
5.04177, 0.0161918
4.3486, 0.0397235
11.42, 0.0195614
5.36234, 0.00909709
2.2282, 0.0262605
7.421, 0.0239746
6.7268, 0.00888433
2.15986, 0.0130533
3.41406, 0.0218423
6.06136, 0.0141605
3.75104, 0.00760377
1.77666, 0.0139135
3.67483, 0.0165883
4.48272, 0.00997647
2.49729, 0.00799516
1.90531, 0.012763
3.34269, 0.0128056
3.35644, 0.0083192
2.00571, 0.0083
1.99686, 0.0114155
2.93143, 0.0105764
2.67781, 0.00772769
1.8207, 0.00832
1.99875, 0.0101968
2.56267, 0.00920052
2.26248, 0.00750113
1.75177, 0.00821976
1.96851, 0.00930198
2.294, 0.00840899
2.02536, 0.00742759
1.73058, 0.00806234
1.92254, 0.00864019
2.09728, 0.00793687
1.88547, 0.00741491
1.72702, 0.00793554
1.88174, 0.00822476
1.96726, 0.00769637
1.80776, 0.00742913
1.72711, 0.00780808
1.84043, 0.00792417
1.87456, 0.00755008
1.76152, 0.00744401
1.7293, 0.00771433
1.81051, 0.0077346
1.81689, 0.00747169
1.73881, 0.00743749
1.72992, 0.00761413
1.78393, 0.00759017
1.77681, 0.00742213
1.72588, 0.00743686
1.7298, 0.00755449
1.76474, 0.00751436
1.7523, 0.00740548
1.71942, 0.00743055
1.72713, 0.00749881
1.74783, 0.00745688
1.73513, 0.00739387
1.71596, 0.00742478
1.72514, 0.00746333
1.73694, 0.00742405
1.72563, 0.00738541
1.71455, 0.00740969
1.7222, 0.00742826
1.72786, 0.00739886
1.71889, 0.00738186
1.71354, 0.00740396
1.71992, 0.00741192
1.72212, 0.00738887
1.71518, 0.00737957
1.71258, 0.00739347
1.717, 0.0073941
1.71729, 0.00737863
1.71258, 0.00737689
1.71199, 0.00738718
1.71512, 0.00738456
1.71447, 0.00737286
1.71116, 0.00737208
1.71116, 0.00737755
1.71295, 0.00737442
1.71193, 0.00736851
1.7099, 0.00737084
1.71035, 0.00737455
1.71135, 0.00737081
1.71028, 0.00736608
1.70898, 0.007367
1.70936, 0.00736803
1.70974, 0.00736498
1.70883, 0.00736297
1.7082, 0.00736451
1.70862, 0.00736467
1.70868, 0.00736171
1.70787, 0.00735986
1.70745, 0.00736029
1.70767, 0.00735982
1.70752, 0.0073582
1.70692, 0.00735794
1.70672, 0.00735858
1.70685, 0.00735773
1.70661, 0.00735588
1.70615, 0.007355
1.706, 0.0073547
1.70601, 0.00735375
1.70576, 0.00735279
1.70545, 0.00735261
1.70537, 0.00735236
1.70531, 0.00735131
1.70505, 0.00735021
1.70479, 0.00734966
1.70468, 0.00734917
1.70454, 0.00734847
1.70431, 0.00734799
1.70413, 0.00734775
1.70403, 0.00734719
1.70387, 0.00734627
1.70366, 0.00734545
1.70349, 0.00734484
1.70338, 0.00734422
1.70322, 0.00734362
1.70303, 0.00734318
1.7029, 0.00734276
1.70277, 0.00734213
1.70261, 0.00734141
1.70243, 0.0073408
1.70229, 0.00734027
1.70215, 0.00733974
1.702, 0.00733927
1.70184, 0.00733885
1.70171, 0.00733834
1.70157, 0.00733771
1.70142, 0.00733708
1.70128, 0.00733652
1.70114, 0.00733599
1.701, 0.00733551
1.70086, 0.00733508
1.70072, 0.00733463
1.70059, 0.00733412
1.70045, 0.00733357
1.70031, 0.00733303
1.70018, 0.00733253
1.70004, 0.00733205
1.69991, 0.00733159
1.69977, 0.00733115
1.69965, 0.00733067
1.69952, 0.00733016
1.69938, 0.00732963
1.69925, 0.00732913
1.69912, 0.00732866
1.699, 0.00732822
1.69886, 0.00732779
1.69874, 0.00732736
1.69861, 0.00732689
1.69848, 0.00732641
1.69836, 0.00732593
1.69823, 0.00732546
1.69811, 0.00732501
1.69798, 0.00732458
1.69786, 0.00732415
1.69774, 0.0073237
1.69761, 0.00732324
1.69749, 0.00732278
1.69737, 0.00732233
1.69725, 0.00732189
1.69713, 0.00732146
1.69701, 0.00732104
1.69689, 0.00732062
1.69677, 0.00732018
1.69665, 0.00731974
1.69653, 0.00731929
1.69641, 0.00731886
1.6963, 0.00731843
1.69618, 0.00731802
1.69606, 0.0073176
1.69595, 0.00731718
1.69583, 0.00731675
1.69572, 0.00731632
1.6956, 0.0073159
1.69549, 0.00731549
1.69537, 0.00731508
1.69526, 0.00731467
1.69515, 0.00731426
1.69503, 0.00731385
1.69492, 0.00731343
1.69481, 0.00731302
1.6947, 0.00731261
1.69458, 0.00731221
1.69447, 0.00731181
1.69436, 0.00731141
1.69425, 0.00731101
1.69414, 0.00731061
1.69403, 0.00731021
1.69392, 0.00730981
1.69381, 0.00730941
1.6937, 0.00730902
1.6936, 0.00730863
1.69349, 0.00730824
1.69338, 0.00730784
1.69327, 0.00730745
1.69316, 0.00730705
1.69306, 0.00730667
1.69295, 0.00730628
1.69284, 0.0073059
1.69274, 0.00730551
1.69263, 0.00730513
1.69253, 0.00730474
1.69242, 0.00730436
1.69232, 0.00730397
1.69221, 0.00730359
1.69211, 0.00730321
1.692, 0.00730284
1.6919, 0.00730246
1.69179, 0.00730208
1.69169, 0.0073017
1.69159, 0.00730132
1.69148, 0.00730095
1.69138, 0.00730058
1.69128, 0.0073002
1.69118, 0.00729983
1.69107, 0.00729946
1.69097, 0.00729909
1.69087, 0.00729872
1.69077, 0.00729835
1.69067, 0.00729798
1.69057, 0.00729761
1.69047, 0.00729724
1.69037, 0.00729688
1.69027, 0.00729651
1.69017, 0.00729615
1.69007, 0.00729578
1.68997, 0.00729542
1.68987, 0.00729506
1.68977, 0.00729469
1.68967, 0.00729433
1.68957, 0.00729397
1.68947, 0.00729361
1.68937, 0.00729325
1.68927, 0.00729289
1.68918, 0.00729253
1.68908, 0.00729218
1.68898, 0.00729182
1.68888, 0.00729146
1.68879, 0.00729111
1.68869, 0.00729075
1.68859, 0.0072904
1.68849, 0.00729004
1.6884, 0.00728969
1.6883, 0.00728934
1.6882, 0.00728898
1.68811, 0.00728863
1.68801, 0.00728828
1.68792, 0.00728793
1.68782, 0.00728758
1.68773, 0.00728723
1.68763, 0.00728688
1.68754, 0.00728653
1.68744, 0.00728619
1.68735, 0.00728584
1.68725, 0.00728549
1.68716, 0.00728515
1.68706, 0.0072848
1.68697, 0.00728446
1.68687, 0.00728411
1.68678, 0.00728377
1.68669, 0.00728343
1.68659, 0.00728308
1.6865, 0.00728274
1.6864, 0.0072824
1.68631, 0.00728206
1.68622, 0.00728172
1.68613, 0.00728138
1.68603, 0.00728104
1.68594, 0.0072807
1.68585, 0.00728036
1.68575, 0.00728002
1.68566, 0.00727969
1.68557, 0.00727935
1.68548, 0.00727901
1.68539, 0.00727868
1.68529, 0.00727834
1.6852, 0.00727801
1.68511, 0.00727767
1.68502, 0.00727734
1.68493, 0.00727701
1.68484, 0.00727667
1.68475, 0.00727634
1.68466, 0.00727601
1.68457, 0.00727568
1.68447, 0.00727535
1.68438, 0.00727502
1.68429, 0.00727469
1.6842, 0.00727436
1.68411, 0.00727403
1.68402, 0.0072737
1.68393, 0.00727338
1.68384, 0.00727305
1.68375, 0.00727272
1.68366, 0.0072724
1.68358, 0.00727207
1.68349, 0.00727174
1.6834, 0.00727142
1.68331, 0.0072711
1.68322, 0.00727077
1.68313, 0.00727045
1.68304, 0.00727013
1.68295, 0.0072698
1.68286, 0.00726948
1.68278, 0.00726916
1.68269, 0.00726884
1.6826, 0.00726852
1.68251, 0.0072682
1.68242, 0.00726788
1.68234, 0.00726756
1.68225, 0.00726724
1.68216, 0.00726692
1.68207, 0.0072666
1.68199, 0.00726629
1.6819, 0.00726597
1.68181, 0.00726565
1.68172, 0.00726534
1.68164, 0.00726502
1.68155, 0.0072647
1.68146, 0.00726439
1.68138, 0.00726407
1.68129, 0.00726376
1.6812, 0.00726344
1.68112, 0.00726313
1.68103, 0.00726282
1.68094, 0.00726251
1.68086, 0.00726219
1.68077, 0.00726189
1.68069, 0.00726157
1.68059, 0.00726128
1.68053, 0.00726096
1.68042, 0.0072607
1.68037, 0.00726039
1.68026, 0.00726022
1.68025, 0.00725998
1.68014, 0.00726006
1.68024, 0.00726013
1.68017, 0.00726103
1.68058, 0.00726236
1.68081, 0.00726609
1.68219, 0.00727219
1.68369, 0.00728572
1.68824, 0.00730864
1.69451, 0.00735278
1.70868, 0.00742107
1.72808, 0.00752019
1.75942, 0.00760756
1.78393, 0.00761706
1.78873, 0.00748563
1.74743, 0.00731404
1.69695, 0.00725732
1.67957, 0.00734067
1.70413, 0.00743051
1.73231, 0.00739702
1.72098, 0.00729285
1.69052, 0.00725565
1.67912, 0.00731414
1.69624, 0.00735906
1.7107, 0.00731535
1.69664, 0.00725771
1.67978, 0.00726652
1.68256, 0.00730866
1.69463, 0.00730785
1.69519, 0.00726544
1.68184, 0.00725196
1.67792, 0.00727825
1.68619, 0.00728962
1.68902, 0.00726796
1.68305, 0.00724938
1.67723, 0.00726038
1.68039, 0.00727495
1.68522, 0.00726482
1.6817, 0.00724957
1.67739, 0.00725203
1.67818, 0.00726244
1.68102, 0.00726106
1.681, 0.00724956
1.67727, 0.00724742
1.67668, 0.00725477
1.67908, 0.00725575
1.67909, 0.0072494
1.67743, 0.00724544
1.67617, 0.00724883
1.67708, 0.00725183
1.67822, 0.007248
1.67685, 0.00724435
1.67587, 0.00724548
1.67626, 0.00724764
1.67675, 0.0072467
1.67667, 0.00724346
1.67558, 0.00724302
1.67546, 0.0072448
1.67611, 0.00724455
1.67588, 0.00724272
1.67546, 0.00724153
1.67508, 0.00724216
1.67521, 0.00724278
1.67553, 0.00724154
1.67504, 0.00724037
1.67476, 0.00724041
1.67479, 0.00724068
1.67481, 0.00724042
1.67483, 0.00723929
1.67443, 0.00723886
1.67432, 0.00723909
1.67444, 0.00723888
1.6743, 0.0072383
1.67421, 0.00723766
1.67399, 0.00723747
1.67393, 0.00723756
1.674, 0.00723704
1.67381, 0.00723657
1.6737, 0.00723618
1.6736, 0.00723608
1.67353, 0.00723586
1.67354, 0.00723543
1.67335, 0.00723495
1.67326, 0.00723484
1.67321, 0.00723448
1.67312, 0.00723437
1.67308, 0.00723377
1.67294, 0.00723367
1.67285, 0.00723325
1.67284, 0.00723329
1.67271, 0.00723267
1.67271, 0.00723284
1.67257, 0.00723212
1.67258, 0.00723279
1.67253, 0.00723192
1.67259, 0.00723317
1.67257, 0.00723229
1.67283, 0.00723485
1.67295, 0.00723446
1.67366, 0.00723969
1.67422, 0.0072409
1.67586, 0.00725198
1.67763, 0.00725797
1.6814, 0.00728073
1.68582, 0.00729636
1.69353, 0.00733538
1.70167, 0.00735646
1.71224, 0.00739106
1.71797, 0.0073765
1.71846, 0.00735209
1.70657, 0.00728528
1.69012, 0.00724271
1.67505, 0.00722686
1.67089, 0.00724357
1.67692, 0.00727936
1.68545, 0.00728667
1.69061, 0.00728201
1.68623, 0.00724725
1.67815, 0.00722852
1.67121, 0.0072272
1.67086, 0.00723902
1.67553, 0.00725719
1.67913, 0.00725106
1.67943, 0.00724239
1.67496, 0.00722545
1.67103, 0.00722245
1.66988, 0.00723053
1.67169, 0.0072352
1.67438, 0.00724016
1.67433, 0.00723003
1.6727, 0.0072245
1.6701, 0.00722077
1.66927, 0.00722263
1.67021, 0.00722914
1.67129, 0.00722733
1.67188, 0.00722684
1.67067, 0.00722047
1.66951, 0.00721897
1.66878, 0.00722045
1.66903, 0.00722114
1.66984, 0.00722398
1.66989, 0.0072205
1.66965, 0.00721952
1.66875, 0.00721713
1.66833, 0.00721699
1.66836, 0.0072189
1.66857, 0.00721807
1.66889, 0.00721899
1.66857, 0.00721636
1.66828, 0.00721586
1.66784, 0.00721533
1.66773, 0.0072151
1.66786, 0.00721632
1.66787, 0.00721505
1.66793, 0.00721534
1.66762, 0.00721376
1.66744, 0.00721348
1.66724, 0.00721346
1.66718, 0.00721299
1.66725, 0.00721365
1.66716, 0.00721251
1.66713, 0.00721261
1.66691, 0.00721165
1.66679, 0.0072114
1.66667, 0.00721141
1.66661, 0.00721086
1.66661, 0.00721119
1.66651, 0.00721029
1.66646, 0.00721031
1.66629, 0.00720964
1.6662, 0.00720938
1.66611, 0.00720929
1.66603, 0.00720878
1.666, 0.00720891
1.66589, 0.00720821
1.66584, 0.00720817
1.66571, 0.00720762
1.66563, 0.00720738
1.66553, 0.00720719
1.66545, 0.00720675
1.6654, 0.00720674
1.6653, 0.00720618
1.66524, 0.0072061
1.66513, 0.00720561
1.66506, 0.00720539
1.66496, 0.00720512
1.66488, 0.00720475
1.66481, 0.00720464
1.66472, 0.00720416
1.66466, 0.00720405
1.66456, 0.0072036
1.66449, 0.0072034
1.66439, 0.00720307
1.66431, 0.00720276
1.66424, 0.00720255
1.66415, 0.00720217
1.66408, 0.007202
1.66399, 0.0072016
1.66392, 0.00720139
1.66382, 0.00720105
1.66375, 0.00720076
1.66366, 0.00720052
1.66358, 0.00720015
1.66351, 0.00719999
1.66341, 0.00719956
1.66335, 0.00719944
1.66325, 0.00719897
1.66319, 0.00719888
1.66308, 0.0071984
1.66303, 0.00719834
1.66292, 0.00719782
1.66288, 0.00719788
1.66277, 0.00719726
1.66275, 0.00719757
1.66264, 0.00719679
1.66268, 0.00719764
1.66258, 0.00719666
1.66277, 0.00719866
1.66275, 0.00719772
1.6633, 0.00720234
1.6636, 0.00720255
1.6651, 0.00721349
1.66653, 0.00721875
1.67056, 0.00724502
1.67529, 0.00726498
1.6854, 0.00732138
1.69719, 0.00736173
1.71573, 0.00743104
1.72913, 0.00742572
1.7356, 0.00739181
1.71766, 0.00727688
1.68923, 0.00720629
1.66452, 0.00720122
1.66325, 0.00724656
1.67959, 0.00730322
1.692, 0.00728014
1.69023, 0.00723681
1.67302, 0.00719175
1.66146, 0.00719963
1.66444, 0.00723989
1.67376, 0.00724404
1.67897, 0.00722939
1.67079, 0.00719448
1.66272, 0.00719079
1.66113, 0.00721404
1.66678, 0.0072201
1.67105, 0.00721837
1.66805, 0.00719535
1.66266, 0.0071929
1.66195, 0.00720632
1.66439, 0.00721402
1.6694, 0.0072177
1.66752, 0.00720905
1.66744, 0.00721065
1.66636, 0.00722765
1.67205, 0.00723771
1.67516, 0.00725336
1.67976, 0.00725078
1.67854, 0.00725727
1.68187, 0.00725691
1.67945, 0.00725098
1.68058, 0.007234
1.67254, 0.00720985
1.66762, 0.00719074
1.66055, 0.00718506
1.65898, 0.00718619
1.66022, 0.0071952
1.66139, 0.00720044
1.66471, 0.00720387
1.66421, 0.00720597
1.66592, 0.00719953
1.66342, 0.00719526
1.6623, 0.00718452
1.65913, 0.00718082
1.65793, 0.00718056
1.65787, 0.00718267
1.65857, 0.00718864
1.6603, 0.00718781
1.66001, 0.0071889
1.6606, 0.00718478
1.65886, 0.00718231
1.6588, 0.00717996
1.65738, 0.00717766
1.65728, 0.00717794
1.65706, 0.00717798
1.65701, 0.00717941
1.65787, 0.00718035
1.65745, 0.0071799
1.65816, 0.00717895
1.65706, 0.00717713
1.65717, 0.00717562
1.65632, 0.00717512
1.6563, 0.00717458
1.65623, 0.00717487
1.6561, 0.00717514
1.65643, 0.00717473
1.65613, 0.00717568
1.65647, 0.00717412
1.65609, 0.00717527
1.65623, 0.00717314
1.6559, 0.00717442
1.65591, 0.00717299
1.65592, 0.00717503
1.65602, 0.00717472
1.65656, 0.00717825
1.65683, 0.0071788
1.65802, 0.0071855
1.65873, 0.00718773
1.66105, 0.00720064
1.66293, 0.00720678
1.66718, 0.00722909
1.6711, 0.00724018
1.67763, 0.00726896
1.68275, 0.00727442
1.6882, 0.00728735
1.68821, 0.00726189
1.68426, 0.00723833
1.67396, 0.00719521
1.66337, 0.00717386
1.65562, 0.00716787
1.65399, 0.00717789
1.6579, 0.00719958
1.6627, 0.00720495
1.66657, 0.00720821
1.66518, 0.00718873
1.66143, 0.00717615
1.65612, 0.00716474
1.65342, 0.0071657
1.65382, 0.00717553
1.65593, 0.00717957
1.65854, 0.0071849
1.6585, 0.00717577
1.65735, 0.00717061
1.65452, 0.00716308
1.65303, 0.00716244
1.65265, 0.00716678
1.6536, 0.00716826
1.65482, 0.00717236
1.65506, 0.00716746
1.65459, 0.00716593
1.65331, 0.0071611
1.65236, 0.00716056
1.65209, 0.00716213
1.65229, 0.00716271
1.65305, 0.00716557
1.65314, 0.0071633
1.65328, 0.00716358
1.65263, 0.00716106
1.65242, 0.0071613
1.65219, 0.00716258
1.65263, 0.007164
1.65323, 0.00716795
1.6541, 0.00716955
1.65496, 0.00717447
1.65611, 0.00717806
1.6574, 0.00718561
1.65965, 0.00719458
1.66216, 0.00720608
1.66602, 0.00721936
1.66945, 0.00723011
1.67337, 0.007238
1.67503, 0.00723568
1.675, 0.00722575
1.67149, 0.00720596
1.66583, 0.00718738
1.66024, 0.00717245
1.65541, 0.0071723
1.65605, 0.00718013
1.6574, 0.00720147
1.66512, 0.00722
1.66917, 0.00724464
1.6783, 0.00725556
1.67975, 0.00727057
1.68619, 0.0072667
1.68307, 0.00726774
1.68533, 0.00724907
1.67782, 0.00724004
1.67691, 0.00722265
1.66998, 0.00722312
1.67169, 0.00722269
1.67013, 0.00722969
1.67354, 0.00722722
1.67166, 0.00721736
1.66964, 0.00719855
1.66325, 0.00717682
1.6572, 0.00716089
1.65217, 0.00715359
1.64997, 0.00715745
1.65135, 0.00716671
1.65376, 0.00717598
1.65706, 0.00718013
1.65772, 0.00717625
1.65718, 0.00716733
1.65389, 0.00715615
1.65106, 0.00714832
1.64828, 0.00714545
1.6477, 0.00714737
1.64816, 0.007152
1.64952, 0.00715556
1.65077, 0.00715711
1.65094, 0.00715497
1.65068, 0.00715122
1.64912, 0.00714683
1.64823, 0.00714372
1.6469, 0.00714255
1.64687, 0.00714292
1.64676, 0.00714418
1.64725, 0.00714536
1.64761, 0.00714546
1.64754, 0.00714528
1.64768, 0.00714343
1.64686, 0.00714287
1.64699, 0.00714069
1.64603, 0.00714125
1.64648, 0.00713973
1.6458, 0.00714144
1.64647, 0.00714026
1.64604, 0.00714242
1.64668, 0.00714123
1.64642, 0.00714383
1.64703, 0.00714292
1.647, 0.0071468
1.64788, 0.00714674
1.64818, 0.00715309
1.64977, 0.00715444
1.6505, 0.00716454
1.65323, 0.00716757
1.65443, 0.00718176
1.65845, 0.00718495
1.65963, 0.00719971
1.6639, 0.00719692
1.66319, 0.0072029
1.6649, 0.00718667
1.66007, 0.0071785
1.65761, 0.00715532
1.65059, 0.00714499
1.64756, 0.00713371
1.64406, 0.00713369
1.64419, 0.00713836
1.64545, 0.00714301
1.64699, 0.00715087
1.64924, 0.00714907
1.64878, 0.00714992
1.64901, 0.00714107
1.64631, 0.00713731
1.6453, 0.00713074
1.64312, 0.00712943
1.643, 0.00713039
1.64295, 0.0071315
1.64369, 0.00713584
1.64455, 0.00713473
1.6447, 0.007137
1.64488, 0.00713252
1.64405, 0.00713235
1.64349, 0.00712797
1.64267, 0.007128
1.64219, 0.0071266
1.64225, 0.00712779
1.64212, 0.0071286
1.64288, 0.00712985
1.64271, 0.00713057
1.64352, 0.00713143
1.64312, 0.00713108
1.64378, 0.00713298
1.64347, 0.00713228
1.64428, 0.0071374
1.64463, 0.00713739
1.64602, 0.00714721
1.64737, 0.00714832
1.64956, 0.00716291
1.65184, 0.00716427
1.65463, 0.00718108
1.65706, 0.00717876
1.6592, 0.00719045
1.65975, 0.00717754
1.65887, 0.00717625
1.65559, 0.00715319
1.65129, 0.00714429
1.64637, 0.00712675
1.64284, 0.00712534
1.64119, 0.00712486
1.64178, 0.0071338
1.64415, 0.00714366
1.64718, 0.00715473
1.65055, 0.00716354
1.65327, 0.00717389
1.65601, 0.00718044
1.65886, 0.00719941
1.66303, 0.0072117
1.66904, 0.0072481
1.67689, 0.00726431
1.6856, 0.0073025
1.69274, 0.00729524
1.69514, 0.00729653
1.69114, 0.00724549
1.67949, 0.00721067
1.66642, 0.0071628
1.65318, 0.00715188
1.6503, 0.00716143
1.65123, 0.00719234
1.66384, 0.00723427
1.67212, 0.00726238
1.68557, 0.00727905
1.6854, 0.00726852
1.68716, 0.00723958
1.67421, 0.00720592
1.6673, 0.00717062
1.65469, 0.00716868
1.65483, 0.00717412
1.65688, 0.00721371
1.66754, 0.0072353
1.67578, 0.00726228
1.68209, 0.00724972
1.67984, 0.00723019
1.67297, 0.00718538
1.65982, 0.00715416
1.65072, 0.00713087
1.6429, 0.00713347
1.6448, 0.00714346
1.64664, 0.0071587
1.65223, 0.00716127
1.65237, 0.00715704
1.65124, 0.00714025
1.64657, 0.00712874
1.64228, 0.0071165
1.63975, 0.00711893
1.63918, 0.00711892
1.64045, 0.0071268
1.64175, 0.00712385
1.64161, 0.00712333
1.6411, 0.00711419
1.63829, 0.00711025
1.63752, 0.00710523
1.63534, 0.00710582
1.63632, 0.007107
1.63588, 0.00710865
1.63705, 0.00710903
1.6367, 0.00710716
1.63635, 0.00710465
1.63566, 0.00710202
1.63457, 0.00709995
1.63444, 0.00710014
1.63389, 0.0070994
1.63432, 0.00710132
1.63428, 0.00709981
1.63437, 0.00710117
1.63436, 0.00709832
1.63379, 0.00709907
1.63386, 0.00709635
1.6331, 0.00709741
1.63343, 0.00709569
1.63288, 0.00709714
1.63334, 0.00709598
1.63302, 0.00709753
1.63338, 0.0070963
1.63321, 0.00709837
1.63354, 0.00709692
1.63351, 0.00710056
1.63412, 0.00709906
1.63424, 0.00710557
1.63555, 0.00710436
1.63591, 0.00711527
1.6384, 0.00711494
1.63918, 0.00713186
1.6433, 0.0071326
1.64461, 0.00715564
1.65032, 0.00715484
1.65147, 0.00717934
1.65729, 0.00717013
1.65624, 0.00718896
1.66003, 0.0071705
1.6565, 0.00719071
1.66046, 0.00718186
1.66001, 0.00722231
1.66992, 0.00723119
1.67493, 0.00727366
1.68534, 0.00725847
1.68319, 0.00725445
1.67953, 0.00720328
1.66663, 0.00718815
1.65958, 0.00717054
1.65674, 0.00718637
1.65918, 0.00718934
1.66219, 0.00718403
1.65881, 0.0071548
1.65137, 0.00712137
1.64046, 0.00709571
1.63304, 0.00709415
1.63279, 0.0071055
1.63552, 0.00712425
1.64222, 0.00712912
1.64237, 0.00712188
1.64163, 0.00710664
1.6356, 0.00708994
1.6319, 0.00708869
1.63042, 0.00708608
1.63044, 0.00709715
1.63331, 0.00709378
1.63243, 0.00709701
1.63357, 0.00708953
1.63093, 0.00708962
1.6315, 0.00708829
1.63051, 0.00708915
1.63132, 0.00708881
1.6308, 0.00708618
1.63026, 0.00708258
1.62914, 0.0070822
1.62884, 0.0070802
1.62864, 0.00708635
1.62993, 0.00708416
1.62995, 0.00709063
1.63116, 0.00708427
1.62999, 0.00708852
1.63059, 0.00708204
1.62924, 0.00708796
1.63055, 0.00708512
1.63005, 0.00709339
1.6323, 0.00709187
1.632, 0.00710124
1.63473, 0.00709902
1.63414, 0.00711106
1.63768, 0.0071086
1.63707, 0.00712482
1.64174, 0.0071216
1.6411, 0.00714088
1.64644, 0.00713535
1.6454, 0.00715588
1.65079, 0.0071472
1.64915, 0.00716817
1.65429, 0.00715657
1.6522, 0.00717897
1.65728, 0.00716655
1.65551, 0.0071937
1.66136, 0.0071834
1.66098, 0.00721657
1.66781, 0.00720546
1.66807, 0.00723446
1.67282, 0.00720773
1.669, 0.00721117
1.66586, 0.00715975
1.6542, 0.00713934
1.64501, 0.00709481
1.63364, 0.00708592
1.63016, 0.00707967
1.62792, 0.00708756
1.63168, 0.00710044
1.63348, 0.00709891
1.63544, 0.00710267
1.63422, 0.00708565
1.63104, 0.00708315
1.62905, 0.00707116
1.62584, 0.00707631
1.62787, 0.00707636
1.62666, 0.00708352
1.63056, 0.00708215
1.62817, 0.00708222
1.63007, 0.00707342
1.62591, 0.00707238
1.62652, 0.0070632
1.62354, 0.00706944
1.62492, 0.00706265
1.62403, 0.00707282
1.62548, 0.00706413
1.62478, 0.0070715
1.62504, 0.00706053
1.62358, 0.00706499
1.6234, 0.0070565
1.62197, 0.00706087
1.62262, 0.00705673
1.62161, 0.00706087
1.62297, 0.00705825
1.62184, 0.00706117
1.62318, 0.00705768
1.6217, 0.00706088
1.623, 0.00705675
1.62163, 0.00706279
1.62336, 0.00705869
1.62248, 0.00706855
1.62488, 0.0070644
1.62438, 0.00707801
1.6276, 0.00707418
1.62739, 0.00709251
1.63196, 0.00709073
1.63235, 0.00711638
1.63919, 0.00711873
1.64075, 0.00715461
1.65073, 0.00716152
1.65363, 0.0072082
1.66681, 0.00721561
1.67, 0.00726767
1.68459, 0.00726503
1.68498, 0.00731045
1.69736, 0.00728604
1.69132, 0.00731486
1.69875, 0.00726795
1.6857, 0.00728089
1.68882, 0.00722269
1.67174, 0.00722513
1.67245, 0.00716849
1.65512, 0.00716607
1.655, 0.00712361
1.64148, 0.00712113
1.64156, 0.0070977
1.63379, 0.00709242
1.63278, 0.00708579
1.63048, 0.00707742
1.628, 0.00708634
1.63093, 0.00707674
1.62758, 0.00709377
1.63333, 0.00708017
1.62855, 0.00709379
1.63333, 0.00707395
1.62675, 0.00707769
1.62832, 0.00705611
1.62156, 0.0070533
1.62074, 0.00704044
1.61708, 0.00703842
1.61605, 0.00703947
1.61698, 0.00703898
1.61613, 0.00704836
1.61974, 0.00704463
1.61787, 0.00705375
1.62132, 0.0070446
1.61799, 0.00705001
1.62005, 0.0070389
1.61646, 0.00704231
1.61754, 0.00703384
1.61513, 0.00703697
1.61576, 0.00703221
1.6148, 0.00703446
1.61491, 0.00703175
1.61477, 0.00703221
1.61423, 0.00703012
1.6143, 0.00702922
1.61339, 0.00702765
1.61352, 0.00702658
1.6127, 0.00702584
1.61289, 0.00702511
1.61238, 0.00702512
1.61255, 0.00702439
1.6123, 0.00702485
1.61237, 0.00702355
1.61216, 0.00702441
1.61217, 0.00702232
1.61189, 0.00702381
1.61194, 0.00702099
1.61156, 0.00702336
1.61178, 0.00701996
1.6113, 0.00702322
1.61173, 0.00701935
1.61113, 0.0070234
1.61178, 0.00701913
1.61107, 0.0070239
1.61195, 0.00701937
1.61115, 0.00702508
1.61232, 0.00702051
1.6115, 0.00702775
1.61314, 0.00702354
1.61242, 0.00703352
1.61489, 0.00703044
1.61451, 0.0070454
1.61847, 0.00704506
1.61892, 0.00706904
1.62559, 0.00707475
1.62785, 0.00711449
1.63927, 0.00713184
1.64502, 0.00719628
1.66388, 0.00723046
1.67465, 0.00732281
1.70197, 0.00736492
1.71504, 0.00746007
1.74329, 0.00746564
1.74524, 0.00749938
1.75521, 0.00741631
1.73023, 0.00735893
1.71317, 0.00722793
1.67325, 0.00715851
1.65327, 0.00709275
1.63207, 0.00708928
1.63304, 0.00711674
1.63861, 0.00714782
1.65145, 0.00719764
1.6622, 0.00719653
1.66697, 0.00721033
1.66544, 0.00716552
1.6581, 0.00714911
1.64699, 0.00710037
1.6381, 0.00708601
1.62879, 0.00706441
1.62604, 0.00705977
1.62232, 0.00706002
1.62318, 0.00705232
1.62158, 0.00705657
1.62096, 0.00704238
1.61953, 0.00704619
1.61738, 0.00703556
1.61759, 0.00703891
1.6155, 0.00703504
1.61681, 0.00703179
1.6142, 0.00703135
1.61474, 0.00701995
1.61156, 0.00702322
1.61152, 0.00700991
1.60908, 0.00701834
1.60979, 0.00700806
1.60856, 0.00701784
1.60987, 0.00700959
1.60869, 0.00701502
1.60954, 0.00700752
1.60759, 0.00700814
1.60799, 0.00700333
1.60592, 0.00700262
1.60665, 0.00700164
1.60524, 0.00700164
1.60643, 0.00700199
1.60544, 0.00700247
1.60656, 0.00700093
1.60539, 0.00700213
1.60624, 0.00699782
1.60472, 0.00700127
1.60577, 0.00699518
1.60409, 0.00700192
1.60585, 0.00699481
1.60405, 0.00700425
1.60655, 0.00699605
1.60439, 0.00700679
1.6074, 0.00699743
1.60471, 0.00700839
1.60801, 0.00699832
1.60487, 0.00700899
1.60831, 0.00699876
1.60493, 0.00700877
1.60832, 0.00699859
1.60485, 0.00700743
1.60794, 0.00699718
1.60444, 0.00700423
1.60697, 0.00699389
1.60351, 0.00699881
1.60531, 0.00698892
1.60209, 0.00699203
1.60322, 0.00698363
1.60058, 0.00698561
1.60124, 0.00697963
1.59944, 0.00698093
1.59979, 0.00697758
1.59888, 0.00697818
1.59894, 0.00697707
1.59877, 0.00697671
1.59848, 0.00697731
1.59888, 0.00697582
1.59821, 0.00697775
1.59904, 0.00697512
1.59801, 0.00697821
1.59919, 0.00697453
1.59784, 0.00697879
1.59938, 0.00697423
1.59777, 0.00697989
1.59972, 0.00697463
1.59791, 0.00698212
1.60039, 0.0069764
1.59846, 0.00698654
1.60173, 0.00698086
1.59981, 0.00699523
1.60436, 0.00699078
1.60279, 0.00701242
1.60954, 0.00701188
1.60913, 0.00704641
1.6198, 0.00705537
1.62217, 0.00711225
1.63963, 0.00713967
1.64745, 0.00722967
1.67501, 0.00728056
1.68968, 0.00739745
1.72559, 0.0074447
1.73877, 0.0075305
1.76588, 0.00750116
1.75518, 0.00748313
1.75223, 0.00736298
1.71275, 0.00727889
1.69155, 0.0071661
1.65283, 0.00710533
1.6396, 0.00706333
1.62211, 0.00704878
1.62192, 0.00706074
1.62248, 0.00706618
1.62587, 0.00708383
1.63095, 0.0070747
1.62707, 0.00706627
1.62689, 0.00704007
1.61584, 0.00702129
1.61376, 0.00700526
1.60548, 0.00700268
1.60766, 0.00700308
1.60572, 0.00701019
1.60888, 0.00700595
1.60776, 0.00700626
1.60676, 0.00699096
1.6041, 0.00698648
1.60045, 0.00697216
1.59855, 0.00696928
1.59561, 0.00696494
1.59578, 0.00696381
1.59472, 0.00696953
1.59636, 0.00696654
1.59625, 0.00697541
1.59763, 0.0069668
1.5966, 0.00697109
1.59633, 0.00695848
1.59387, 0.00695798
1.5928, 0.00694932
1.59064, 0.00694881
1.59057, 0.00694849
1.58995, 0.00694852
1.59084, 0.00695239
1.59094, 0.00694993
1.59135, 0.00695257
1.59114, 0.00694761
1.59048, 0.00694838
1.59022, 0.00694403
1.58911, 0.00694448
1.58939, 0.00694219
1.58831, 0.00694249
1.58901, 0.00694108
1.58786, 0.00694087
1.58855, 0.00693918
1.58734, 0.00693905
1.58789, 0.00693702
1.58685, 0.00693775
1.58734, 0.00693554
1.58659, 0.00693715
1.58702, 0.00693475
1.58648, 0.00693671
1.58681, 0.00693419
1.58635, 0.00693603
1.58662, 0.00693357
1.58613, 0.00693516
1.58644, 0.00693291
1.58586, 0.00693444


==> data/0_3_grurnnG1g48.txt <==
13.6547, 0.037034
10.4935, 0.0220216
6.03992, 0.0174763
4.66247, 0.017823
4.77999, 0.015839
4.21947, 0.0141626
3.74914, 0.0128583
3.38168, 0.0116752
3.03902, 0.011183
2.89034, 0.0110442
2.84147, 0.0108201
2.76928, 0.0103673
2.63331, 0.0097289
2.44546, 0.00909824
2.26147, 0.00873164
2.15656, 0.00870075
2.15151, 0.00876556
2.17391, 0.00871108
2.15963, 0.0085418
2.11105, 0.00835898
2.05873, 0.00821154
2.01661, 0.00808379
1.97968, 0.00797222
1.94718, 0.00787283
1.91831, 0.00777927
1.89138, 0.00770089
1.86914, 0.00764029
1.85216, 0.007585
1.83661, 0.00752192
1.81853, 0.00746319
1.80152, 0.00742187
1.78978, 0.0073803
1.77854, 0.00732529
1.76411, 0.00726851
1.74973, 0.00722724
1.74007, 0.00720044
1.73456, 0.00717604
1.72977, 0.00714663
1.72356, 0.0071085
1.71451, 0.00706592
1.70356, 0.007024
1.69236, 0.00698567
1.68213, 0.00695213
1.67344, 0.00692424
1.66659, 0.00690267
1.66173, 0.00688539
1.6581, 0.0068693
1.6545, 0.00684939
1.64932, 0.0068247
1.64258, 0.00679789
1.6355, 0.00677163
1.62908, 0.00674572
1.62317, 0.0067199
1.61732, 0.00669637
1.61189, 0.00667617
1.60727, 0.00665635
1.60296, 0.00663423
1.59824, 0.00661124
1.59315, 0.00658812
1.58756, 0.00656468
1.58157, 0.00654117
1.57565, 0.00651726
1.56993, 0.00649292
1.56434, 0.00646983
1.55918, 0.00644791
1.55427, 0.00642616
1.54921, 0.00640385
1.5439, 0.00638008
1.53832, 0.00635457
1.53246, 0.00632867
1.52658, 0.00630336
1.52084, 0.00627808
1.51515, 0.00625228
1.50944, 0.00622657
1.50379, 0.00620084
1.49809, 0.00617452
1.49221, 0.00614729
1.4861, 0.00611957
1.47981, 0.0060918
1.47349, 0.00606373
1.46716, 0.00603514
1.46084, 0.00600619
1.45449, 0.00597713
1.4481, 0.00594773
1.44159, 0.00591776
1.43492, 0.00588708
1.42813, 0.00585564
1.42125, 0.00582363
1.41428, 0.00579139
1.40726, 0.00575882
1.4002, 0.00572574
1.39307, 0.00569222
1.38586, 0.00565822
1.37854, 0.00562356
1.3711, 0.00558846
1.36356, 0.0055532
1.35593, 0.0055176
1.34822, 0.00548146
1.34043, 0.00544492
1.33257, 0.005408
1.32467, 0.00537068
1.3167, 0.00533301
1.30864, 0.00529501
1.30051, 0.00525686
1.29233, 0.00521837
1.28412, 0.00518005
1.27588, 0.00514188
1.26764, 0.0051039
1.25941, 0.00506587
1.25122, 0.00502869
1.24309, 0.0049923
1.23568, 0.00498347
1.23477, 0.00524568
1.32294, 0.00792605
2.12817, 0.0115073
3.23716, 0.00524361
1.32324, 0.00841061
2.27069, 0.00507901
1.25954, 0.00678597
1.78212, 0.00634322
1.6456, 0.00518559
1.28619, 0.00601494
1.52951, 0.00608671
1.54966, 0.00537049
1.33295, 0.00543868
1.35172, 0.00575808
1.44778, 0.00558069
1.39546, 0.00528751
1.30819, 0.00530632
1.3153, 0.00538664
1.33992, 0.00535337
1.3278, 0.00522741
1.28902, 0.00515809
1.27162, 0.00512985
1.26967, 0.00511109
1.2696, 0.00508414
1.26324, 0.00497394
1.23038, 0.00491684
1.2143, 0.00492787
1.21808, 0.00493029
1.21907, 0.00484525
1.19734, 0.00474039
1.17361, 0.0047174
1.17363, 0.00471583
1.17593, 0.00466952
1.16245, 0.00458576
1.13825, 0.00455747
1.13161, 0.00454848
1.13132, 0.00450798
1.12206, 0.0044382
1.10472, 0.00439141
1.09473, 0.00436974
1.09159, 0.00433248
1.0828, 0.00428203
1.07029, 0.00423866
1.06075, 0.00420534
1.0539, 0.00416715
1.04471, 0.00412589
1.03463, 0.00408445
1.02566, 0.00404726
1.018, 0.00400885
1.00884, 0.00397338
1.00031, 0.00393415
0.991678, 0.00389687
0.983796, 0.00386119
0.975125, 0.0038265
0.966837, 0.00378936
0.95851, 0.00375557
0.950346, 0.00372333
0.94271, 0.00368939
0.934547, 0.00365394
0.926997, 0.00362465
0.919475, 0.00360436
0.916932, 0.00365674
0.931298, 0.00412777
1.0815, 0.00692458
1.90079, 0.0102964
2.94169, 0.00394187
1.01635, 0.0067866
1.87729, 0.00411188
1.06606, 0.00509528
1.35191, 0.00509248
1.32698, 0.00443975
1.13444, 0.00436557
1.13419, 0.00478463
1.25724, 0.00433556
1.12377, 0.00420166
1.07519, 0.00450954
1.16307, 0.00418018
1.07134, 0.00419932
1.07925, 0.00415548
1.06296, 0.00415899
1.06237, 0.00412886
1.05309, 0.00392878
0.997409, 0.00404583
1.03868, 0.00396588
1.01489, 0.00391999
1.00008, 0.00388502
0.987292, 0.00382209
0.968505, 0.00385348
0.982908, 0.00379961
0.969293, 0.003732
0.946792, 0.00370807
0.940973, 0.00369561
0.94008, 0.00367116
0.934974, 0.00361287
0.919083, 0.00360352
0.914496, 0.00355827
0.901556, 0.00356689
0.904062, 0.00350285
0.887668, 0.00350432
0.889755, 0.00344338
0.874632, 0.00343125
0.8707, 0.00340865
0.863723, 0.00339436
0.859756, 0.00335025
0.849045, 0.00332739
0.844135, 0.00331554
0.841081, 0.00327759
0.830697, 0.00326287
0.826316, 0.00324675
0.82217, 0.00321314
0.814197, 0.00319207
0.808738, 0.00318155
0.805045, 0.00315571
0.798706, 0.0031254
0.791218, 0.00311149
0.788069, 0.00308953
0.783502, 0.00307216
0.777891, 0.00304625
0.771252, 0.00302669
0.766324, 0.0030129
0.762315, 0.00299342
0.758864, 0.00298224
0.755038, 0.0029568
0.750981, 0.00295247
0.748728, 0.00293211
0.746043, 0.00293881
0.744727, 0.00292053
0.744876, 0.00294403
0.74811, 0.00292921
0.750615, 0.00293088
0.746523, 0.00287124
0.734414, 0.00281521
0.716238, 0.0027804
0.707921, 0.00278386
0.711169, 0.00280609
0.715207, 0.00278841
0.713047, 0.00276514
0.703978, 0.00272353
0.694387, 0.00269906
0.686073, 0.00268178
0.681861, 0.00267196
0.68059, 0.00267857
0.68169, 0.00268606
0.687067, 0.002746
0.700344, 0.00283009
0.731462, 0.00304722
0.787924, 0.00327146
0.859971, 0.00285727
0.741922, 0.00267217
0.688178, 0.00289107
0.759331, 0.00272944
0.710699, 0.00268437
0.695492, 0.00277273
0.723849, 0.00263959
0.68439, 0.00265425
0.687045, 0.00268476
0.695972, 0.00255439
0.656477, 0.00263717
0.682267, 0.00255759
0.657407, 0.002521
0.646324, 0.00258228
0.663542, 0.00248861
0.635331, 0.00252612
0.646462, 0.00249364
0.63655, 0.00249721
0.640078, 0.00247006
0.629974, 0.00244325
0.622062, 0.00246503
0.632117, 0.00241963
0.616295, 0.00241752
0.617336, 0.00239813
0.613061, 0.00239745
0.611509, 0.00238913
0.610473, 0.00235797
0.600557, 0.00237087
0.604363, 0.00235554
0.599845, 0.00235134
0.59749, 0.00234065
0.596293, 0.00231685
0.588697, 0.00231975
0.589263, 0.00230583
0.58611, 0.002303
0.584825, 0.00230452
0.585915, 0.00230065
0.583939, 0.00230747
0.587968, 0.00233776
0.594177, 0.00238573
0.613034, 0.00255073
0.657219, 0.00279533
0.735491, 0.00316614
0.83774, 0.00301461
0.802661, 0.00242695
0.629148, 0.00242519
0.627992, 0.00258961
0.682557, 0.00248458
0.647133, 0.00233118
0.602166, 0.00248996
0.651704, 0.00237317
0.613734, 0.00228982
0.588619, 0.00242159
0.628842, 0.00225345
0.575613, 0.00231269
0.591789, 0.00230307
0.591559, 0.00224196
0.569835, 0.00228077
0.580645, 0.00223934
0.570152, 0.00225041
0.570837, 0.00223184
0.566738, 0.0021862
0.55459, 0.00223835
0.567943, 0.00217373
0.551083, 0.00216748
0.549304, 0.00218764
0.554385, 0.0021451
0.543005, 0.00216197
0.54729, 0.00213381
0.539133, 0.00213573
0.538975, 0.00213938
0.540227, 0.00211188
0.533054, 0.00212552
0.535143, 0.00210153
0.529717, 0.00209104
0.527, 0.00210171
0.528639, 0.0020818
0.524429, 0.00208534
0.52489, 0.00208329
0.524652, 0.00207597
0.522841, 0.00209064
0.527604, 0.00210847
0.532529, 0.00214849
0.546754, 0.00226414
0.577507, 0.00244959
0.642326, 0.00274572
0.717369, 0.00289392
0.787329, 0.00229161
0.594603, 0.00231487
0.59992, 0.00235759
0.621338, 0.00230635
0.598708, 0.00230774
0.597167, 0.00219386
0.567993, 0.00227832
0.598428, 0.002179
0.564542, 0.00225152
0.580527, 0.00213566
0.544092, 0.00217272
0.560001, 0.00213222
0.547605, 0.00215366
0.547587, 0.00208634
0.528066, 0.00209768
0.535814, 0.00207247
0.524645, 0.00208794
0.524268, 0.00207834
0.524288, 0.00207265
0.525479, 0.00203447
0.513749, 0.00205463
0.516919, 0.00201844
0.506024, 0.0020165
0.507285, 0.00199907
0.501919, 0.00202303
0.507449, 0.00199089
0.501952, 0.00201727
0.510468, 0.00204762
0.516541, 0.00208754
0.530365, 0.00217675
0.55947, 0.00221215
0.570785, 0.00218491
0.560906, 0.00203739
0.51953, 0.00195557
0.496245, 0.00195937
0.496438, 0.00204143
0.519067, 0.00203823
0.519147, 0.00197617
0.501169, 0.00192493
0.483436, 0.00193887
0.487336, 0.00198472
0.502578, 0.00199273
0.504237, 0.00197011
0.496631, 0.00192618
0.484531, 0.00190468
0.478921, 0.00189994
0.477263, 0.00190949
0.480623, 0.00192084
0.484846, 0.00192351
0.484403, 0.00190852
0.480083, 0.0018844
0.474168, 0.00187024
0.469133, 0.00186424
0.467254, 0.00185928
0.466418, 0.00186984
0.468122, 0.00187955
0.47093, 0.00189291
0.47567, 0.00192253
0.484941, 0.00198302
0.50288, 0.00208874
0.534603, 0.00218286
0.563269, 0.00222849
0.575417, 0.00210082
0.543942, 0.00194518
0.496052, 0.00191243
0.486128, 0.00194863
0.496828, 0.00192974
0.490601, 0.00192355
0.488291, 0.00193205
0.491778, 0.00188406
0.473753, 0.00184328
0.463046, 0.00188451
0.47639, 0.00192758
0.484974, 0.0018688
0.471984, 0.00182344
0.456584, 0.00185066
0.464583, 0.00187055
0.472523, 0.00184158
0.462017, 0.00181166
0.451444, 0.00180516
0.45221, 0.00182705
0.456503, 0.0018234
0.455171, 0.00179982
0.449606, 0.00180577
0.447933, 0.00181072
0.453612, 0.00182105
0.454209, 0.00181452
0.45598, 0.00184852
0.463605, 0.00188239
0.477189, 0.0019685
0.498768, 0.00207626
0.538093, 0.0021794
0.557745, 0.00221634
0.584953, 0.00202817
0.52147, 0.00195512
0.500001, 0.00204762
0.526339, 0.00213124
0.551428, 0.00230939
0.602505, 0.00233512
0.616846, 0.00224509
0.591806, 0.00210671
0.545002, 0.00182515
0.463228, 0.00189969
0.485243, 0.00207581
0.530634, 0.00194097
0.494454, 0.00187123
0.476269, 0.00184543
0.464104, 0.0018708
0.472872, 0.00193113
0.490422, 0.00179182
0.447028, 0.00180447
0.452674, 0.00184758
0.46552, 0.00182643
0.458236, 0.00181346
0.453345, 0.00176278
0.437169, 0.00179726
0.449474, 0.00178696
0.445687, 0.00176996
0.438134, 0.00178309
0.445978, 0.0017748
0.441429, 0.00176219
0.438872, 0.00173156
0.431132, 0.00172718
0.429267, 0.0017452
0.434867, 0.00173155
0.430539, 0.00172751
0.430063, 0.00173079
0.429653, 0.00173798
0.432779, 0.00174792
0.435085, 0.0017356
0.434402, 0.00174501
0.433856, 0.00175649
0.440344, 0.00177286
0.442753, 0.00176802
0.443661, 0.00175924
0.440473, 0.00173933
0.436475, 0.00172119
0.429159, 0.00169646
0.423749, 0.00167812
0.416878, 0.00167425
0.414989, 0.00168834
0.420195, 0.00171321
0.424992, 0.00173139
0.432701, 0.00177965
0.445447, 0.00185232
0.467323, 0.00196804
0.501473, 0.00208906
0.538968, 0.00203728
0.525529, 0.0017858
0.453734, 0.00167974
0.422543, 0.00184179
0.468772, 0.00180781
0.459277, 0.00166473
0.41734, 0.00175121
0.441, 0.0018047
0.456036, 0.00169064
0.421838, 0.00167278
0.41665, 0.00175819
0.441531, 0.00173781
0.434135, 0.00165457
0.410245, 0.00166796
0.414401, 0.0017197
0.428151, 0.00169709
0.421858, 0.00164797
0.407795, 0.0016533
0.40866, 0.00168621
0.418027, 0.00168051
0.416072, 0.0016475
0.406085, 0.00163296
0.40279, 0.00165077
0.407091, 0.00165968
0.411708, 0.00165415
0.408394, 0.00163155
0.404665, 0.00164822
0.407457, 0.00168091
0.421843, 0.00175039
0.437242, 0.00181771
0.466478, 0.00197121
0.502745, 0.00217293
0.575286, 0.00226136
0.591664, 0.00206145
0.536873, 0.00184601
0.472497, 0.00193096
0.496051, 0.0020332
0.526666, 0.0018582
0.476241, 0.0019726
0.503835, 0.00194183
0.498624, 0.00174056
0.435903, 0.00174589
0.438772, 0.00166476
0.416199, 0.0017299
0.433229, 0.00174918
0.438574, 0.00171597
0.431708, 0.00167498
0.417074, 0.00166077
0.411575, 0.00167759
0.420593, 0.00166091
0.412736, 0.00171845
0.428446, 0.00168288
0.421372, 0.00168224
0.418249, 0.00163824
0.404116, 0.001649
0.409635, 0.00164559
0.405405, 0.00163273
0.403252, 0.00167059
0.414349, 0.00163316
0.401602, 0.00163374
0.403455, 0.00160288
0.394617, 0.00161529
0.398536, 0.00160182
0.396697, 0.00159255
0.392419, 0.00161501
0.398868, 0.00159214
0.395152, 0.00161111
0.398457, 0.00159483
0.393701, 0.00160362
0.397163, 0.00161074
0.397158, 0.00159305
0.392977, 0.00161292
0.399082, 0.0016187
0.399216, 0.00162352
0.403278, 0.0016265
0.403095, 0.001645
0.408781, 0.0016765
0.422197, 0.0016971
0.424727, 0.00170554
0.428559, 0.00168952
0.427352, 0.00167831
0.418974, 0.0016177
0.40461, 0.00156867
0.388816, 0.0015696
0.388416, 0.00158779
0.392942, 0.00161163
0.39828, 0.00161376
0.400989, 0.00160386
0.397174, 0.00160696
0.39669, 0.001583
0.393079, 0.00155711
0.383244, 0.00153818
0.378173, 0.00152889
0.376777, 0.00154483
0.379716, 0.00154889
0.381474, 0.00154831
0.380494, 0.00156153
0.384031, 0.00157402
0.388466, 0.00159281
0.392024, 0.00159721
0.39703, 0.00160338
0.396928, 0.00160652
0.398885, 0.00161117
0.401928, 0.00161272
0.399826, 0.00159571
0.398239, 0.00158627
0.393844, 0.00158588
0.394846, 0.001633
0.408173, 0.00171809
0.433652, 0.00185308
0.47439, 0.00201659
0.524518, 0.00213513
0.55785, 0.00203943
0.533576, 0.00176516
0.4451, 0.00154967
0.384828, 0.00166251
0.417785, 0.00175328
0.444842, 0.00159563
0.397147, 0.00157528
0.390194, 0.00172877
0.435698, 0.00169516
0.424849, 0.00167657
0.421038, 0.0017909
0.455359, 0.00181285
0.456299, 0.00194008
0.505031, 0.0019179
0.491657, 0.00178996
0.46196, 0.00174815
0.448307, 0.00169209
0.42904, 0.00169206
0.427403, 0.0016728
0.42478, 0.00161198
0.40582, 0.00160739
0.397043, 0.00166381
0.415347, 0.00161184
0.399499, 0.00159126
0.390655, 0.00159617
0.397, 0.00153372
0.379204, 0.00156865
0.387537, 0.00157029
0.389515, 0.00151616
0.372352, 0.00153929
0.379867, 0.00151589
0.373153, 0.00151485
0.372373, 0.00153791
0.379168, 0.00150031
0.366155, 0.00150948
0.368393, 0.00150545
0.368441, 0.00148571
0.363582, 0.00150996
0.370073, 0.0014916
0.365253, 0.00147691
0.361544, 0.00148418
0.363421, 0.00146963
0.358571, 0.00146956
0.359596, 0.00147696
0.360996, 0.00146884
0.358067, 0.00147058
0.358848, 0.00146967
0.358478, 0.00146825
0.358525, 0.00147061
0.35878, 0.0014681
0.358757, 0.00147689
0.360274, 0.00148001
0.363469, 0.00149489
0.366605, 0.00152621
0.376067, 0.00156893
0.3889, 0.00162746
0.40657, 0.00169199
0.425956, 0.00172303
0.436218, 0.00167766
0.425527, 0.00167205
0.422605, 0.00184372
0.478595, 0.00231215
0.610202, 0.0029508
0.81362, 0.00263826
0.705448, 0.00167376
0.423944, 0.00193797
0.501428, 0.00197257
0.508226, 0.00165725
0.409591, 0.00188138
0.484161, 0.00158627
0.398254, 0.00182275
0.455901, 0.00160276
0.394822, 0.00170295
0.429814, 0.00160477
0.392911, 0.00168394
0.417517, 0.00156548
0.388977, 0.00163072
0.404681, 0.00156366
0.380711, 0.00157646
0.390763, 0.00154402
0.381205, 0.00154465
0.379308, 0.00155658
0.381501, 0.00150991
0.368862, 0.00153866
0.378469, 0.00148589
0.362145, 0.00153078
0.373987, 0.00148008
0.360188, 0.001508
0.368834, 0.00147112
0.359118, 0.00148702
0.361676, 0.00147057
0.357562, 0.00146762
0.357235, 0.00146135
0.355204, 0.00146227
0.35544, 0.00145168
0.353423, 0.00145263
0.353341, 0.00144781
0.352227, 0.00144126
0.350949, 0.00144865
0.353027, 0.00145097
0.353532, 0.00147686
0.361831, 0.0015211
0.375251, 0.00164165
0.410026, 0.00182839
0.467827, 0.0021282
0.551072, 0.00219452
0.583453, 0.0017893
0.460647, 0.00161242
0.406928, 0.00185964
0.485889, 0.00170175
0.436417, 0.00163377
0.411404, 0.00163656
0.419097, 0.00151198
0.378516, 0.00159609
0.397322, 0.00159949
0.401499, 0.00151331
0.375314, 0.00152889
0.375197, 0.00152495
0.373277, 0.00150386
0.371527, 0.00147299
0.359816, 0.00150165
0.366123, 0.00148698
0.366913, 0.00144181
0.352029, 0.00145967
0.356188, 0.0014601
0.359619, 0.00142704
0.348841, 0.00145698
0.357153, 0.00142905
0.349121, 0.00141541
0.345127, 0.00143481
0.350158, 0.00140225
0.340739, 0.0014214
0.346612, 0.00141934
0.345381, 0.00139383
0.338217, 0.00140805
0.34218, 0.00140374
0.340497, 0.00138835
0.336343, 0.0013924
0.337585, 0.00139121
0.337304, 0.00139017
0.337128, 0.0013845
0.336189, 0.00138174
0.334378, 0.00138117
0.334947, 0.00137889
0.33434, 0.00137612
0.333235, 0.00137003
0.331808, 0.00136976
0.331981, 0.00137088
0.331699, 0.00136503
0.330632, 0.00136654
0.330555, 0.0013665
0.330077, 0.00136286
0.329937, 0.00136415
0.329858, 0.001367
0.330308, 0.00136677
0.331374, 0.00137573
0.33314, 0.00139265
0.338527, 0.00142796
0.349243, 0.00149553
0.36966, 0.00162069
0.406604, 0.00180627
0.464023, 0.00196847
0.512788, 0.00193981
0.50479, 0.00165741
0.423393, 0.00157139
0.395836, 0.00187664
0.486147, 0.00226481
0.605105, 0.00259634
0.696408, 0.0026649
0.714429, 0.00237074
0.623665, 0.00308875
0.788564, 0.00252376
0.680803, 0.00190672
0.492214, 0.00225983
0.592938, 0.00198699
0.525731, 0.00197676
0.516738, 0.00198672
0.506963, 0.00187875
0.476199, 0.0017786
0.460377, 0.00189694
0.489506, 0.00165809
0.416705, 0.00179347
0.45159, 0.00167102
0.416466, 0.00165903
0.414669, 0.0016572
0.412358, 0.0016054
0.396895, 0.00161169
0.399129, 0.00158368
0.394524, 0.00154547
0.383477, 0.00153568
0.381329, 0.00150662
0.37219, 0.00150805
0.373309, 0.00146707
0.361878, 0.00146989
0.363507, 0.00147202
0.363315, 0.00145191
0.355869, 0.00144143
0.35294, 0.00144707
0.354844, 0.00141289
0.345961, 0.0014325
0.348681, 0.00141871
0.344296, 0.00141575
0.344492, 0.00140517
0.341335, 0.00140838
0.342034, 0.00139974
0.340082, 0.00138285
0.337046, 0.00138451
0.33648, 0.00138181
0.335525, 0.00137316
0.333396, 0.00136906
0.333213, 0.00136005
0.330964, 0.00136264
0.331265, 0.00135606
0.32916, 0.00135797
0.329433, 0.00135497
0.328555, 0.00134892
0.32743, 0.00134925
0.327594, 0.00134917
0.32844, 0.00136193
0.330835, 0.00138625
0.338612, 0.00145493
0.358748, 0.00160677
0.406451, 0.00194533
0.503797, 0.00241069
0.650934, 0.0026207
0.706257, 0.00194731
0.5191, 0.0015308
0.390896, 0.00206968
0.543032, 0.00178193
0.464281, 0.00152964
0.389294, 0.00167842
0.428203, 0.00144036
0.3592, 0.00165393
0.423196, 0.00145846
0.359754, 0.00155043
0.386718, 0.00142844
0.350516, 0.00148433
0.365269, 0.00148379
0.365653, 0.00142807
0.35006, 0.00141836
0.349353, 0.00140918
0.345908, 0.0013965
0.341592, 0.001418
0.351321, 0.00137533
0.336442, 0.00139921
0.344432, 0.00134969
0.329503, 0.0013961
0.343043, 0.00135863
0.332001, 0.00138201
0.336976, 0.00136114
0.334928, 0.00134456
0.327771, 0.0013559
0.329454, 0.00133332
0.324988, 0.00134845
0.329464, 0.00133735
0.326129, 0.0013401
0.325708, 0.00132959
0.324998, 0.00131533
0.320616, 0.0013248
0.322379, 0.00131052
0.318642, 0.00131695
0.320697, 0.00131281
0.319578, 0.00131151
0.318496, 0.00131598
0.320562, 0.00130959
0.317218, 0.0013125
0.318409, 0.0013026
0.315822, 0.00130165
0.315922, 0.00130358
0.315277, 0.00129683
0.314323, 0.00129976
0.314732, 0.00129788
0.314526, 0.00130099
0.314668, 0.00130276
0.317082, 0.00131342
0.318621, 0.00133299
0.325759, 0.00137244
0.336285, 0.00143654
0.357723, 0.00154845
0.387682, 0.0016928
0.437166, 0.00165391
0.422822, 0.00149099
0.375814, 0.00141709
0.357829, 0.00155815
0.393718, 0.00164345
0.42488, 0.0016089
0.408584, 0.00156066
0.397344, 0.00158975
0.398988, 0.00146528
0.365817, 0.00130988
0.320586, 0.00139559
0.343597, 0.0014644
0.365048, 0.00133558
0.32597, 0.00132132
0.322961, 0.00139751
0.345745, 0.00132634
0.324171, 0.00130735
0.319374, 0.00134863
0.331146, 0.00131447
0.321037, 0.00130676
0.318554, 0.0013076
0.318612, 0.00130565
0.317803, 0.00131122
0.319043, 0.00128691
0.312772, 0.00128894
0.312636, 0.00129824
0.315202, 0.00128168
0.311589, 0.00128143
0.309641, 0.0012793
0.309609, 0.00127581
0.310312, 0.00127821
0.308987, 0.00126438
0.306155, 0.00126463
0.306695, 0.0012696
0.306719, 0.0012616
0.305565, 0.00126273
0.305654, 0.00125803
0.303823, 0.0012533
0.302873, 0.0012589
0.304462, 0.00125578
0.303467, 0.0012518
0.301844, 0.00125032
0.302118, 0.00124964
0.301415, 0.00124747
0.300606, 0.00124779
0.301253, 0.00124967
0.301159, 0.00124455
0.300083, 0.00124346
0.299648, 0.00124339
0.299496, 0.00124137
0.298857, 0.00124138
0.298784, 0.00124432
0.29959, 0.0012484
0.300615, 0.001257
0.303312, 0.00127988
0.310117, 0.0013296
0.325051, 0.00143258
0.356242, 0.00163385
0.41532, 0.00191687
0.504695, 0.00214563
0.570404, 0.00198228
0.530945, 0.00173178
0.447479, 0.00198229
0.524839, 0.00194048
0.506107, 0.00143756
0.365936, 0.0016371
0.417934, 0.00166492
0.427119, 0.00155011
0.388211, 0.00154516
0.39608, 0.00144936
0.361165, 0.00169006
0.426811, 0.00176095
0.45917, 0.001862
0.488189, 0.00203547
0.529613, 0.00205522
0.538351, 0.00181639
0.465095, 0.00160189
0.402427, 0.0015563
0.385843, 0.00153635
0.37983, 0.00157382
0.394383, 0.00142483
0.349814, 0.00153548
0.381977, 0.00139434
0.342995, 0.00140073
0.342734, 0.00144576
0.358069, 0.00137922
0.33801, 0.00133932
0.326905, 0.00138207
0.339056, 0.00132527
0.324334, 0.00133617
0.325257, 0.00131598
0.319976, 0.00130696
0.318425, 0.00131677
0.320348, 0.00128251
0.310677, 0.0012915
0.31344, 0.00128452
0.313352, 0.00127918
0.308656, 0.0012635
0.306109, 0.00126608
0.308468, 0.0012558
0.30322, 0.00126894
0.304917, 0.00124182
0.30113, 0.00124842
0.303012, 0.00124299
0.29958, 0.00124302
0.299613, 0.00123433
0.297942, 0.00123936
0.299267, 0.00122932
0.295823, 0.00123097
0.296212, 0.00122731
0.295938, 0.00122528
0.295007, 0.00122385
0.294438, 0.00122405
0.293798, 0.00121755
0.292723, 0.00121725
0.293127, 0.00121857
0.292365, 0.00121468
0.2917, 0.00121375
0.291838, 0.00121626
0.292272, 0.00122399
0.29399, 0.00124271
0.301045, 0.00132061
0.322338, 0.00151997
0.385507, 0.00215517
0.57146, 0.00303612
0.84809, 0.00323491
0.890594, 0.00177184
0.468413, 0.00257777
0.685499, 0.00170757
0.437031, 0.00213133
0.568284, 0.00173638
0.451962, 0.00174804
0.460594, 0.00166323
0.420059, 0.00175731
0.448831, 0.00162351
0.412197, 0.0015578
0.396041, 0.00157009
0.397054, 0.00159089
0.40225, 0.00142863
0.354343, 0.0015553
0.383622, 0.00151617
0.3789, 0.00139939
0.347441, 0.00144643
0.363234, 0.00139216
0.349726, 0.00136651
0.342826, 0.00139975
0.346097, 0.00137872
0.339527, 0.00136396
0.338164, 0.0013319
0.328693, 0.00132431
0.327204, 0.0013366
0.331171, 0.00132245
0.326611, 0.00131152
0.32229, 0.00131327
0.322499, 0.00129697
0.31847, 0.00128594
0.316637, 0.00128194
0.31571, 0.0012842
0.316087, 0.00127854
0.314897, 0.00126255
0.310526, 0.00126214
0.310545, 0.0012643
0.310318, 0.00125831
0.307982, 0.0012491
0.306397, 0.00125507
0.308638, 0.00124484
0.305751, 0.00124378
0.305132, 0.0012485
0.305784, 0.00124121
0.303843, 0.00123666
0.30342, 0.00123466
0.302817, 0.00123154
0.301985, 0.00123035
0.301789, 0.00122741
0.301029, 0.00122688
0.300385, 0.00122565
0.300145, 0.00122594
0.30062, 0.00122487
0.300211, 0.00123011
0.301628, 0.00123704
0.304497, 0.00125636
0.309944, 0.00129572
0.321223, 0.00137405
0.344693, 0.00150546
0.383811, 0.00167012
0.434087, 0.00175094
0.459163, 0.00153939
0.399399, 0.00128138
0.32092, 0.00135465
0.341553, 0.00148508
0.381107, 0.00139039
0.352595, 0.00138559
0.350219, 0.00145332
0.371723, 0.00132854
0.331935, 0.00129747
0.322327, 0.00136021
0.339897, 0.00126639
0.31383, 0.00123929
0.306654, 0.00128975
0.320064, 0.00124566
0.308925, 0.0012575
0.312772, 0.00126392
0.313134, 0.0012395
0.306444, 0.00124628
0.308537, 0.0012191
0.29886, 0.00123177
0.30235, 0.00123027
0.303232, 0.00121016
0.29666, 0.00123728
0.303945, 0.00122143
0.300747, 0.00120948
0.297728, 0.00122616
0.30149, 0.00120621
0.297139, 0.00120399
0.296007, 0.00120586
0.29616, 0.00119287
0.292631, 0.00119574
0.293706, 0.00119433
0.29274, 0.00118597
0.290151, 0.00118832
0.291431, 0.00118718
0.290844, 0.00118195
0.289017, 0.00118288
0.289908, 0.00118302
0.289563, 0.00117961
0.288341, 0.00117931
0.28863, 0.00117794
0.288196, 0.00117687
0.287855, 0.00118115
0.289026, 0.00118279
0.290033, 0.00119553
0.293175, 0.00122959
0.304322, 0.00132139
0.330557, 0.00153877
0.397043, 0.0019704
0.523864, 0.00250496
0.688824, 0.00231161
0.63502, 0.00161608
0.426902, 0.00169435
0.441973, 0.00161154
0.42267, 0.00153737
0.400854, 0.00153156
0.393148, 0.00146292
0.37707, 0.00151063
0.388923, 0.00131918
0.329166, 0.00146922
0.374913, 0.00135036
0.341972, 0.00136583
0.34146, 0.00132509
0.331698, 0.00132046
0.336026, 0.00128373
0.320415, 0.00132658
0.331551, 0.00125957
0.316115, 0.00129991
0.326192, 0.00125085
0.310282, 0.00124002
0.308654, 0.00125518
0.312966, 0.00124043
0.308073, 0.00123687
0.306618, 0.00122131
0.304471, 0.00121537
0.301755, 0.00121309
0.300614, 0.00120157
0.297779, 0.00120497
0.299868, 0.00119869
0.297664, 0.00118716
0.293671, 0.00118993
0.294772, 0.00117899
0.2913, 0.00119209
0.294403, 0.00117259
0.289811, 0.00118165
0.291166, 0.00117895
0.289839, 0.00117642
0.289286, 0.00117101
0.288722, 0.00117476
0.288694, 0.00118106
0.290693, 0.00118836
0.293021, 0.00119529
0.296123, 0.00122485
0.303647, 0.0012595
0.315393, 0.00132145
0.331508, 0.00138321
0.351762, 0.00142468
0.362362, 0.00138655
0.355275, 0.00127782
0.320377, 0.00118881
0.29495, 0.00121168
0.301605, 0.00128791
0.321862, 0.00129024
0.323826, 0.00122022
0.303261, 0.00120478
0.29994, 0.00126679
0.317057, 0.00127207
0.3193, 0.00124414
0.31028, 0.00126587
0.318033, 0.00134218
0.338012, 0.00134078
0.340304, 0.00128815
0.321926, 0.00122259
0.304345, 0.00119376
0.294858, 0.00117323
0.289059, 0.00117142
0.289118, 0.00119783
0.295547, 0.00119598
0.296072, 0.00116555
0.285966, 0.0011463
0.280151, 0.00116448
0.286525, 0.00118225
0.290337, 0.00115726
0.28356, 0.00113753
0.278001, 0.00115089
0.281302, 0.00116156
0.285067, 0.00115661
0.282578, 0.00113823
0.277881, 0.00114407
0.279532, 0.00116368
0.285098, 0.00117669
0.289026, 0.00119522
0.29486, 0.00125845
0.31223, 0.00137044
0.347377, 0.00153118
0.39145, 0.00157989
0.41039, 0.00139461
0.356074, 0.00118803
0.294191, 0.00125399
0.315602, 0.00132874
0.336878, 0.00129994
0.324056, 0.00141204
0.362872, 0.00150056
0.383437, 0.00160552
0.415114, 0.00168161
0.443479, 0.00158011
0.408006, 0.00132615
0.334756, 0.00123023
0.310097, 0.00132518
0.333087, 0.00131251
0.331185, 0.00122691
0.305885, 0.00125028
0.310868, 0.00124239
0.309715, 0.00122277
0.302259, 0.00122328
0.302395, 0.00120518
0.298946, 0.00118454
0.292706, 0.00119741
0.294517, 0.00118539
0.293081, 0.00116939
0.289084, 0.00118518
0.291145, 0.00114494
0.280677, 0.00116339
0.286748, 0.00117199
0.286732, 0.00113412
0.277296, 0.00115788
0.285037, 0.00114046
0.278037, 0.00113134
0.276365, 0.00114768
0.281887, 0.00112787
0.275331, 0.00113048
0.27555, 0.00113155
0.276568, 0.00112498
0.274253, 0.00112658
0.27401, 0.00112126
0.273847, 0.00112118
0.273296, 0.00111735
0.271922, 0.0011173
0.272246, 0.00111595
0.271862, 0.00111555
0.271715, 0.00112009
0.272517, 0.00111903
0.272685, 0.00112567
0.27455, 0.00114746
0.280568, 0.0011745
0.289331, 0.00125313
0.312892, 0.00139505
0.355007, 0.00164126
0.427465, 0.0018286
0.485791, 0.00177361
0.467125, 0.00133562
0.34133, 0.00121077
0.303331, 0.00141425
0.358954, 0.00136442
0.34599, 0.00132489
0.334561, 0.00138413
0.351722, 0.00137648
0.348043, 0.00150462
0.387172, 0.00156383
0.409782, 0.00144475
0.368757, 0.00135347
0.341803, 0.00123924
0.312023, 0.00136719
0.339918, 0.00130975
0.328967, 0.00121666
0.301232, 0.00123825
0.305485, 0.0012025
0.297529, 0.00123326
0.307562, 0.00119414
0.293574, 0.0011937
0.295465, 0.00117953
0.291555, 0.00116285
0.286664, 0.00118599
0.292076, 0.00113997
0.27933, 0.00116802
0.288292, 0.00114765
0.281303, 0.00114482
0.279427, 0.00113615
0.278272, 0.00113461
0.276337, 0.00113556
0.276967, 0.00111973
0.273932, 0.00112431
0.274035, 0.00111665
0.272782, 0.00112203
0.274259, 0.00111184
0.271325, 0.00110646
0.26984, 0.00110937
0.271071, 0.00110355
0.268207, 0.00110286
0.268017, 0.00109881
0.26722, 0.00109535
0.266329, 0.00110109
0.267431, 0.00109585
0.266451, 0.00109569
0.266374, 0.00111213
0.270297, 0.00113215
0.277168, 0.00119885
0.297337, 0.00137433
0.348089, 0.00171099
0.449408, 0.00184527
0.491016, 0.00152707
0.393005, 0.00135803
0.358201, 0.0014945
0.383831, 0.00134445
0.341736, 0.00142822
0.371757, 0.00141439
0.358911, 0.00139947
0.358449, 0.00134966
0.337784, 0.00134573
0.338859, 0.00131653
0.331761, 0.00132008
0.3322, 0.00137071
0.350736, 0.00146081
0.375143, 0.00161644
0.423706, 0.00162359
0.425232, 0.00153995
0.405759, 0.00130253
0.331343, 0.00128149
0.32377, 0.00127678
0.325568, 0.00129987
0.328758, 0.0011832
0.295124, 0.00126373
0.317135, 0.00127541
0.321098, 0.00118511
0.296687, 0.00117503
0.295886, 0.00118773
0.296671, 0.00117832
0.292919, 0.00116167
0.291501, 0.00114385
0.283618, 0.0011447
0.282701, 0.00116772
0.291369, 0.00113113
0.279031, 0.00113334
0.27986, 0.00112047
0.277844, 0.00111405
0.274284, 0.001123
0.277349, 0.00111921
0.27692, 0.00110926
0.274432, 0.00110912
0.272634, 0.00109147
0.268392, 0.00110477
0.272456, 0.00110028
0.270488, 0.00109559
0.269506, 0.00109382
0.268693, 0.00108932
0.267454, 0.00108721
0.266941, 0.0010861
0.266354, 0.00108326
0.265477, 0.00108964
0.267426, 0.00108417
0.266045, 0.00108443
0.26533, 0.00108056
0.264855, 0.00107737
0.263902, 0.00107688
0.263555, 0.00107569
0.263726, 0.00107434
0.262727, 0.00107319
0.263048, 0.00107822
0.263724, 0.00107784
0.263863, 0.00108354
0.26518, 0.00108638
0.267038, 0.00110378
0.270587, 0.00112407
0.278386, 0.0011827
0.293244, 0.00125531
0.318289, 0.00139338
0.355005, 0.00147975
0.385607, 0.001467
0.378133, 0.00129317
0.329699, 0.00127102
0.32356, 0.00146403
0.377524, 0.00146482
0.378845, 0.0012933
0.327878, 0.00136382
0.347399, 0.00140114
0.360363, 0.00128063
0.331689, 0.0013552
0.346028, 0.00129781
0.334129, 0.00126423
0.320048, 0.00128218
0.323227, 0.00131699
0.334562, 0.00139391
0.358851, 0.00129374
0.328815, 0.00122795
0.310739, 0.00118847
0.29731, 0.00117834
0.295801, 0.00113972
0.285283, 0.00114249
0.284986, 0.0011459
0.287087, 0.00116878
0.29291, 0.00113186
0.279902, 0.0011
0.271916, 0.00110646
0.27403, 0.00112164
0.276215, 0.00111048
0.274377, 0.00109133
0.268707, 0.00110873
0.273823, 0.00108916
0.269859, 0.00107939
0.26532, 0.00107207
0.263583, 0.00107668
0.265517, 0.00108482
0.266191, 0.00107429
0.263197, 0.00107783
0.264986, 0.0010842
0.265575, 0.00108165
0.265191, 0.00107595
0.264925, 0.0010753
0.262966, 0.00107431
0.263744, 0.00106696
0.261598, 0.00106426
0.260472, 0.001064
0.260179, 0.00105822
0.258646, 0.00105873
0.258797, 0.00106074
0.259075, 0.00105982
0.258607, 0.00106286
0.259971, 0.00107027
0.261956, 0.00108748
0.267079, 0.0011097
0.274046, 0.00116216
0.288819, 0.00123327
0.309918, 0.00133993
0.341737, 0.00141518
0.365084, 0.00140951
0.365067, 0.00127471
0.324603, 0.00115115
0.290088, 0.00124671
0.314864, 0.00151039
0.395101, 0.00186383
0.504381, 0.00197783
0.5357, 0.00157655
0.412064, 0.00129408
0.33132, 0.00158233
0.415521, 0.00149276
0.379407, 0.00152576
0.395466, 0.00166127
0.441704, 0.00188401
0.493895, 0.00169733
0.452121, 0.00166285
0.431146, 0.00144132
0.368891, 0.00149828
0.389788, 0.00131829
0.329033, 0.00132451
0.338264, 0.00136905
0.351753, 0.00133267
0.33589, 0.0012753
0.321834, 0.00125665
0.315882, 0.00126514
0.317223, 0.00123258
0.306409, 0.00119848
0.302861, 0.00121867
0.304827, 0.00116519
0.289169, 0.00118208
0.295295, 0.00116282
0.291476, 0.00113391
0.281909, 0.00116377
0.288218, 0.00111547
0.276743, 0.0011258
0.280374, 0.0011122
0.277612, 0.00110198
0.273102, 0.00110976
0.273985, 0.00109566
0.270019, 0.00109626
0.271174, 0.00108804
0.267422, 0.00108147
0.265509, 0.00108495
0.267832, 0.00107167
0.263516, 0.00107208
0.263577, 0.00106376
0.262173, 0.00106142
0.261792, 0.00106701
0.26232, 0.00105361
0.259536, 0.00105527
0.259332, 0.00105319
0.258285, 0.00105231
0.258434, 0.00105234
0.258505, 0.00104715
0.256883, 0.00104467
0.256028, 0.00104642
0.256519, 0.00104202
0.255494, 0.00104043
0.254948, 0.00104186
0.255362, 0.00103809
0.253979, 0.00103875
0.25437, 0.00103807
0.254141, 0.00103678
0.253946, 0.0010381
0.253868, 0.00103717
0.254004, 0.00104071
0.254782, 0.001049
0.257655, 0.00107024
0.263288, 0.00111903
0.278629, 0.00122778
0.309528, 0.00143988
0.374241, 0.00169163
0.447025, 0.00172896
0.457344, 0.00141287
0.37064, 0.00146556
0.387011, 0.00160727
0.429122, 0.00142717
0.373939, 0.00165012
0.437263, 0.00180189
0.475237, 0.00165767
0.436827, 0.00153491
0.401481, 0.00131421
0.337355, 0.00145519
0.386832, 0.00141067
0.365937, 0.00130818
0.337472, 0.00133248
0.345714, 0.00128073
0.325865, 0.0011822
0.296915, 0.00124088
0.313966, 0.00118284
0.295115, 0.00120035
0.303297, 0.00118528
0.295978, 0.00113956
0.286611, 0.00115238
0.288342, 0.00109877
0.274618, 0.00114166
0.286848, 0.00109772
0.274009, 0.00111838
0.279044, 0.00108803
0.270901, 0.00109772
0.271703, 0.00107329
0.265164, 0.00109564
0.269739, 0.00107527
0.266545, 0.00107198
0.264192, 0.00106871
0.26432, 0.00105582
0.261019, 0.00104967
0.259818, 0.00105716
0.261543, 0.00104614
0.258311, 0.00104758
0.258622, 0.0010487
0.258271, 0.00103787
0.255191, 0.00104136
0.256284, 0.00103417
0.254566, 0.00103333
0.254283, 0.00103622
0.255164, 0.00103018
0.253122, 0.00103205
0.25379, 0.0010282
0.25249, 0.00102652
0.251692, 0.00102617
0.251648, 0.00102238
0.250684, 0.00102169
0.250378, 0.00102297
0.250643, 0.00101833
0.249575, 0.00101985
0.249951, 0.00101886
0.249731, 0.00101753
0.249255, 0.00101723
0.249449, 0.00101917
0.249629, 0.00101934
0.249692, 0.00102468
0.25102, 0.00102962
0.25262, 0.00104579
0.257268, 0.00107159
0.265649, 0.00113783
0.28516, 0.00123978
0.317242, 0.00142511
0.371252, 0.00151095
0.399978, 0.00146654
0.381445, 0.00130102
0.335188, 0.0013084
0.335044, 0.00135908
0.351591, 0.00139467
0.366938, 0.0022544
0.597062, 0.00221412
0.594016, 0.00188728
0.512436, 0.00174852
0.461564, 0.00167797
0.441015, 0.00165757
0.436766, 0.00158038
0.407729, 0.00159583
0.410855, 0.00148473
0.365687, 0.0014792
0.370252, 0.00143222
0.357654, 0.00139193
0.341356, 0.00141222
0.347756, 0.00133381
0.328828, 0.00131922
0.333471, 0.00126445
0.313609, 0.00127898
0.314432, 0.00122841
0.307122, 0.0012388
0.307825, 0.00118499
0.293477, 0.00120704
0.295522, 0.00118793
0.294973, 0.00115547
0.283169, 0.00116188
0.284992, 0.00113225
0.277894, 0.00111939
0.276903, 0.00110941
0.2734, 0.0011028
0.272544, 0.00109505
0.272082, 0.00107932
0.266343, 0.00108815
0.267288, 0.00107171
0.262104, 0.00107577
0.263468, 0.00106483
0.261084, 0.00105892
0.260099, 0.0010553
0.259142, 0.00104752
0.256818, 0.00105146
0.257373, 0.00104055
0.2549, 0.00103744
0.255048, 0.00103574
0.253952, 0.00102962
0.252237, 0.00103195
0.252457, 0.00102951
0.251514, 0.0010279
0.25151, 0.00102484
0.251225, 0.00102299
0.250721, 0.0010283
0.252203, 0.00103156
0.252884, 0.00104328
0.257254, 0.00107147
0.264444, 0.00112418
0.281329, 0.00122515
0.3106, 0.00139558
0.362091, 0.00154861
0.407703, 0.00155453
0.412155, 0.00129409
0.33523, 0.0011041
0.279229, 0.0012095
0.307423, 0.00127954
0.327659, 0.00115095
0.290448, 0.00111331
0.27965, 0.0011681
0.292702, 0.00108083
0.26937, 0.00111033
0.276371, 0.0011637
0.292157, 0.0010639
0.262436, 0.00106698
0.264642, 0.00109684
0.271233, 0.00103308
0.253834, 0.00105796
0.262226, 0.00106167
0.261127, 0.00103703
0.255184, 0.00105329
0.260343, 0.00103022
0.25356, 0.00103893
0.254281, 0.00103307
0.255805, 0.00103503
0.254495, 0.00105026
0.259575, 0.00104096
0.256315, 0.00103163
0.255372, 0.00106206
0.260262, 0.00106129
0.264275, 0.00108829
0.270234, 0.00109521
0.274469, 0.00110631
0.275889, 0.00108558
0.271822, 0.0010666
0.26348, 0.00103312
0.255052, 0.00101921
0.25162, 0.00102529
0.25171, 0.00102758
0.254236, 0.00103455
0.254466, 0.00101722
0.251224, 0.00101531
0.249154, 0.00101811
0.250504, 0.00102192
0.251937, 0.00101942
0.250371, 0.00100953
0.247896, 0.0010038
0.246516, 0.00101219
0.248063, 0.00101998
0.251688, 0.00102944
0.253144, 0.00102155
0.252704, 0.00102537
0.252406, 0.00103011
0.255151, 0.00105151
0.260454, 0.00107144
0.267454, 0.00108227
0.269895, 0.0010689
0.266286, 0.00103233
0.255389, 0.00100802
0.247872, 0.00102543
0.252886, 0.00108724
0.271691, 0.00118676
0.299314, 0.00138685
0.363291, 0.00185657
0.500856, 0.00220391
0.613851, 0.00152777
0.406095, 0.00131988
0.342587, 0.00166598
0.443216, 0.00132618
0.344217, 0.00173041
0.465417, 0.00161554
0.435061, 0.00171007
0.456378, 0.00145165
0.377414, 0.00159234
0.428746, 0.00152328
0.399787, 0.00139578
0.368564, 0.00134671
0.355285, 0.00129145
0.329258, 0.00124169
0.320056, 0.00125614
0.322623, 0.00114826
0.292671, 0.00122872
0.316654, 0.00120678
0.30914, 0.00114447
0.292057, 0.00112307
0.28562, 0.0011356
0.288676, 0.00112935
0.286396, 0.00111569
0.283349, 0.00110811
0.281123, 0.00107891
0.271955, 0.001086
0.275252, 0.00110285
0.27814, 0.00106309
0.268632, 0.00108243
0.27226, 0.00104348
0.262212, 0.00105659
0.26535, 0.00104928
0.264114, 0.00105169
0.263349, 0.00103346
0.259143, 0.00102928
0.257669, 0.00103391
0.258847, 0.00102339
0.257207, 0.0010267
0.256895, 0.00101475
0.254141, 0.00101377
0.253635, 0.00101164
0.252966, 0.00101291
0.253293, 0.00101313
0.253892, 0.00100982
0.252249, 0.00101343
0.252829, 0.00101679
0.254599, 0.00102711
0.257667, 0.00106105
0.267112, 0.00110281
0.280588, 0.0012081
0.310701, 0.00134208
0.352751, 0.00153937
0.406339, 0.00158304
0.42562, 0.00167791
0.437848, 0.00185848
0.532902, 0.00352238
0.921175, 0.00256759
0.698366, 0.00272847
0.717346, 0.00261135
0.716296, 0.00273688
0.730705, 0.00294684
0.813906, 0.00257403
0.69736, 0.0023192
0.616699, 0.00223186
0.57951, 0.00211304
0.554243, 0.00210903
0.538079, 0.00199427
0.514081, 0.00190237
0.492023, 0.00183326
0.479754, 0.00185408
0.474839, 0.00171249
0.43943, 0.00167672
0.432512, 0.00160855
0.418458, 0.0016653
0.425084, 0.00149343
0.380647, 0.0015875
0.405526, 0.00147869
0.375861, 0.00150303
0.382579, 0.00143602
0.365033, 0.00140194
0.356929, 0.00141927
0.359232, 0.00136618
0.346487, 0.00134028
0.339644, 0.00134005
0.340847, 0.00129971
0.330418, 0.0012992
0.328068, 0.00128851
0.325577, 0.00127876
0.32223, 0.00126092
0.316831, 0.00125131
0.315057, 0.00122692
0.308307, 0.00122623
0.308251, 0.00121196
0.304286, 0.00120775
0.302484, 0.0012031
0.300262, 0.00119427
0.297767, 0.0011796
0.293631, 0.00117248
0.292589, 0.00116175
0.289982, 0.00115754
0.288748, 0.00115542
0.288209, 0.00114388
0.285261, 0.00113693
0.283552, 0.00113122
0.282088, 0.00112543
0.280459, 0.00111947
0.27854, 0.00111822
0.278175, 0.0011115
0.276157, 0.00111006
0.275422, 0.00110464
0.274617, 0.00110251
0.273488, 0.00109782
0.272091, 0.00109435
0.270966, 0.00108962
0.270148, 0.00108682
0.269022, 0.00108285
0.267897, 0.00107988
0.267232, 0.00107651
0.266247, 0.00107312
0.265394, 0.0010697
0.264671, 0.00106788
0.264286, 0.00106554
0.263471, 0.0010629
0.263003, 0.00106214
0.262635, 0.00106054
0.262624, 0.00106291
0.262883, 0.00106657
0.264486, 0.00107671
0.267122, 0.00109619
0.273633, 0.0011342
0.283612, 0.00119248
0.302947, 0.00127136
0.324806, 0.00132869
0.343817, 0.00126867
0.32602, 0.00112121
0.283072, 0.00104763
0.261103, 0.00111743
0.281336, 0.00116757
0.296074, 0.00109707
0.274764, 0.00104194
0.257675, 0.00107901
0.268951, 0.00111411
0.278172, 0.00107998
0.26868, 0.00105078
0.260781, 0.00107099
0.265256, 0.00106331
0.264416, 0.00104038
0.25644, 0.00104803
0.258464, 0.00106496
0.265139, 0.00106379
0.262613, 0.00105186
0.260669, 0.00107877
0.268389, 0.00115679
0.291778, 0.001312
0.338301, 0.00163058
0.433717, 0.00198712
0.540724, 0.00194504
0.525829, 0.00124018
0.320869, 0.00121861
0.312314, 0.00139122
0.361054, 0.00113396
0.287158, 0.00130575
0.337239, 0.00119695
0.303818, 0.00122161
0.307123, 0.00116782
0.296991, 0.00112949
0.283477, 0.00117468
0.29508, 0.00112573
0.281585, 0.00115261
0.288385, 0.00109928
0.273369, 0.00113175
0.282377, 0.00106796
0.263574, 0.00111877
0.279513, 0.0010696
0.264379, 0.00108567
0.269918, 0.00104919
0.259684, 0.00106052
0.263458, 0.00105478
0.262164, 0.00104629
0.258613, 0.00104415
0.260133, 0.00103035
0.254419, 0.00103622
0.256169, 0.00102369
0.252837, 0.00103049
0.254229, 0.00102024
0.251597, 0.00102114
0.251282, 0.00100975
0.248669, 0.00101405
0.249449, 0.00100793
0.247044, 0.0010105
0.248777, 0.00100104
0.245529, 0.00100683
0.247097, 0.000999045
0.245227, 0.00100058
0.245851, 0.00099721
0.244713, 0.000997149
0.244205, 0.0009958
0.244412, 0.00099406
0.244085, 0.000999198
0.244864, 0.00100201
0.246826, 0.0010291
0.253683, 0.00108329
0.271358, 0.00124463
0.316086, 0.00154036
0.406679, 0.00179582
0.483572, 0.00161566
0.42929, 0.00112957
0.292052, 0.00128685
0.335313, 0.00140729
0.36971, 0.00117892
0.300392, 0.00135147
0.355138, 0.001415
0.365562, 0.00140596
0.368918, 0.00173288
0.460074, 0.00167382
0.449516, 0.00187186
0.5032, 0.00184008
0.49179, 0.0016986
0.456195, 0.00142803
0.372677, 0.00117808
0.301331, 0.00136576
0.360455, 0.00124766
0.320225, 0.0011533
0.293407, 0.00123262
0.319468, 0.00114771
0.290563, 0.00114647
0.289205, 0.00114926
0.293002, 0.0010981
0.277727, 0.00111978
0.282099, 0.00108498
0.272574, 0.00108407
0.275209, 0.00106138
0.265852, 0.00108439
0.272361, 0.00103055
0.256462, 0.00107661
0.271462, 0.00101627
0.252234, 0.00106183
0.26533, 0.00101112
0.251212, 0.00103675
0.259843, 0.00100851
0.250764, 0.00102684
0.255032, 0.000996932
0.24773, 0.00101706
0.254554, 0.000988001
0.245095, 0.00101154
0.251013, 0.000987531
0.244879, 0.000997191
0.24787, 0.000988681
0.244623, 0.000994434
0.245547, 0.000981843
0.243164, 0.000987931
0.244967, 0.00098035
0.241954, 0.000983839
0.243215, 0.000976785
0.241588, 0.000979944
0.242379, 0.000974876
0.240616, 0.000980396
0.242056, 0.00097394
0.24054, 0.000981172
0.242611, 0.000983549
0.243192, 0.000994336
0.246274, 0.00101295
0.252099, 0.00104882
0.263465, 0.00109807
0.278386, 0.00116313
0.297962, 0.00117219
0.30091, 0.00109586
0.278021, 0.00100391
0.251385, 0.00101625
0.254171, 0.00105887
0.268233, 0.00103669
0.260331, 0.00100161
0.25016, 0.00100279
0.251219, 0.00101047
0.252395, 0.00100681
0.252445, 0.00100886
0.251431, 0.00099317
0.247596, 0.000986176
0.244784, 0.000986514
0.245019, 0.00097695
0.242296, 0.000973454
0.24162, 0.000975828
0.242025, 0.000970629
0.240073, 0.000964795
0.239034, 0.000971079
0.24025, 0.000967088
0.239173, 0.000958041
0.236224, 0.00095719
0.235853, 0.000963558
0.23794, 0.000966942
0.238334, 0.000959454
0.236733, 0.000961683
0.236768, 0.000973051
0.240825, 0.00099594
0.247116, 0.00103418
0.259436, 0.00111937
0.283097, 0.00126596
0.32767, 0.00148056
0.39048, 0.00154622
0.410006, 0.00135818
0.360299, 0.00129588
0.339392, 0.00147602
0.397446, 0.00131679
0.346584, 0.00107501
0.274451, 0.00122336
0.316947, 0.00111953
0.283863, 0.00109538
0.277051, 0.00117074
0.298788, 0.0010096
0.252054, 0.00111778
0.282873, 0.00105676
0.265663, 0.00105969
0.268382, 0.00104679
0.263174, 0.00102772
0.258218, 0.00103472
0.258967, 0.000994444
0.248621, 0.00103004
0.256988, 0.00100544
0.250148, 0.00100849
0.251776, 0.000995039
0.247732, 0.000990531
0.245981, 0.000993179
0.246165, 0.000976231
0.24353, 0.000991798
0.244898, 0.000973613
0.241242, 0.000973932
0.240967, 0.000970198
0.239892, 0.00097313
0.241074, 0.000967068
0.238976, 0.000957425
0.236386, 0.000966516
0.238996, 0.000960821
0.237939, 0.000975294
0.241433, 0.000982783
0.244365, 0.0010148
0.253333, 0.00108385
0.274074, 0.00118902
0.30616, 0.00137231
0.36049, 0.00143732
0.382808, 0.00131671
0.344054, 0.00103005
0.260137, 0.00101516
0.255616, 0.00118027
0.30272, 0.0011376
0.28968, 0.00101819
0.255208, 0.00106979
0.271587, 0.00110817
0.28229, 0.0010587
0.267379, 0.00109757
0.277825, 0.00113609
0.289402, 0.00108222
0.273299, 0.00107371
0.271855, 0.00106474
0.269966, 0.00101124
0.253183, 0.000991321
0.248121, 0.00101905
0.25599, 0.00100704
0.251845, 0.000989271
0.247892, 0.000989068
0.247838, 0.00096496
0.239334, 0.000966838
0.241172, 0.000986673
0.245303, 0.000959371
0.237897, 0.000952346
0.236105, 0.000956492
0.23679, 0.000945946
0.233843, 0.000957674
0.237074, 0.000954899
0.236477, 0.000938131
0.230945, 0.000944809
0.233166, 0.000948742
0.234204, 0.000940913
0.232129, 0.000944318
0.232921, 0.000942669
0.232571, 0.000943472
0.232584, 0.000964174
0.238601, 0.00100178
0.249203, 0.00108524
0.275206, 0.00130948
0.342501, 0.00172649
0.466842, 0.00221043
0.614095, 0.00197278
0.541629, 0.00123959
0.328086, 0.00159623
0.428082, 0.00141923
0.370846, 0.00121416
0.315813, 0.0013455
0.345495, 0.0011799
0.299774, 0.00130456
0.340047, 0.00120122
0.305184, 0.00122665
0.314952, 0.00120999
0.309842, 0.00110214
0.278664, 0.00110638
0.280653, 0.00113004
0.286371, 0.0010976
0.2793, 0.00106141
0.267495, 0.0010523
0.267454, 0.00105347
0.266709, 0.00104838
0.262992, 0.00102023
0.255189, 0.00102005
0.25616, 0.00101391
0.254581, 0.0010169
0.255546, 0.000996588
0.249176, 0.000994089
0.248275, 0.00100514
0.251937, 0.00099055
0.24828, 0.000988326
0.247221, 0.000985053
0.245962, 0.000987504
0.24729, 0.000998974
0.250981, 0.00100444
0.253122, 0.00101699
0.256797, 0.00106001
0.269442, 0.0011137
0.284886, 0.0011762
0.304466, 0.00122715
0.319706, 0.00120925
0.315005, 0.00111426
0.285991, 0.00100625
0.254988, 0.00101327
0.256184, 0.00107426
0.275271, 0.00104768
0.266626, 0.000975009
0.244542, 0.000969513
0.242625, 0.00099976
0.25218, 0.000991048
0.248473, 0.000964501
0.240824, 0.000969294
0.242925, 0.000973387
0.24338, 0.000958116
0.239541, 0.000951384
0.237731, 0.00095017
0.237154, 0.000946769
0.23616, 0.000950768
0.237316, 0.000944303
0.235138, 0.000934077
0.232235, 0.000945151
0.235322, 0.000951745
0.236558, 0.000939612
0.233765, 0.000945897
0.235208, 0.000968977
0.24275, 0.00099669
0.249963, 0.00104809
0.266874, 0.00117253
0.302796, 0.00138291
0.36745, 0.00160806
0.434104, 0.001679
0.457015, 0.00169887
0.453025, 0.00134778
0.360433, 0.00119862
0.312894, 0.00130771
0.339177, 0.00119968
0.31315, 0.00118384
0.306884, 0.00111038
0.283747, 0.00117707
0.300933, 0.00112955
0.291128, 0.00107349
0.27377, 0.00110417
0.27897, 0.00105437
0.267585, 0.00106738
0.271464, 0.00104563
0.263612, 0.00103362
0.261057, 0.00101805
0.254525, 0.00102684
0.258704, 0.000992383
0.249657, 0.00101037
0.2534, 0.000977825
0.245507, 0.000974899
0.246158, 0.000984802
0.24755, 0.000959753
0.241538, 0.00096841
0.241597, 0.000955752
0.238998, 0.000958082
0.240032, 0.000953737
0.237714, 0.000947195
0.235447, 0.000950749
0.236866, 0.000938999
0.233874, 0.000943907
0.234896, 0.000939161
0.234344, 0.000942498
0.234624, 0.000944456
0.235396, 0.000956248
0.238779, 0.000977059
0.24548, 0.00102348
0.257665, 0.00109589
0.280845, 0.00121009
0.312459, 0.00130794
0.344165, 0.00128447
0.335267, 0.00109135
0.279674, 0.00101308
0.258658, 0.0011105
0.284965, 0.00109913
0.282136, 0.00101249
0.256223, 0.00100497
0.253736, 0.000995899
0.250043, 0.00102527
0.258019, 0.00101085
0.253994, 0.000960222
0.238778, 0.000993498
0.247765, 0.000971853
0.242619, 0.000978418
0.244429, 0.000997038
0.249424, 0.000977659
0.24565, 0.00102591
0.258822, 0.00105288
0.267835, 0.00103555
0.262623, 0.00103639
0.263592, 0.00104376
0.265412, 0.00106077
0.270578, 0.00103825
0.265038, 0.00103686
0.263915, 0.00103429
0.263482, 0.000973871
0.244857, 0.00093777
0.233625, 0.000947802
0.237257, 0.000953291
0.237712, 0.000948259
0.237168, 0.000941178
0.234959, 0.000943822
0.234988, 0.00094167
0.235445, 0.000926515
0.229826, 0.000927105
0.230661, 0.000936578
0.232944, 0.000938773
0.233935, 0.00094785
0.236145, 0.000951962
0.237854, 0.000947205
0.236115, 0.000947078
0.236797, 0.000943677
0.235261, 0.000947256
0.236568, 0.000953287
0.238173, 0.000958203
0.239972, 0.000957013
0.239777, 0.000959719
0.240372, 0.000945634
0.236907, 0.000938405
0.233366, 0.000926988
0.231528, 0.000928793
0.230401, 0.000937424
0.234061, 0.000957673
0.239374, 0.000978653
0.246447, 0.000997238
0.251346, 0.000994876
0.251932, 0.000987263
0.248796, 0.000973826
0.245198, 0.00100502
0.25437, 0.00109379
0.279793, 0.00119188
0.310463, 0.00121084
0.314981, 0.00111344
0.287471, 0.000977664
0.247247, 0.00100036
0.252251, 0.00105991
0.271586, 0.00101988
0.25872, 0.000999055
0.253564, 0.00105909
0.269504, 0.00106892
0.272583, 0.00106002
0.267692, 0.00107655
0.277011, 0.00109335
0.278443, 0.0010164
0.258062, 0.000948333
0.238554, 0.000966087
0.240466, 0.000977123
0.244183, 0.000963247
0.241744, 0.000970276
0.24137, 0.000951972
0.236085, 0.000926348
0.230355, 0.000940797
0.233559, 0.000934697
0.231978, 0.000919706
0.228643, 0.000932949
0.232116, 0.000936542
0.232364, 0.000926796
0.230867, 0.000968454
0.242886, 0.00107804
0.274954, 0.00131807
0.349023, 0.00149725
0.404246, 0.00127788
0.33649, 0.00112339
0.294874, 0.00113386
0.300571, 0.00112678
0.293841, 0.00113483
0.296722, 0.00109497
0.282582, 0.00115574
0.301929, 0.00115326
0.301102, 0.00116347
0.304078, 0.00113143
0.294871, 0.00105167
0.270664, 0.00100039
0.256493, 0.00100471
0.257277, 0.00101061
0.25735, 0.000997752
0.255819, 0.00100903
0.256164, 0.000986028
0.249503, 0.000971317
0.246308, 0.000945992
0.238993, 0.000972871
0.244678, 0.000938837
0.236165, 0.000938441
0.235646, 0.000947667
0.237905, 0.000936557
0.23491, 0.000942497
0.235872, 0.000918952
0.230722, 0.000927305
0.231527, 0.000925909
0.232182, 0.000917465
0.229448, 0.000925455
0.231372, 0.000922216
0.231048, 0.00094078
0.236549, 0.000961676
0.242239, 0.000995335
0.253509, 0.00104821
0.266949, 0.00107897
0.278029, 0.00110011
0.284533, 0.00104023
0.269775, 0.00100495
0.256204, 0.000998224
0.255406, 0.00104115
0.264764, 0.00103627
0.264003, 0.000967424
0.245746, 0.000918792
0.229086, 0.000925167
0.232219, 0.000961492
0.242591, 0.000945514
0.237351, 0.000905035
0.226266, 0.000912178
0.227818, 0.000933736
0.233823, 0.000929785
0.232054, 0.000910563
0.226361, 0.000915213
0.228571, 0.000939262
0.236445, 0.000948379
0.237738, 0.00096641
0.243814, 0.0010195
0.258351, 0.00105752
0.269965, 0.00106412
0.272571, 0.000976142
0.247841, 0.000951865
0.240275, 0.000993899
0.251875, 0.000957005
0.242495, 0.000927118
0.231562, 0.000949642
0.239357, 0.000940271
0.235615, 0.000921748
0.229426, 0.000948164
0.238232, 0.000963475
0.243767, 0.000996695
0.252604, 0.00104885
0.269194, 0.00116659
0.299012, 0.00126627
0.332652, 0.00134156
0.353203, 0.00131224
0.351135, 0.00124206
0.327116, 0.00114556
0.297795, 0.00114712
0.30073, 0.00128295
0.333558, 0.00126528
0.334442, 0.00120859
0.314345, 0.00123884
0.323131, 0.0011576
0.299364, 0.00103682
0.2664, 0.0011459
0.294667, 0.00103175
0.263419, 0.000993478
0.251591, 0.0010641
0.272019, 0.00102232
0.258183, 0.00101246
0.257515, 0.000972994
0.244962, 0.000994664
0.249613, 0.000978546
0.246898, 0.000939434
0.235285, 0.000951534
0.237675, 0.000941065
0.235404, 0.000942017
0.235792, 0.000927236
0.2295, 0.000925532
0.228975, 0.000928262
0.231171, 0.000916649
0.225923, 0.000906031
0.223891, 0.000912571
0.226509, 0.000916217
0.226249, 0.000895021
0.222872, 0.000931445
0.230504, 0.000956884
0.240748, 0.0010506
0.27012, 0.00120394
0.317138, 0.00135757
0.360843, 0.00134634
0.362216, 0.00115797
0.300428, 0.0011375
0.295891, 0.00126387
0.339223, 0.00131585
0.352902, 0.00132106
0.350943, 0.00111875
0.288264, 0.00110219
0.284861, 0.00111385
0.287276, 0.00104721
0.265703, 0.00105153
0.272688, 0.00102526
0.264656, 0.000996176
0.252763, 0.000977447
0.248618, 0.000990885
0.253833, 0.000938735
0.237563, 0.000993786
0.24889, 0.00094573
0.239259, 0.00096105
0.241917, 0.000947164
0.239219, 0.000930071
0.233536, 0.000933775
0.234482, 0.000941281
0.239467, 0.000940414
0.237492, 0.000935819
0.236009, 0.000930875
0.235466, 0.000920084
0.233024, 0.000958597
0.241849, 0.000955256
0.242646, 0.000967059
0.246246, 0.000958412
0.243817, 0.000940968
0.238513, 0.000914219
0.230943, 0.000899448
0.226282, 0.000891547
0.22354, 0.000889994
0.221678, 0.000893282
0.223971, 0.000898419
0.225037, 0.000915875
0.228803, 0.000918639
0.231488, 0.000919656
0.230796, 0.000939722
0.237313, 0.00094512
0.238924, 0.000941994
0.238075, 0.000910885
0.228228, 0.000909626
0.228876, 0.000939732
0.236788, 0.000950672
0.240402, 0.000945325
0.239241, 0.000955683
0.241442, 0.000950539
0.241507, 0.000925062
0.233217, 0.000893457
0.224444, 0.00091632
0.231258, 0.000969238
0.246431, 0.00102779
0.263543, 0.00110871
0.286284, 0.00118911
0.309259, 0.00117058
0.30461, 0.00101743
0.260006, 0.000945195
0.239164, 0.00104984
0.268201, 0.00100023
0.255681, 0.000959193
0.24245, 0.0010123
0.257643, 0.000985695
0.250289, 0.000992515
0.253554, 0.00101205
0.26026, 0.0009659
0.244967, 0.000991244
0.249365, 0.000924101
0.232495, 0.000905903
0.225955, 0.000934185
0.232884, 0.000905479
0.226643, 0.000928495
0.232415, 0.000941112
0.235704, 0.000914266
0.228489, 0.000958935
0.241936, 0.00100731
0.256182, 0.00105453
0.274423, 0.00105754
0.276626, 0.00100467
0.259222, 0.00102643
0.262996, 0.000993478
0.254278, 0.000974592
0.248843, 0.00101397
0.258118, 0.000987295
0.251522, 0.000990596
0.251575, 0.000970563
0.247359, 0.000960029
0.243272, 0.000947701
0.23942, 0.000959189
0.244267, 0.00104969
0.267404, 0.00113433
0.295932, 0.00125358
0.328365, 0.00127162
0.338531, 0.0012092
0.317629, 0.00113822
0.293556, 0.000996241
0.257202, 0.00102457
0.260115, 0.00108149
0.276673, 0.00105281
0.272994, 0.00113692
0.295636, 0.00114492
0.294294, 0.00110184
0.285572, 0.00109542
0.278442, 0.000966087
0.244417, 0.00104266
0.264848, 0.00100019
0.254903, 0.000937989
0.23562, 0.00100574
0.253802, 0.000968045
0.244194, 0.000994582
0.250236, 0.000978086
0.246857, 0.000959629
0.242034, 0.00095179
0.237797, 0.000936722
0.236249, 0.000943998
0.239504, 0.00094372
0.236406, 0.000919431
0.232027, 0.000909433
0.226651, 0.000908994
0.226342, 0.000907509
0.226985, 0.000887139
0.220304, 0.000894771
0.22256, 0.000877217
0.219232, 0.000875706
0.218535, 0.000879064
0.218808, 0.000876534
0.218887, 0.000879632
0.219595, 0.000868532
0.21617, 0.000865178
0.214981, 0.000865415
0.215268, 0.000872013
0.217018, 0.00088522
0.221373, 0.000918281
0.230433, 0.000974794
0.248371, 0.00109308
0.282352, 0.00114249
0.299133, 0.00104717
0.27047, 0.000972892
0.248199, 0.00104243
0.270794, 0.00103278
0.267938, 0.000992945
0.254448, 0.00105867
0.273692, 0.0011438
0.29824, 0.00119294
0.310708, 0.00119974
0.317518, 0.00103419
0.26665, 0.000949489
0.242192, 0.00104869
0.270349, 0.000987337
0.255765, 0.000960732
0.244644, 0.00100734
0.257719, 0.000986769
0.252519, 0.000994778
0.252923, 0.000964605
0.244586, 0.000955567
0.242533, 0.000966626
0.245792, 0.0009211
0.232883, 0.000939702
0.237389, 0.000910147
0.230401, 0.000873161
0.219553, 0.000911027
0.229159, 0.0009008
0.226594, 0.000900624
0.226234, 0.000902064
0.225842, 0.000883958
0.221122, 0.000903244
0.227085, 0.000927628
0.234904, 0.000981909
0.250044, 0.00106199
0.276603, 0.00139322
0.370443, 0.00165404
0.448845, 0.00171191
0.455304, 0.00140388
0.371678, 0.00133556
0.349236, 0.00144197
0.378672, 0.00116123
0.297746, 0.00124322
0.319389, 0.00117974
0.307322, 0.00116379
0.302194, 0.00119062
0.309328, 0.00108348
0.276168, 0.00114181
0.296908, 0.00106172
0.271435, 0.00107483
0.27639, 0.000962011
0.244226, 0.00102711
0.261275, 0.000961129
0.243564, 0.0010035
0.251818, 0.000937101
0.235187, 0.000982682
0.247033, 0.000935613
0.233719, 0.000946849
0.235072, 0.000916077
0.227762, 0.00092677
0.230694, 0.000910536
0.226963, 0.000904819
0.225603, 0.000894374
0.22315, 0.000893039
0.223226, 0.000886743
0.220554, 0.000878364
0.218412, 0.000884262
0.219743, 0.000872647
0.217254, 0.000873879
0.216596, 0.00087657
0.217666, 0.000879923
0.218794, 0.000882988
0.221059, 0.000903388
0.226436, 0.000913982
0.230364, 0.000937321
0.236025, 0.000947592
0.241523, 0.00097081
0.245819, 0.00100386
0.258665, 0.00105969
0.273399, 0.00117818
0.312621, 0.00131919
0.350976, 0.00140606
0.375539, 0.00126895
0.33671, 0.00116794
0.304384, 0.00127969
0.338414, 0.00121136
0.319091, 0.0010856
0.281207, 0.001033
0.266157, 0.00106577
0.270812, 0.00104486
0.266042, 0.00100707
0.258578, 0.00104617
0.265288, 0.000999397
0.255129, 0.00102533
0.26245, 0.00101382
0.254969, 0.000926742
0.233798, 0.000970627
0.245027, 0.000919763
0.23339, 0.000935596
0.236619, 0.000924308
0.232618, 0.000891476
0.224298, 0.000907788
0.228369, 0.00089775
0.225043, 0.00090715
0.228551, 0.000898654
0.226176, 0.000882632
0.221089, 0.000874611
0.218886, 0.000865734
0.216692, 0.000880411
0.219832, 0.000861772
0.215706, 0.000860179
0.214692, 0.000861432
0.214328, 0.000860823
0.215012, 0.000861416
0.214799, 0.000859331
0.214638, 0.000869724
0.217936, 0.000882066
0.221202, 0.00091362
0.230361, 0.000950743
0.243265, 0.000999308
0.257096, 0.000960459
0.246458, 0.00090695
0.229082, 0.000923336
0.234903, 0.000988124
0.254191, 0.00103241
0.26518, 0.0010547
0.27508, 0.00111785
0.289435, 0.00108025
0.283007, 0.000961258
0.247385, 0.000938084
0.237018, 0.000986524
0.253206, 0.000990845
0.254903, 0.00100951
0.258409, 0.000995808
0.257018, 0.000936661
0.237056, 0.00092831
0.233936, 0.000982233
0.252114, 0.000954698
0.241664, 0.000916365
0.232694, 0.000970528
0.258462, 0.000966725
0.248345, 0.000997265
0.256145, 0.000978147
0.252719, 0.000979637
0.248547, 0.000930736
0.23697, 0.000904243
0.228906, 0.000927188
0.234336, 0.000925398
0.235696, 0.000930558
0.235143, 0.000909475
0.229483, 0.000906786
0.229185, 0.000900438
0.228347, 0.000906305
0.226875, 0.000885253
0.22251, 0.000890157
0.224458, 0.000917874
0.23215, 0.000931549
0.235927, 0.000925248
0.2357, 0.00092849
0.23447, 0.000905424
0.230103, 0.000860558
0.217528, 0.000864611
0.216725, 0.000867531
0.218656, 0.000872127
0.21976, 0.000880651
0.221161, 0.000866716
0.218401, 0.000864824
0.216552, 0.000868777
0.218349, 0.000872718
0.219367, 0.000881275
0.22261, 0.000907049
0.228026, 0.000925239
0.236685, 0.000950281
0.242596, 0.000926457
0.236869, 0.000890051
0.225558, 0.000865503
0.218216, 0.000879481
0.222504, 0.000878005
0.221484, 0.000870961
0.220288, 0.000888023
0.223796, 0.000891209
0.225381, 0.000892845
0.226152, 0.000944176
0.23974, 0.00101618
0.261271, 0.00105167
0.273857, 0.00109217
0.283605, 0.00109178
0.286965, 0.00112477
0.296198, 0.00136415
0.36407, 0.0015939
0.435874, 0.00158079
0.427232, 0.00128938
0.344274, 0.0012805
0.344047, 0.00123707
0.326849, 0.00103785
0.268154, 0.0011933
0.32199, 0.00118857
0.310608, 0.00118717
0.307765, 0.00137837
0.369619, 0.00119666
0.313748, 0.00123076
0.325467, 0.00105163
0.273674, 0.00119619
0.317592, 0.00108858
0.285884, 0.00112826
0.292574, 0.00104215
0.27069, 0.00100291
0.261905, 0.000950664
0.243274, 0.00104257
0.267214, 0.000992797
0.254712, 0.000986525
0.25308, 0.00103568
0.266119, 0.00107906
0.283411, 0.00117548
0.309868, 0.00108052
0.282473, 0.00102364
0.267638, 0.000960465
0.252406, 0.000987105
0.25514, 0.000964185
0.248391, 0.000968144
0.250352, 0.000941284
0.239889, 0.000934869
0.236343, 0.000930986
0.236856, 0.000904629
0.228625, 0.000907576
0.229781, 0.00088768
0.225277, 0.000896678
0.226547, 0.000876116
0.221427, 0.000880047
0.22242, 0.000873045
0.219886, 0.000870295
0.217821, 0.00085448
0.215368, 0.0008661
0.217642, 0.000853535
0.214264, 0.000843239
0.211399, 0.000851799
0.213813, 0.000844632
0.212708, 0.000845649
0.211937, 0.000841651
0.211419, 0.000845031
0.212436, 0.000848664
0.213462, 0.000878209
0.220049, 0.00091149
0.233369, 0.000997151
0.257179, 0.00104919
0.274833, 0.00104822
0.271174, 0.000986989
0.257567, 0.00101525
0.263388, 0.00101588
0.264738, 0.000930361
0.239236, 0.000914551
0.232697, 0.000947388
0.243608, 0.00097272
0.251904, 0.00103577
0.268596, 0.00104634
0.273973, 0.000973159
0.252295, 0.000975173
0.248587, 0.000952378
0.245133, 0.000883224
0.225534, 0.00088951
0.223373, 0.000891646
0.225773, 0.000887576
0.225567, 0.000904166
0.226642, 0.000872084
0.220061, 0.000847444
0.213239, 0.000878981
0.221082, 0.00087173
0.220333, 0.000849916
0.213947, 0.000870791
0.220794, 0.000881892
0.223795, 0.000877127
0.221947, 0.000874869
0.220122, 0.000871098
0.221274, 0.000882911
0.225506, 0.000889587
0.225498, 0.000888166
0.227627, 0.000899352
0.228459, 0.000888196
0.22705, 0.000882045
0.224623, 0.00086268
0.219416, 0.000881216
0.223033, 0.000899481
0.228726, 0.000904445
0.231069, 0.000893219
0.226302, 0.000856452
0.217439, 0.000833178
0.209548, 0.000838587
0.210287, 0.000841675
0.213328, 0.000852229
0.214704, 0.000852184
0.214539, 0.00083282
0.208983, 0.000818778
0.205069, 0.000830993
0.207551, 0.000840441
0.209929, 0.000835702
0.209664, 0.000844671
0.211962, 0.000861633
0.217398, 0.000874423
0.221817, 0.00091179
0.232531, 0.000970495
0.25147, 0.00106653
0.278913, 0.00109919
0.291722, 0.00106486
0.279557, 0.00107894
0.284208, 0.00118265
0.314713, 0.00134174
0.355277, 0.00127455
0.342538, 0.00115087
0.299572, 0.00114931
0.306082, 0.00122258
0.330295, 0.00130275
0.341543, 0.00150968
0.404013, 0.00161577
0.453865, 0.00145568
0.387581, 0.00153287
0.408794, 0.00171952
0.473067, 0.00197765
0.533777, 0.00191486
0.519883, 0.00163422
0.431677, 0.00149706
0.397759, 0.00144753
0.382043, 0.00174892
0.465559, 0.00146764
0.388, 0.0014482
0.387466, 0.00142125
0.364536, 0.00129956
0.3341, 0.00135643
0.355873, 0.00117319
0.298127, 0.00125986
0.327803, 0.00116211
0.298033, 0.00117563
0.299755, 0.00109843
0.282012, 0.00107537
0.27691, 0.00109245
0.281087, 0.00103803
0.263755, 0.0010412
0.267084, 0.000981354
0.251284, 0.00098646
0.255341, 0.00104343
0.2669, 0.00098991
0.249394, 0.000988498
0.249405, 0.000951518
0.242548, 0.00096216
0.244205, 0.00094322
0.237765, 0.000933946
0.2363, 0.000913409
0.231548, 0.000920165
0.231428, 0.000902905
0.227208, 0.000905327
0.228, 0.000892449
0.22313, 0.000885058
0.221368, 0.00087985
0.221797, 0.000869281
0.218139, 0.00087542
0.218729, 0.000865628
0.216222, 0.000858362
0.215553, 0.000857485
0.214773, 0.000852209
0.21284, 0.000851467
0.213631, 0.000845031
0.211176, 0.000845993
0.210649, 0.000842959
0.2104, 0.000838845
0.209361, 0.000837544
0.2089, 0.000832782
0.208183, 0.00083133
0.20802, 0.000832132
0.208056, 0.00082989
0.207338, 0.000834264
0.208158, 0.00083484
0.208574, 0.000844502
0.21181, 0.000853108
0.215676, 0.000895241
0.226991, 0.00090223
0.229079, 0.00090456
0.230396, 0.000885202
0.225101, 0.000887505
0.224945, 0.000883925
0.224707, 0.000869948
0.220282, 0.000851674
0.215674, 0.000859781
0.216847, 0.000866427
0.220883, 0.000863226
0.217903, 0.000830904
0.209664, 0.000817179
0.204385, 0.000822511
0.205815, 0.000834094
0.210277, 0.00084149
0.211324, 0.000834089
0.209791, 0.000835747
0.209752, 0.000832562
0.209576, 0.000843953
0.212444, 0.000842196
0.212079, 0.000835324
0.210385, 0.000819971
0.205648, 0.000812578
0.203507, 0.000816574
0.204426, 0.000823011
0.206874, 0.000835989
0.209643, 0.000837972
0.21174, 0.000855901
0.215719, 0.000854329
0.216998, 0.000872105
0.221021, 0.000856139
0.217812, 0.00084213
0.212524, 0.000822536
0.207204, 0.000822702
0.206985, 0.000840012
0.211778, 0.000845014
0.213531, 0.00084966
0.214802, 0.000847127
0.213759, 0.000862406
0.219501, 0.000915014
0.233561, 0.000996808
0.261011, 0.00105518
0.275278, 0.00103416
0.271017, 0.000920483
0.236532, 0.000907649
0.232517, 0.000955755
0.247154, 0.000896223
0.22902, 0.000860533
0.217424, 0.000885143
0.225949, 0.00087743
0.223053, 0.000884678
0.224151, 0.000899281
0.229611, 0.000903496
0.232039, 0.000896679
0.229926, 0.000879343
0.224329, 0.000894685
0.229002, 0.000906998
0.230398, 0.000928112
0.237226, 0.000989276
0.257364, 0.00107676
0.282146, 0.00113468
0.3002, 0.00119513
0.31601, 0.00115148
0.306004, 0.00115918
0.307079, 0.00119881
0.320414, 0.00109847
0.287734, 0.00102655
0.26769, 0.00109312
0.287528, 0.00105351
0.276249, 0.00090376
0.230096, 0.000981721
0.252204, 0.00101315
0.263, 0.000888738
0.226514, 0.000934704
0.238287, 0.000914767
0.234204, 0.000892154
0.226925, 0.000916922
0.233379, 0.000864387
0.218516, 0.000901077
0.227981, 0.000863527
0.218978, 0.000868208
0.219866, 0.000892791
0.228474, 0.000903178
0.233783, 0.000996878
0.256714, 0.000965735
0.250572, 0.000919731
0.240221, 0.000906793
0.234352, 0.000879127
0.225566, 0.000860274
0.221042, 0.00085103
0.216504, 0.000880722
0.2253, 0.000871603
0.22143, 0.000860275
0.220466, 0.000873095
0.222355, 0.000829848
0.210524, 0.000825661
0.208958, 0.000839104
0.212532, 0.000844702
0.21422, 0.000846936
0.213865, 0.000832553
0.210062, 0.000833838
0.210836, 0.000820659
0.207475, 0.000813523
0.204407, 0.000808609
0.203355, 0.000810806
0.204877, 0.000826281
0.207938, 0.000821084
0.207725, 0.000824288
0.20793, 0.000823294
0.208204, 0.000838003
0.210894, 0.000855655
0.217372, 0.000895692
0.227973, 0.000954992
0.247904, 0.0010452
0.271531, 0.0011213
0.296691, 0.00106854
0.28081, 0.000949663
0.244481, 0.000953129
0.248684, 0.00102424
0.266495, 0.000961192
0.249037, 0.000997668
0.275442, 0.000967498
0.252716, 0.000930605
0.238607, 0.000952671
0.24358, 0.00092183
0.23466, 0.000903853
0.230377, 0.000932002
0.237635, 0.000907683
0.231429, 0.000880456
0.223538, 0.000902621
0.228202, 0.00089405
0.225827, 0.000892396
0.224386, 0.00087891
0.221175, 0.000885034
0.223178, 0.000907608
0.229691, 0.000924159
0.236306, 0.00090554
0.232421, 0.000914706
0.231863, 0.000878551
0.223722, 0.000860216
0.218793, 0.000846872
0.213409, 0.000841539
0.213337, 0.000865224
0.218944, 0.000850834
0.215209, 0.000843536
0.213033, 0.000834023
0.210833, 0.000861071
0.220192, 0.000949153
0.244465, 0.00102449
0.26964, 0.00114979
0.306359, 0.00122321
0.327125, 0.00124371
0.332036, 0.0011676
0.312324, 0.00100707
0.267144, 0.000989233
0.257584, 0.00106834
0.282078, 0.00107941
0.28595, 0.000993246
0.256771, 0.000954793
0.24938, 0.000949876
0.243955, 0.000891769
0.226101, 0.000927088
0.241256, 0.000956036
0.247063, 0.000947931
0.243631, 0.000971978
0.251561, 0.000934995
0.239332, 0.000960975
0.248931, 0.000971779
0.252752, 0.000951014
0.248497, 0.000938398
0.241773, 0.000913952
0.234737, 0.000880928
0.226739, 0.000900496
0.230257, 0.000878202
0.226196, 0.000895657
0.22994, 0.000863479
0.221262, 0.000832289
0.212557, 0.000856214
0.217431, 0.00082428
0.209317, 0.000829197
0.210218, 0.000835764
0.210735, 0.000825992
0.20901, 0.000829977
0.208974, 0.000803811
0.202155, 0.000818869
0.2063, 0.000818413
0.206122, 0.000822371
0.208033, 0.000832643
0.209872, 0.000834691
0.211817, 0.000870767
0.221398, 0.000912364
0.234195, 0.000965804
0.249673, 0.000987599
0.258546, 0.000945958
0.24456, 0.000865849
0.220998, 0.00083532
0.213284, 0.000873694
0.22258, 0.000849259
0.216673, 0.000815722
0.206495, 0.000828581
0.209402, 0.000845252
0.21479, 0.000827126
0.210038, 0.000816477
0.205594, 0.000845388
0.215955, 0.000886829
0.227678, 0.000981642
0.252787, 0.00121163
0.324209, 0.00186451
0.50565, 0.00255815
0.702251, 0.00182095
0.495874, 0.00194702
0.533564, 0.00216478
0.578293, 0.00243618
0.67814, 0.00231008
0.624594, 0.00239046
0.657349, 0.00226107
0.617201, 0.00219131
0.57597, 0.00210466
0.557744, 0.00211877
0.567487, 0.00199962
0.534906, 0.00164367
0.429432, 0.00196769
0.519708, 0.00183887
0.486846, 0.00176471
0.461352, 0.00183073
0.486239, 0.00168375
0.44203, 0.00154006
0.400926, 0.00151823
0.392499, 0.0014352
0.372968, 0.00133375
0.343277, 0.00135259
0.348609, 0.00133616
0.345924, 0.00126608
0.326382, 0.00121344
0.31024, 0.00123206
0.314074, 0.0012066
0.308072, 0.00112814
0.284595, 0.00116887
0.296382, 0.00111088
0.280881, 0.00112053
0.284127, 0.00104673
0.263971, 0.00108608
0.274167, 0.00105004
0.266212, 0.0010281
0.258556, 0.00102739
0.257727, 0.00100454
0.25383, 0.000989333
0.250158, 0.000984322
0.249503, 0.00098654
0.248647, 0.00096618
0.24221, 0.00096007
0.241112, 0.000938741
0.236914, 0.000936832
0.235808, 0.000932266
0.233788, 0.000923505
0.232227, 0.000908439
0.227481, 0.000909771
0.227469, 0.000904297
0.226194, 0.000900217
0.224692, 0.000886208
0.221438, 0.000885295
0.221694, 0.000881188
0.219796, 0.000877774
0.218145, 0.000867745
0.215881, 0.000865891
0.215799, 0.000863299
0.214783, 0.000859978
0.213212, 0.000855756
0.212105, 0.000850879
0.211381, 0.000849401
0.210666, 0.000845549
0.209788, 0.000842264
0.208903, 0.000841196
0.208865, 0.000843696
0.209427, 0.000848118
0.211322, 0.000872285
0.21822, 0.000912622
0.232001, 0.00103541
0.267949, 0.00107517
0.281422, 0.00104256
0.271446, 0.000993864
0.260162, 0.00091526
0.235005, 0.000878441
0.223472, 0.000919785
0.235315, 0.000907606
0.233306, 0.000900745
0.231085, 0.00087608
0.221158, 0.00086051
0.218872, 0.000883653
0.224826, 0.000855941
0.215338, 0.000838541
0.21105, 0.000862435
0.217437, 0.000848199
0.2138, 0.000833872
0.208361, 0.000842741
0.210843, 0.000828515
0.206604, 0.000831361
0.206901, 0.000838363
0.209504, 0.000824117
0.205038, 0.000828091
0.206831, 0.000824637
0.206003, 0.000805841
0.201254, 0.000810178
0.202046, 0.000815677
0.203906, 0.000814134
0.20388, 0.00081204
0.202001, 0.000806209
0.201706, 0.000807051
0.201203, 0.000804807
0.200624, 0.00080124
0.199948, 0.000801414
0.199819, 0.000801237
0.199929, 0.000801246
0.199509, 0.000795116
0.198442, 0.000796097
0.197981, 0.000795195
0.198014, 0.000793904
0.197622, 0.000794408
0.197427, 0.000792375
0.197169, 0.00079166
0.196828, 0.000791671
0.196675, 0.000791725
0.197236, 0.000794806
0.197835, 0.000803086
0.200373, 0.000825428
0.207735, 0.000924375
0.236945, 0.00108391
0.286009, 0.00136595
0.368302, 0.00141982
0.382515, 0.00163584
0.443292, 0.00195752
0.54353, 0.00232102
0.654519, 0.00194057
0.544339, 0.00187232
0.525595, 0.00210065
0.596189, 0.00222266
0.603284, 0.00261331
0.724101, 0.00339016
0.951523, 0.00265323
0.724543, 0.00251106
0.69999, 0.00282767
0.757428, 0.00268749
0.736308, 0.00230287
0.606967, 0.0021957
0.58088, 0.00209087
0.551288, 0.0019017
0.48954, 0.00188155
0.486919, 0.00177547
0.456438, 0.0016609
0.43531, 0.00162677
0.416477, 0.00159369
0.405613, 0.0015472
0.3908, 0.00151647
0.380509, 0.00139175
0.348996, 0.0014134
0.356971, 0.00137205
0.345284, 0.00132402
0.334258, 0.00129601
0.324835, 0.00128347
0.323496, 0.00126491
0.319013, 0.0012138
0.304276, 0.00117557
0.298094, 0.00116004
0.294838, 0.00115007
0.289463, 0.00113043
0.282279, 0.00112616
0.280603, 0.0011213
0.279404, 0.00108662
0.272141, 0.00108392
0.269196, 0.00106342
0.26532, 0.00105024
0.260971, 0.00104685
0.260401, 0.00102274
0.253778, 0.00101651
0.253126, 0.000996201
0.248547, 0.000990701
0.246668, 0.000985702
0.244759, 0.000973729
0.242326, 0.000971809
0.24203, 0.000964796
0.239611, 0.000957627
0.238379, 0.000957383
0.237181, 0.0009448
0.234964, 0.000937199
0.233095, 0.000934102
0.232141, 0.000929148
0.23056, 0.000924294
0.229435, 0.000918996
0.228638, 0.000915742
0.227588, 0.000911794
0.227032, 0.000908803
0.225814, 0.000904331
0.224704, 0.00090115
0.223466, 0.000897428
0.223052, 0.000892402
0.221835, 0.000889405
0.221066, 0.000886988
0.220498, 0.000886933
0.219786, 0.000882205
0.219074, 0.000879451
0.218555, 0.000877264
0.217977, 0.000876833
0.21744, 0.000874266
0.216952, 0.000871592
0.216376, 0.000868564
0.215974, 0.00086956
0.215506, 0.000867404
0.215209, 0.000866298
0.214809, 0.000863565
0.214737, 0.000865371
0.214925, 0.000865587
0.215327, 0.000870201
0.216168, 0.00087099
0.217487, 0.000880405
0.219653, 0.000883055
0.221597, 0.000891885
0.223185, 0.000885274
0.222861, 0.000879784
0.219902, 0.000861363
0.215535, 0.000850618
0.211689, 0.000847326
0.210625, 0.000851065
0.212288, 0.000863275
0.214675, 0.000866121
0.216702, 0.000869716
0.216439, 0.000860716
0.215077, 0.000855825
0.213257, 0.000851367
0.212402, 0.000853531
0.213169, 0.000862639
0.215478, 0.000870124
0.218178, 0.000882646
0.221626, 0.000891107
0.224253, 0.000901655
0.227702, 0.000906009
0.228802, 0.000911625
0.231126, 0.000911306
0.230872, 0.000931809
0.236526, 0.000954778
0.244233, 0.000995043
0.254687, 0.000990282
0.255769, 0.000940243
0.23866, 0.00086132
0.218195, 0.000860129
0.215695, 0.000894576
0.226568, 0.000894108
0.226917, 0.000885153
0.223331, 0.000911391
0.232091, 0.000994852
0.255777, 0.000987005
0.254005, 0.000961416
0.246126, 0.000963528
0.248393, 0.000906369
0.232033, 0.000845068
0.213403, 0.000884845
0.225126, 0.000911224
0.231612, 0.000868503
0.218828, 0.000843053
0.211217, 0.000864179
0.216956, 0.000869671
0.218019, 0.000857045
0.213956, 0.00085162
0.214153, 0.000849485
0.21229, 0.000827867
0.206569, 0.000832668
0.20862, 0.000844429
0.21099, 0.000827978
0.207094, 0.000826524
0.205485, 0.000832203
0.207913, 0.000828273
0.205986, 0.000819765
0.204162, 0.000827471
0.206364, 0.000826182
0.205197, 0.000812329
0.202104, 0.000815188
0.202398, 0.000821733
0.204536, 0.000820023
0.204134, 0.000831498
0.207898, 0.000856394
0.215536, 0.000923889
0.236959, 0.00096295
0.247514, 0.00100238
0.260879, 0.00102852
0.267708, 0.00104464
0.273767, 0.00110364
0.288211, 0.00114319
0.302068, 0.00106547
0.278366, 0.00101318
0.265299, 0.00114758
0.30376, 0.0012427
0.334315, 0.00132701
0.350746, 0.00136345
0.372312, 0.00109935
0.294295, 0.000987191
0.256059, 0.0010579
0.276876, 0.0010212
0.26166, 0.000993765
0.254205, 0.00101018
0.255442, 0.000943672
0.238325, 0.000948671
0.242157, 0.00092112
0.232187, 0.000916038
0.232773, 0.000906127
0.229547, 0.000908976
0.228923, 0.000876662
0.220968, 0.000898638
0.228868, 0.000863686
0.216914, 0.000888398
0.224434, 0.000842107
0.211789, 0.000872094
0.219803, 0.000843107
0.210696, 0.0008498
0.212791, 0.000847904
0.211416, 0.00083196
0.208788, 0.000837342
0.208485, 0.000820403
0.204398, 0.000822807
0.205191, 0.000815852
0.203411, 0.000816767
0.203678, 0.000814266
0.203187, 0.000811384
0.203175, 0.000811357
0.202617, 0.000812986
0.203532, 0.000813544
0.203306, 0.000818
0.205261, 0.000822966
0.205644, 0.000831735
0.209981, 0.000849837
0.213429, 0.00087259
0.222508, 0.000925343
0.235729, 0.00100261
0.263829, 0.00121577
0.324343, 0.00126061
0.341914, 0.00109974
0.291779, 0.000972073
0.254475, 0.00110131
0.293862, 0.00107239
0.281572, 0.000956622
0.251065, 0.000952269
0.248941, 0.000925238
0.240192, 0.000918799
0.237661, 0.000926424
0.239947, 0.0008599
0.221557, 0.000871531
0.223, 0.000879235
0.225422, 0.000856695
0.218562, 0.000846723
0.216582, 0.000852267
0.21597, 0.000851992
0.214529, 0.000825547
0.207849, 0.000841926
0.211876, 0.000842749
0.212654, 0.000832038
0.209847, 0.000861175
0.216971, 0.000880228
0.226001, 0.000933272
0.239505, 0.00100583
0.263857, 0.000994014
0.258336, 0.000914623
0.238206, 0.000855031
0.218336, 0.00084743
0.21667, 0.000862811
0.221296, 0.000851526
0.216424, 0.000838722
0.214369, 0.000844155
0.21472, 0.000830161
0.210299, 0.000832794
0.210784, 0.000836471
0.212024, 0.000811122
0.204888, 0.00081851
0.205936, 0.000823156
0.207662, 0.000807057
0.203822, 0.000800645
0.200765, 0.000802104
0.201468, 0.000802748
0.201686, 0.000803663
0.201578, 0.000800802
0.200932, 0.000789194
0.197707, 0.000789881
0.19753, 0.000793438
0.19872, 0.000791394
0.198185, 0.000790833
0.197853, 0.00078391
0.196311, 0.000781056
0.195046, 0.000781124
0.195104, 0.000782414
0.195976, 0.000785656
0.196194, 0.000781656
0.19548, 0.00078285
0.195688, 0.000783315
0.19559, 0.000785139
0.196764, 0.000798797
0.200742, 0.000854742
0.217726, 0.00095044
0.245642, 0.00118956
0.318828, 0.00140964
0.380234, 0.00161984
0.435382, 0.00165836
0.463321, 0.00169983
0.467605, 0.00159253
0.448064, 0.00162974
0.46007, 0.00201525
0.527236, 0.00183788
0.500601, 0.00191531
0.529197, 0.00181163
0.499488, 0.00230016
0.635191, 0.00231526
0.618204, 0.00179191
0.478706, 0.00191154
0.519783, 0.00171772
0.446855, 0.00169158
0.440139, 0.00182595
0.488625, 0.00159015
0.426579, 0.00155147
0.4056, 0.00159453
0.401696, 0.00155305
0.39001, 0.00135948
0.34862, 0.00142867
0.368473, 0.00127023
0.333484, 0.00126003
0.321848, 0.0012194
0.31045, 0.0012071
0.304246, 0.00116643
0.295239, 0.00109997
0.279678, 0.001112
0.278063, 0.00108873
0.269117, 0.00103449
0.259162, 0.00106869
0.267856, 0.000975224
0.243105, 0.000999723
0.250209, 0.000994711
0.247259, 0.000948697
0.240058, 0.000946285
0.238431, 0.000926183
0.232497, 0.00091894
0.229906, 0.000915471
0.228134, 0.00089344
0.225196, 0.000887954
0.22348, 0.000884042
0.22139, 0.00086806
0.217693, 0.000869245
0.216971, 0.000853431
0.213809, 0.000856761
0.215057, 0.000843218
0.210881, 0.000845391
0.211269, 0.000838461
0.209288, 0.000835648
0.208544, 0.000828354
0.207496, 0.000825311
0.206268, 0.00082746
0.205691, 0.000821865
0.204392, 0.000818615
0.204481, 0.000811412
0.202823, 0.000812189
0.203064, 0.00080585
0.201542, 0.000806179
0.20136, 0.000805449
0.200965, 0.00080286
0.200157, 0.000801646
0.199772, 0.000799459
0.199476, 0.000797753
0.198811, 0.000797065
0.198601, 0.000797041
0.198531, 0.000797271
0.198383, 0.00079875
0.199124, 0.000801588
0.200922, 0.000823721
0.206999, 0.000851755
0.216013, 0.000931836
0.239803, 0.000935253
0.241816, 0.00088334
0.225755, 0.00080726
0.204813, 0.000832737
0.211359, 0.000849523
0.217035, 0.000812581
0.20592, 0.000819118
0.206776, 0.000833574
0.212125, 0.00080148
0.201128, 0.000803988
0.201736, 0.000828678
0.209509, 0.000799141
0.200124, 0.000798293
0.199569, 0.000820557
0.206576, 0.000811212
0.203303, 0.000816678
0.206103, 0.000835891
0.210302, 0.00083885
0.213558, 0.000862238
0.218979, 0.000898317
0.231172, 0.000930933
0.239386, 0.000929002
0.241872, 0.000917726
0.236, 0.000834847
0.213753, 0.000791326
0.198983, 0.000811798
0.204869, 0.000826837
0.209862, 0.00082711
0.208156, 0.000809499
0.204885, 0.000807544
0.202902, 0.000818901
0.206667, 0.000807667
0.203698, 0.000787038
0.196726, 0.000790544
0.198758, 0.000802858
0.202295, 0.000784546
0.197055, 0.000776548
0.194309, 0.000790406
0.198315, 0.00078847
0.197913, 0.000777121
0.19421, 0.000776148
0.194446, 0.000781493
0.195496, 0.000778742
0.194775, 0.00077816
0.194914, 0.000779935
0.19522, 0.000783147
0.196024, 0.000793873
0.199581, 0.000829987
0.209858, 0.000876423
0.225449, 0.00101399
0.265006, 0.00105105
0.277242, 0.000972627
0.253282, 0.000876976
0.227687, 0.0008986
0.231998, 0.000929142
0.242498, 0.000925099
0.240247, 0.000997464
0.262004, 0.001046
0.276848, 0.000972583
0.253598, 0.000920034
0.238372, 0.000908874
0.23389, 0.000865101
0.222927, 0.000894245
0.22871, 0.000904424
0.233177, 0.000889919
0.227933, 0.000933897
0.241518, 0.000922828
0.238076, 0.00094666
0.245036, 0.000971889
0.252605, 0.00087311
0.225848, 0.000836511
0.214934, 0.000835625
0.213183, 0.000814734
0.207832, 0.000851595
0.217069, 0.000843172
0.216463, 0.00082363
0.209572, 0.000808066
0.204792, 0.000795185
0.20127, 0.000818555
0.207378, 0.000807825
0.203608, 0.000786437
0.19808, 0.000796153
0.199984, 0.000795134
0.199743, 0.000790182
0.199176, 0.000791318
0.198303, 0.000782405
0.197389, 0.000778792
0.196013, 0.000773285
0.194551, 0.000777046
0.195481, 0.000782564
0.196857, 0.000777631
0.195363, 0.000776231
0.195326, 0.000792141
0.198484, 0.000798034
0.202854, 0.000831462
0.210539, 0.000879604
0.228247, 0.000973261
0.253138, 0.00102123
0.270805, 0.000985708
0.257635, 0.00091543
0.23895, 0.000976078
0.255596, 0.00104552
0.279523, 0.000894653
0.23283, 0.000866553
0.224571, 0.000910762
0.236817, 0.000827125
0.212409, 0.000878803
0.227141, 0.000862558
0.221313, 0.000805191
0.204882, 0.000849778
0.217946, 0.000819781
0.208485, 0.000841911
0.213202, 0.000811403
0.204805, 0.000798702
0.201949, 0.000809303
0.204629, 0.000798479
0.201179, 0.000790001
0.198584, 0.000801148
0.201713, 0.000781473
0.196701, 0.000789087
0.197995, 0.000797357
0.199641, 0.00078186
0.197488, 0.000794169
0.200763, 0.000797314
0.20106, 0.000803096
0.202913, 0.000831732
0.211225, 0.000868576
0.221642, 0.00091252
0.235691, 0.000943495
0.244247, 0.000915887
0.237432, 0.000851794
0.218593, 0.000828882
0.211249, 0.000864722
0.223369, 0.000912867
0.237, 0.00100083
0.262431, 0.00116699
0.312103, 0.00137835
0.37478, 0.00151171
0.410806, 0.00142485
0.3861, 0.00127249
0.346472, 0.00124186
0.331772, 0.00116048
0.312842, 0.00179361
0.476898, 0.00125233
0.346636, 0.00155599
0.419387, 0.00139697
0.380904, 0.00136596
0.371206, 0.001347
0.349869, 0.00128161
0.330226, 0.00141236
0.366936, 0.00162156
0.432055, 0.00154084
0.419017, 0.00162178
0.433134, 0.00141487
0.368606, 0.0013306
0.355385, 0.0013422
0.353706, 0.00129997
0.338943, 0.00118449
0.308285, 0.00123449
0.322382, 0.00109372
0.286715, 0.00110048
0.288578, 0.00111052
0.285868, 0.00104576
0.266593, 0.0010408
0.262319, 0.00102433
0.258956, 0.00101475
0.256733, 0.000980806
0.246469, 0.000958083
0.241088, 0.000954394
0.241493, 0.00093299
0.234701, 0.000906966
0.227759, 0.000897536
0.228457, 0.000896387
0.224512, 0.000900077
0.225732, 0.000893724
0.225493, 0.000891582
0.223651, 0.000881162
0.222023, 0.000873343
0.219297, 0.000859578
0.216633, 0.000840329
0.211517, 0.000830909
0.208788, 0.000826924
0.208678, 0.000827093
0.209047, 0.000823787
0.207033, 0.0008166
0.204584, 0.000809398
0.203578, 0.000810616
0.203043, 0.000809233
0.202433, 0.000812397
0.203157, 0.000816005
0.204621, 0.000809066
0.203193, 0.000810441
0.203013, 0.000799888
0.200485, 0.000791965
0.198686, 0.000784824
0.196742, 0.000781016
0.195404, 0.000779752
0.194682, 0.00078329
0.195707, 0.000788879
0.197481, 0.000795091
0.199854, 0.00082313
0.207739, 0.000853731
0.217832, 0.000947688
0.24666, 0.000925936
0.239579, 0.000839882
0.215785, 0.000816797
0.207963, 0.000878578
0.22787, 0.000892199
0.230165, 0.000898604
0.233305, 0.000991193
0.257907, 0.00101576
0.2661, 0.000947796
0.246024, 0.000874491
0.226229, 0.000891472
0.22863, 0.000893645
0.230289, 0.000886471
0.228336, 0.000853362
0.217147, 0.000817258
0.20686, 0.000832588
0.21108, 0.00083085
0.210316, 0.000805866
0.203801, 0.000801679
0.201799, 0.000803241
0.202767, 0.000803406
0.203623, 0.000789071
0.198503, 0.000774013
0.194817, 0.000790179
0.200113, 0.000783946
0.197116, 0.000769409
0.192978, 0.000782356
0.196557, 0.000778125
0.194969, 0.00077027
0.193055, 0.000779365
0.195185, 0.000770131
0.193124, 0.000769459
0.193045, 0.000774608
0.194273, 0.000766439
0.19242, 0.000762026
0.191147, 0.000766777
0.192546, 0.000766221
0.192423, 0.000763021
0.191826, 0.000763449
0.191603, 0.000768624
0.193016, 0.000769108
0.193085, 0.000775693
0.195324, 0.000788474
0.198809, 0.000810051
0.205884, 0.000839659
0.214069, 0.000889269
0.229445, 0.000883176
0.227169, 0.00084354
0.216554, 0.000832805
0.213379, 0.000902521
0.23367, 0.00103961
0.27524, 0.00111512
0.295615, 0.0011109
0.293191, 0.00124333
0.335212, 0.00136926
0.369255, 0.00106922
0.283638, 0.0010454
0.275653, 0.00120955
0.325769, 0.00131627
0.354796, 0.00122005
0.324282, 0.00110868
0.290265, 0.00122073
0.324992, 0.00109143
0.284255, 0.0010656
0.279154, 0.00104611
0.275594, 0.000967608
0.249332, 0.000996004
0.257231, 0.000937599
0.241626, 0.000945694
0.245327, 0.000922109
0.235926, 0.000889488
0.224956, 0.000906043
0.228501, 0.000894366
0.225028, 0.000858715
0.216089, 0.000863972
0.218417, 0.000849045
0.213925, 0.00084288
0.213685, 0.000832138
0.209689, 0.000818925
0.206445, 0.000821047
0.206624, 0.000816954
0.20496, 0.000795336
0.20092, 0.000810395
0.203346, 0.000801927
0.200696, 0.000786766
0.197346, 0.00078423
0.198169, 0.000782223
0.197142, 0.000783384
0.196411, 0.000775871
0.196384, 0.000773783
0.195084, 0.00078009
0.196873, 0.0007823
0.19687, 0.00078567
0.198809, 0.00080592
0.202393, 0.000824219
0.211316, 0.000865139
0.220599, 0.000896123
0.232658, 0.00091341
0.234501, 0.000877872
0.22876, 0.00082329
0.210649, 0.000793374
0.201566, 0.000819949
0.209513, 0.000845321
0.21396, 0.000814885
0.208237, 0.000804178
0.203688, 0.000844941
0.21517, 0.000884611
0.228638, 0.000879029
0.226702, 0.000868791
0.223167, 0.000908437
0.237563, 0.000964896
0.251285, 0.00104963
0.281163, 0.000988662
0.2608, 0.00106342
0.280317, 0.0011496
0.308684, 0.00113913
0.30928, 0.00104492
0.277858, 0.00100077
0.264034, 0.000904012
0.237125, 0.000915811
0.240049, 0.00091699
0.239018, 0.000891565
0.230907, 0.00084888
0.218533, 0.000872725
0.224848, 0.000875778
0.224792, 0.000815593
0.207131, 0.000842762
0.21397, 0.000855941
0.216764, 0.000796732
0.201882, 0.00081732
0.206111, 0.000815176
0.205897, 0.000791439
0.201129, 0.000796474
0.202203, 0.000784982
0.198611, 0.000781518
0.196759, 0.000785525
0.198378, 0.000773486
0.195924, 0.000772663
0.193939, 0.000773706
0.194138, 0.000762953
0.192848, 0.000768118
0.193229, 0.000763933
0.192589, 0.000753595
0.190162, 0.000755724
0.190031, 0.000757907
0.19105, 0.000755049
0.189735, 0.000751433
0.188538, 0.000756517
0.190547, 0.000759883
0.190655, 0.000763688
0.192908, 0.00081748
0.208023, 0.000885105
0.229914, 0.0010795
0.286987, 0.00106096
0.28136, 0.000916482
0.238309, 0.000900219
0.236872, 0.000942073
0.247197, 0.000943014
0.247256, 0.0010026
0.263733, 0.00106748
0.284146, 0.00118088
0.317465, 0.00118866
0.319654, 0.00101817
0.262838, 0.000972334
0.253154, 0.000943008
0.24146, 0.000896627
0.22688, 0.000908066
0.234136, 0.000948993
0.241891, 0.000890889
0.229666, 0.000887028
0.227446, 0.000890677
0.226102, 0.000856505
0.220725, 0.000903957
0.232625, 0.000820108
0.209441, 0.000842222
0.213924, 0.00083121
0.211558, 0.000802564
0.205019, 0.00079609
0.20155, 0.000802736
0.202403, 0.000796836
0.202907, 0.000795623
0.200633, 0.000786096
0.198818, 0.000792104
0.199227, 0.000771534
0.194899, 0.000774384
0.194956, 0.000774152
0.194404, 0.000761718
0.192334, 0.000761552
0.191872, 0.000757269
0.191695, 0.000767124
0.192877, 0.000766252
0.193408, 0.000763097
0.192251, 0.000767576
0.194361, 0.000775773
0.195476, 0.000793583
0.20145, 0.00084598
0.216807, 0.000939446
0.246722, 0.00114149
0.30413, 0.00125529
0.337219, 0.00123059
0.3286, 0.00114948
0.307332, 0.00115334
0.311132, 0.00111647
0.298696, 0.00109773
0.294847, 0.00114012
0.301148, 0.00102924
0.272358, 0.000933844
0.242602, 0.000999167
0.257469, 0.000914904
0.237314, 0.000899375
0.231135, 0.000941881
0.243976, 0.00084675
0.217278, 0.0009151
0.233904, 0.000812767
0.207783, 0.000870629
0.224095, 0.000812402
0.20814, 0.000829076
0.212769, 0.000826894
0.211022, 0.00083027
0.211143, 0.000818261
0.208575, 0.000798658
0.203022, 0.000801165
0.201813, 0.000790813
0.201093, 0.000788405
0.200754, 0.000792455
0.200245, 0.000781937
0.1981, 0.000768437
0.194571, 0.000779506
0.197204, 0.000774008
0.195869, 0.000783488
0.19816, 0.00078066
0.197709, 0.000790458
0.202036, 0.000830163
0.21101, 0.000884466
0.228228, 0.0010118
0.265345, 0.00115859
0.309621, 0.00123128
0.327781, 0.00112373
0.299827, 0.000966534
0.253467, 0.000956632
0.24954, 0.000932458
0.242861, 0.000863599
0.224553, 0.000921236
0.239243, 0.000906853
0.235696, 0.000907048
0.235649, 0.000949626
0.244714, 0.000897617
0.23425, 0.000922332
0.237014, 0.000876046
0.223924, 0.000865428
0.22122, 0.000868168
0.221027, 0.000823809
0.210791, 0.000859764
0.2167, 0.000817555
0.208721, 0.000804704
0.204869, 0.000804204
0.202711, 0.000792447
0.202136, 0.000799162
0.202566, 0.000783502
0.199197, 0.000772154
0.195806, 0.000783384
0.198179, 0.000775007
0.197733, 0.000767459
0.194185, 0.000768059
0.194419, 0.000754647
0.191239, 0.000768452
0.193914, 0.000768029
0.194251, 0.000766924
0.194729, 0.000768174
0.194683, 0.00077854
0.198233, 0.000798389
0.202892, 0.000807604
0.207216, 0.000838186
0.215071, 0.000860396
0.223312, 0.000889516
0.22993, 0.000941689
0.246313, 0.00104741
0.277901, 0.00120219
0.32803, 0.00119999
0.325949, 0.00112691
0.301902, 0.00110474
0.293019, 0.00104398
0.274994, 0.00103267
0.278042, 0.00093268
0.241552, 0.000971329
0.253988, 0.000979271
0.256709, 0.000878353
0.227395, 0.000907797
0.236059, 0.000893093
0.232281, 0.000833012
0.216229, 0.000875062
0.223378, 0.000825023
0.213122, 0.000844158
0.217374, 0.000819939
0.208219, 0.000812833
0.207041, 0.000819241
0.210241, 0.0007929
0.202449, 0.000813856
0.207121, 0.000813742
0.207785, 0.000834973
0.213987, 0.000862641
0.221503, 0.000919194
0.240443, 0.00098945
0.258898, 0.000965748
0.256982, 0.000861055
0.222992, 0.0008086
0.207056, 0.000868306
0.226322, 0.000846163
0.218536, 0.000787524
0.200908, 0.00083121
0.213067, 0.00081805
0.20869, 0.000773211
0.196776, 0.000804833
0.2062, 0.000786084
0.199538, 0.00076056
0.192417, 0.000791118
0.201499, 0.000771126
0.195598, 0.000757474
0.19074, 0.000782235
0.197936, 0.000762361
0.193187, 0.000748976
0.189596, 0.000766086
0.194408, 0.000757698
0.191663, 0.000743902
0.188292, 0.00075478
0.19152, 0.000750985
0.189436, 0.000745145
0.188479, 0.000762046
0.193664, 0.000777607
0.198104, 0.000798945
0.20422, 0.000873008
0.226584, 0.000873219
0.22582, 0.000851767
0.220587, 0.000844509
0.21806, 0.000843603
0.219408, 0.000837301
0.216424, 0.000841307
0.21896, 0.000855196
0.220981, 0.000913165
0.237478, 0.000981966
0.25875, 0.000948336
0.249469, 0.000886699
0.228776, 0.000901944
0.233542, 0.000943163
0.244975, 0.000881683
0.228418, 0.000900826
0.232627, 0.000991187
0.256692, 0.00100704
0.262383, 0.0011272
0.299641, 0.00127472
0.348752, 0.00891532
2.32692, 0.0249025
7.21914, 0.0315956
8.88156, 0.0815931
23.4969, 0.0489561
13.7066, 0.079067
23.2559, 0.182843
54.0068, 0.152448
45.0746, 0.160701
47.6668, 0.0695286
19.8776, 0.128148
38.2977, 0.0754083
21.7752, 0.0971819
28.5316, 0.0694942
20.0564, 0.0490518
14.0543, 0.04641
13.3682, 0.0415985
12.0603, 0.0343933
9.73234, 0.0340111
9.42335, 0.029111
8.05831, 0.0251699
7.05917, 0.0246843
7.01806, 0.0202502
5.66392, 0.0174493
4.77002, 0.0191098
5.25756, 0.0175348
4.80813, 0.0139643
3.82674, 0.0121807
3.32, 0.0131815
3.60612, 0.0135647
3.69377, 0.0117845
3.16183, 0.00925889
2.4236, 0.00921414
2.42951, 0.00953302
2.53952, 0.0100669
2.72753, 0.00856382
2.2793, 0.00794101
2.07686, 0.00759757
1.9776, 0.0072299
1.88949, 0.00754313
2.00604, 0.00725234
1.92442, 0.00651951
1.70333, 0.00619659
1.61356, 0.00602739
1.57549, 0.00590457
1.54799, 0.00604113
1.59635, 0.00573518
1.50784, 0.00547257
1.43294, 0.00526108
1.37802, 0.00504305
1.32064, 0.00506833
1.33155, 0.0050289
1.32132, 0.0048799
1.27958, 0.00475134
1.24632, 0.00466841
1.22668, 0.00457686
1.20219, 0.00449307
1.17977, 0.00440547
1.15704, 0.00436843
1.14913, 0.00429154
1.12646, 0.00426307
1.1167, 0.00423009
1.1068, 0.00412847
1.0789, 0.0040536
1.0601, 0.00403486
1.0569, 0.00401016
1.05089, 0.00398116
1.04393, 0.0039441
1.03518, 0.00386171
1.0125, 0.00382357
1.00272, 0.00379217
0.994649, 0.00376957
0.989598, 0.00375224
0.986683, 0.00371162
0.976939, 0.00366501
0.965223, 0.00362703
0.955598, 0.00360423
0.949471, 0.00359096
0.945456, 0.00357447
0.941081, 0.00354843
0.934821, 0.00351877
0.927382, 0.0034902
0.919158, 0.0034736
0.91388, 0.00345969
0.909894, 0.00344134
0.905427, 0.00341988
0.900242, 0.00339887
0.894682, 0.00338009
0.889271, 0.00336575
0.885222, 0.00334756
0.880364, 0.00333053
0.876069, 0.00331487
0.872108, 0.0032969
0.867252, 0.00328191
0.863165, 0.00326614
0.858837, 0.00325091
0.854719, 0.00323728
0.851027, 0.0032238
0.847273, 0.00320971
0.843404, 0.00319569
0.839793, 0.00318199
0.836332, 0.00316982
0.833013, 0.0031577
0.82943, 0.0031453
0.825902, 0.00313288
0.822667, 0.00312079
0.819678, 0.003109
0.816645, 0.00309709
0.813361, 0.00308537
0.8101, 0.00307425
0.807149, 0.00306302
0.80431, 0.00305195
0.801542, 0.00304143
0.798857, 0.0030308
0.796031, 0.00302055
0.7932, 0.00301066
0.790403, 0.00300103
0.787745, 0.00299148
0.785219, 0.00298184
0.782645, 0.00297246
0.780065, 0.00296334
0.77754, 0.00295447
0.775103, 0.00294571
0.772732, 0.00293679
0.770335, 0.00292825
0.767992, 0.00292022
0.765688, 0.0029125
0.763435, 0.00290453
0.7612, 0.0028962
0.758961, 0.00288808
0.756768, 0.00288032
0.754612, 0.00287267
0.752498, 0.00286485
0.750424, 0.00285711
0.748383, 0.00284969
0.746373, 0.00284249
0.744368, 0.00283521
0.742389, 0.00282791
0.74046, 0.00282093
0.738563, 0.00281422
0.736667, 0.00280758
0.734786, 0.00280082
0.732959, 0.00279424
0.73116, 0.00278771
0.729359, 0.00278125
0.727552, 0.00277477
0.725815, 0.00276871
0.724109, 0.00276253
0.722441, 0.00275653
0.720731, 0.00275033
0.719089, 0.00274445
0.717404, 0.00273842
0.715773, 0.00273246
0.714147, 0.00272676
0.712565, 0.00272122
0.711029, 0.0027157
0.709456, 0.00270999
0.707923, 0.00270449
0.706393, 0.00269913
0.704896, 0.00269375
0.703411, 0.00268844
0.701916, 0.00268324
0.700468, 0.00267804
0.699019, 0.00267282
0.697588, 0.00266775
0.696166, 0.00266279
0.694759, 0.00265778
0.693388, 0.00265279
0.692008, 0.00264794
0.69065, 0.00264306
0.689291, 0.00263817
0.687953, 0.00263339
0.686629, 0.00262867
0.685309, 0.00262398
0.684013, 0.00261932
0.682714, 0.00261478
0.681437, 0.00261018
0.680158, 0.00260563
0.678903, 0.00260115
0.677654, 0.00259673
0.676414, 0.00259231
0.675182, 0.00258794
0.673963, 0.00258368
0.672762, 0.00257936
0.67156, 0.00257513
0.670374, 0.00257091
0.669189, 0.0025668
0.668029, 0.00256259
0.666862, 0.00255857
0.665719, 0.00255443
0.664567, 0.00255051
0.663448, 0.00254637
0.662311, 0.00254254
0.661206, 0.00253842
0.660082, 0.00253457
0.658985, 0.00253055
0.657878, 0.00252672
0.656793, 0.00252285
0.655716, 0.00251902
0.654648, 0.00251533
0.653593, 0.00251149
0.652535, 0.00250788
0.651499, 0.00250405
0.650454, 0.00250049
0.649428, 0.0024967
0.648395, 0.00249314
0.647381, 0.00248948
0.646368, 0.00248591
0.645365, 0.00248235
0.644369, 0.00247878
0.64338, 0.00247534
0.642404, 0.00247176
0.641426, 0.00246839
0.640463, 0.00246483
0.639497, 0.00246152
0.638548, 0.00245798
0.637592, 0.00245472
0.636654, 0.00245121
0.635711, 0.00244796
0.634782, 0.00244451
0.63385, 0.00244127
0.632931, 0.00243789
0.632014, 0.00243465
0.631107, 0.00243135
0.630201, 0.00242812
0.629303, 0.00242487
0.62841, 0.00242165
0.627522, 0.00241846
0.626638, 0.00241525
0.62576, 0.0024121
0.624887, 0.00240891
0.624018, 0.00240582
0.623156, 0.00240263
0.622295, 0.00239962
0.621444, 0.00239641
0.620593, 0.00239352
0.619757, 0.00239028
0.618919, 0.00238761
0.618106, 0.00238429
0.617282, 0.00238175
0.616473, 0.0023782
0.615621, 0.00237534
0.614768, 0.0023721
0.613922, 0.00236909
0.613114, 0.00236645
0.612333, 0.00236321
0.611524, 0.00236045
0.610701, 0.00235727
0.609873, 0.00235432
0.609076, 0.00235165
0.608303, 0.00234852
0.60751, 0.0023458
0.606711, 0.00234277
0.60591, 0.00233988
0.605128, 0.00233722
0.604359, 0.00233418
0.603578, 0.00233149
0.602798, 0.00232856
0.602017, 0.00232574
0.601249, 0.0023231
0.600491, 0.00232015
0.599723, 0.0023175
0.598959, 0.00231466
0.598196, 0.0023119
0.59744, 0.00230927
0.596689, 0.00230642
0.595936, 0.00230382
0.595188, 0.00230104
0.594438, 0.00229836
0.593692, 0.00229574
0.592952, 0.00229298
0.592212, 0.00229043
0.591476, 0.0022877
0.590737, 0.0022851
0.590003, 0.00228249
0.589271, 0.00227983
0.588542, 0.00227731
0.587819, 0.00227464
0.587091, 0.00227213
0.586367, 0.00226951
0.585644, 0.00226695
0.584925, 0.00226443
0.584208, 0.00226185
0.583491, 0.00225939
0.582778, 0.0022568
0.582065, 0.00225435
0.581354, 0.0022518
0.580643, 0.00224934
0.579936, 0.00224686
0.579229, 0.00224437
0.578525, 0.00224195
0.577823, 0.00223945
0.577121, 0.00223707
0.576422, 0.00223458
0.575723, 0.00223221
0.575028, 0.00222975
0.574331, 0.00222739
0.573638, 0.00222496
0.572945, 0.0022226
0.572255, 0.0022202
0.571566, 0.00221785
0.570879, 0.00221548
0.570192, 0.00221313
0.569507, 0.00221078
0.568825, 0.00220844
0.568143, 0.00220612
0.567463, 0.00220379
0.566785, 0.00220148
0.566108, 0.00219916
0.565432, 0.00219688
0.564759, 0.00219455
0.564086, 0.0021923
0.563416, 0.00218996
0.562746, 0.00218776
0.56208, 0.0021854
0.561413, 0.00218328
0.560754, 0.00218086
0.560093, 0.00217893
0.559446, 0.00217643
0.558801, 0.00217481
0.558177, 0.00217214
0.557539, 0.00217042
0.55688, 0.00216744
0.556167, 0.00216527
0.555477, 0.0021631
0.554827, 0.00216074
0.554205, 0.00215897
0.553579, 0.00215622
0.552883, 0.00215409
0.552205, 0.00215198
0.551563, 0.00214957
0.550932, 0.00214766
0.550296, 0.00214509
0.549607, 0.00214294
0.548947, 0.00214092
0.548312, 0.00213843
0.54766, 0.0021364
0.547004, 0.00213403
0.546324, 0.0021318
0.54567, 0.00212979
0.545028, 0.00212733
0.544352, 0.00212526
0.543684, 0.00212308
0.54301, 0.00212085
0.542348, 0.00211895
0.541699, 0.00211673
0.541017, 0.00211483
0.540358, 0.00211294
0.539704, 0.0021109
0.539047, 0.00210915
0.538407, 0.00210712
0.537741, 0.00210527
0.537095, 0.00210341
0.536454, 0.00210138
0.535806, 0.00209955
0.535176, 0.00209747
0.534526, 0.00209548
0.533892, 0.00209347
0.533261, 0.00209131
0.532621, 0.00208933
0.531996, 0.00208716
0.531356, 0.00208509
0.530729, 0.00208302
0.530104, 0.0020809
0.529473, 0.00207894
0.528854, 0.00207684
0.528223, 0.00207485
0.527603, 0.00207284
0.526983, 0.00207082
0.526363, 0.00206889
0.525752, 0.00206683
0.525134, 0.00206488
0.524525, 0.00206286
0.523913, 0.00206086
0.523306, 0.00205887
0.522702, 0.00205681
0.522096, 0.00205485
0.521497, 0.0020528
0.520893, 0.00205082
0.520296, 0.00204879
0.519697, 0.00204678
0.519099, 0.00204481
0.518504, 0.00204278
0.517907, 0.00204082
0.517316, 0.0020388
0.51672, 0.00203686
0.516132, 0.00203486
0.515541, 0.0020329
0.514955, 0.00203093
0.514368, 0.00202896
0.513783, 0.00202702
0.513202, 0.00202503
0.51262, 0.00202311
0.512043, 0.00202114
0.511463, 0.00201924
0.510889, 0.00201726
0.510313, 0.00201536
0.509743, 0.00201341
0.509169, 0.00201152
0.508601, 0.00200958
0.508032, 0.00200769
0.507467, 0.00200576
0.506901, 0.00200388
0.50634, 0.00200196
0.505778, 0.00200009
0.50522, 0.00199818
0.504661, 0.00199634
0.504107, 0.00199443
0.503551, 0.00199261
0.503002, 0.0019907
0.502449, 0.00198893
0.501905, 0.00198699
0.501354, 0.00198529
0.500818, 0.00198329
0.50027, 0.00198173
0.499746, 0.00197963
0.499201, 0.00197835
0.498704, 0.0019761
0.498168, 0.00197528
0.497722, 0.00197278
0.497174, 0.00197196
0.496754, 0.00196922
0.496082, 0.00196787
0.495756, 0.00196619
0.495046, 0.0019645
0.494909, 0.0019633
0.494128, 0.00196151
0.494041, 0.00195999
0.493218, 0.00195954
0.493325, 0.00195782
0.492614, 0.00195867
0.493066, 0.00195738
0.492373, 0.00195977
0.493614, 0.00196125
0.493252, 0.00196759
0.496045, 0.00197123
0.496125, 0.00198501
0.500935, 0.00198631
0.500545, 0.00199864
0.505054, 0.00198423
0.500341, 0.00197557
0.499263, 0.00195049
0.491422, 0.00193488
0.487807, 0.00192812
0.485778, 0.00193226
0.486553, 0.00194325
0.489725, 0.00194283
0.489504, 0.00194597
0.489994, 0.00193191
0.48628, 0.00192552
0.484377, 0.00191884
0.482283, 0.00191724
0.481865, 0.00192123
0.482844, 0.00192251
0.482911, 0.00192737
0.484353, 0.00192408
0.483098, 0.00192601
0.483589, 0.00191937
0.481555, 0.00191852
0.481399, 0.00191281
0.479524, 0.00191128
0.479247, 0.00190697
0.477851, 0.0019062
0.477616, 0.00190269
0.476633, 0.0019021
0.476424, 0.00189977
0.475647, 0.00189904
0.475516, 0.00189711
0.474828, 0.00189719
0.474856, 0.00189516
0.474263, 0.00189672
0.474703, 0.00189568
0.474362, 0.00190101
0.47599, 0.00190407
0.476699, 0.00192186
0.481788, 0.00193621
0.485836, 0.00198488
0.499496, 0.00201118
0.507319, 0.00207777
0.526179, 0.00204095
0.516579, 0.00199641
0.505262, 0.00189901
0.477984, 0.00187214
0.470717, 0.00191626
0.482949, 0.00193902
0.489699, 0.00193039
0.486235, 0.00187522
0.471629, 0.00186966
0.469735, 0.00190576
0.478753, 0.00190604
0.480116, 0.00189255
0.474793, 0.00186283
0.467149, 0.00186687
0.468317, 0.00189242
0.474364, 0.00188495
0.472947, 0.00187539
0.469295, 0.00185853
0.464589, 0.0018604
0.464973, 0.00187613
0.468714, 0.00187606
0.468968, 0.00187749
0.468649, 0.00186117
0.464549, 0.0018557
0.46256, 0.00185302
0.461751, 0.00185426
0.462224, 0.00186284
0.464261, 0.00186175
0.46426, 0.00186738
0.46535, 0.00185926
0.463358, 0.00185816
0.462872, 0.00184858
0.460481, 0.00184634
0.459642, 0.00184165
0.458406, 0.00184008
0.457995, 0.00184049
0.45803, 0.00183939
0.457833, 0.00184234
0.45849, 0.00184008
0.458132, 0.00184367
0.458912, 0.00183995
0.458225, 0.00184394
0.458988, 0.00183922
0.458039, 0.0018428
0.458748, 0.00183784
0.457651, 0.00184154
0.458326, 0.00183612
0.457231, 0.00184029
0.458013, 0.00183504
0.456967, 0.00184013
0.457973, 0.0018351
0.457048, 0.00184163
0.45838, 0.00183666
0.457576, 0.00184538
0.459414, 0.00184064
0.458777, 0.00185175
0.46124, 0.00184663
0.460583, 0.00185971
0.463503, 0.00185213
0.462305, 0.00186356
0.4647, 0.00185021
0.461926, 0.00185433
0.46235, 0.0018354
0.457854, 0.00183189
0.456213, 0.00181496
0.451991, 0.00181062
0.450327, 0.00180408
0.448584, 0.00180311
0.448189, 0.0018061
0.448715, 0.00180655
0.449039, 0.00181481
0.45072, 0.00181426
0.451097, 0.0018262
0.453605, 0.00182482
0.454029, 0.00184165
0.457808, 0.00184097
0.458612, 0.00186456
0.464234, 0.00186357
0.465171, 0.00189044
0.471682, 0.00187872
0.469849, 0.00188934
0.471933, 0.00185314
0.463063, 0.00183465
0.457249, 0.00179825
0.447673, 0.00178703
0.444204, 0.00179102
0.445061, 0.00179983
0.448002, 0.00182051
0.452722, 0.00181562
0.452453, 0.00181813
0.451831, 0.00179689
0.446864, 0.00178932
0.444028, 0.00178042
0.441674, 0.00178082
0.441663, 0.00178932
0.443556, 0.00179156
0.444572, 0.00180338
0.446986, 0.00179992
0.446604, 0.00180767
0.447967, 0.00179906
0.446349, 0.00180398
0.446921, 0.0017936
0.44483, 0.00179686
0.445072, 0.00178735
0.443043, 0.00179034
0.443258, 0.00178264
0.4416, 0.0017861
0.442019, 0.00177999
0.440812, 0.00178475
0.441591, 0.00177995
0.440801, 0.00178698
0.442198, 0.00178325
0.44187, 0.00179472
0.444367, 0.00179298
0.444773, 0.00181148
0.449095, 0.00181208
0.450398, 0.00183872
0.456801, 0.00183717
0.457859, 0.00186266
0.463842, 0.00184434
0.46032, 0.00184503
0.459478, 0.00180332
0.448974, 0.00178168
0.442209, 0.00175537
0.435167, 0.00175205
0.43411, 0.00176548
0.437423, 0.00177518
0.440782, 0.0017944
0.445037, 0.0017853
0.443679, 0.00178502
0.442321, 0.00176285
0.437012, 0.00175533
0.434204, 0.00174725
0.432024, 0.00174798
0.432107, 0.001757
0.434079, 0.00176036
0.43542, 0.00177434
0.438535, 0.00177437
0.439237, 0.00178902
0.442369, 0.00178442
0.442218, 0.0017992
0.445346, 0.00179044
0.44417, 0.00180274
0.446594, 0.00178858
0.443805, 0.00179422
0.444389, 0.00177486
0.439917, 0.00177272
0.438572, 0.0017536
0.433878, 0.00174857
0.431964, 0.00173719
0.429082, 0.00173458
0.428104, 0.00173245
0.427533, 0.00173231
0.427503, 0.00173651
0.428391, 0.00173693
0.428744, 0.00174518
0.430492, 0.00174471
0.430879, 0.00175658
0.433472, 0.00175603
0.434069, 0.00177358
0.438113, 0.00177543
0.439631, 0.0018028
0.446374, 0.00180903
0.449477, 0.00184775
0.459178, 0.00184824
0.461197, 0.00187469
0.467384, 0.00183844
0.459019, 0.00181372
0.451152, 0.0017518
0.434644, 0.00172336
0.42632, 0.00172089
0.425271, 0.00173805
0.43063, 0.00177044
0.438889, 0.00176833
0.439343, 0.00176362
0.43682, 0.00173069
0.428332, 0.00171702
0.423912, 0.00171541
0.423353, 0.00172378
0.42581, 0.00174262
0.430376, 0.00174074
0.43044, 0.00174448
0.430572, 0.00172904
0.426612, 0.00172336
0.424396, 0.00171229
0.421588, 0.0017104
0.420653, 0.00171095
0.420736, 0.00171211
0.421262, 0.00172087
0.423186, 0.00172356
0.424348, 0.00173835
0.427847, 0.00174244
0.429787, 0.00176743
0.435906, 0.0017747
0.439263, 0.00181125
0.448539, 0.00181744
0.451877, 0.00185113
0.460479, 0.00183235
0.456771, 0.00182501
0.453948, 0.00176465
0.438084, 0.0017255
0.426689, 0.00169558
0.418295, 0.00169918
0.419561, 0.00172859
0.42732, 0.00174162
0.43181, 0.0017511
0.433534, 0.00172361
0.426517, 0.0017058
0.420896, 0.00169146
0.416764, 0.00169448
0.417622, 0.00171131
0.421805, 0.00171558
0.423408, 0.00172309
0.424982, 0.00171078
0.421555, 0.00170445
0.419363, 0.00169244
0.416004, 0.00168943
0.414866, 0.00168893
0.414783, 0.00169073
0.415192, 0.00169811
0.417021, 0.00170067
0.417901, 0.00171326
0.420918, 0.00171609
0.422317, 0.00173549
0.426966, 0.00173903
0.429142, 0.00176669
0.435891, 0.00177104
0.438512, 0.00180152
0.446431, 0.00179704
0.446412, 0.00180943
0.449381, 0.00177429
0.440492, 0.00174914
0.433087, 0.00170158
0.420006, 0.00167894
0.413577, 0.00167524
0.412235, 0.00168648
0.415763, 0.00171072
0.422307, 0.00171518
0.423978, 0.00171805
0.424193, 0.0016956
0.418197, 0.00168249
0.414042, 0.00167059
0.410607, 0.00167085
0.410773, 0.00168271
0.413542, 0.00168852
0.415335, 0.00170005
0.418388, 0.00169811
0.417731, 0.00170101
0.418368, 0.00169056
0.41572, 0.00168993
0.414902, 0.00167813
0.412082, 0.00167634
0.41112, 0.00166943
0.409291, 0.0016684
0.408696, 0.00166505
0.407803, 0.00166505
0.407542, 0.00166346
0.407173, 0.00166265
0.407, 0.00166277
0.406871, 0.00166158
0.406679, 0.00166228
0.406809, 0.00166175
0.406678, 0.00166449
0.407349, 0.00166494
0.407669, 0.00167467
0.410141, 0.00168322
0.412979, 0.00171818
0.422525, 0.00176521
0.436814, 0.00189427
0.47229, 0.00206128
0.522018, 0.00235272
0.603721, 0.00248952
0.644904, 0.00238891
0.621843, 0.00196106
0.496945, 0.00172285
0.431759, 0.00189198
0.478166, 0.00194929
0.498409, 0.00176004
0.440654, 0.00170105
0.423673, 0.00186359
0.474918, 0.00185589
0.466328, 0.00169314
0.424023, 0.00175135
0.439525, 0.00179353
0.447673, 0.00167608
0.417605, 0.00170299
0.423636, 0.00177626
0.443094, 0.0017113
0.425123, 0.00167465
0.415018, 0.00172632
0.427438, 0.00169825
0.421994, 0.00165943
0.408451, 0.00168812
0.415171, 0.00170593
0.423415, 0.0016841
0.414139, 0.00165293
0.406037, 0.00167568
0.411918, 0.00169347
0.415672, 0.0016557
0.406438, 0.00164935
0.403009, 0.00167492
0.409954, 0.00167469
0.411065, 0.00166259
0.407421, 0.00164688
0.402467, 0.00164816
0.403194, 0.0016601
0.406056, 0.00165291
0.404977, 0.00164649
0.402838, 0.00164051
0.400864, 0.00164297
0.402448, 0.00165215
0.404134, 0.0016416
0.402105, 0.00163518
0.399763, 0.0016315
0.398855, 0.00163352
0.399554, 0.00163859
0.400754, 0.00163312
0.400093, 0.00163246
0.398859, 0.00162692
0.397961, 0.00162693
0.398057, 0.00163215
0.398962, 0.00162861
0.398277, 0.00162674
0.397695, 0.00162291
0.39679, 0.0016222
0.396488, 0.00162434
0.396901, 0.00162344
0.396891, 0.00162439
0.397064, 0.00162148
0.396189, 0.00162112
0.395994, 0.00161964
0.395594, 0.00161884
0.395567, 0.00162046
0.395507, 0.00161817
0.395339, 0.00161883
0.395087, 0.00161648
0.394641, 0.00161612
0.394496, 0.00161593
0.394296, 0.00161536
0.3943, 0.00161571
0.394158, 0.00161431
0.394162, 0.00161501
0.393901, 0.00161322
0.39377, 0.00161268
0.393427, 0.0016119
0.393411, 0.00161144
0.393095, 0.00161175
0.393325, 0.0016108
0.393172, 0.00161356
0.393821, 0.0016135
0.393946, 0.00161989
0.395669, 0.00162378
0.396997, 0.00164116
0.401983, 0.00166122
0.407891, 0.00171404
0.423255, 0.00178601
0.444101, 0.00193294
0.487099, 0.00210755
0.537708, 0.00234071
0.60813, 0.00245096
0.640101, 0.00243217
0.64394, 0.00231292
0.60439, 0.00222384
0.58661, 0.00217797
0.561595, 0.00194311
0.499516, 0.00168949
0.420062, 0.00161974
0.400301, 0.00178703
0.452929, 0.00193074
0.488608, 0.0018229
0.465361, 0.00171144
0.425874, 0.00167296
0.415022, 0.00166505
0.414699, 0.00169876
0.420728, 0.00171952
0.431483, 0.00171667
0.425845, 0.0016489
0.407088, 0.00160244
0.394224, 0.001645
0.404518, 0.00169179
0.419919, 0.00167271
0.412261, 0.00161568
0.39644, 0.00159678
0.390309, 0.0016302
0.398888, 0.00165763
0.408314, 0.00164336
0.402789, 0.00161029
0.393591, 0.0015941
0.388752, 0.00160844
0.392436, 0.00162482
0.398476, 0.00162413
0.397233, 0.00161121
0.393747, 0.00159245
0.38893, 0.00159269
0.388447, 0.00159803
0.39051, 0.00160118
0.391074, 0.0016013
0.391461, 0.0015945
0.389442, 0.00159244
0.388474, 0.00158456
0.387198, 0.00158522
0.386509, 0.00158605


==> data/0_3_grurnnG3g48.txt <==
3.51608, 0.0248556
6.9584, 0.0143843
3.81508, 0.0128659
3.38175, 0.00938735
2.33837, 0.00851586
2.07862, 0.00840453
2.05139, 0.0084094
2.05912, 0.00810814
1.97158, 0.00796543
1.92982, 0.00808035
1.96505, 0.00793748
1.92112, 0.00778658
1.87339, 0.00775571
1.86245, 0.007698
1.84546, 0.00761871
1.82338, 0.00759143
1.81643, 0.00756842
1.80992, 0.00750582
1.79139, 0.00747326
1.78178, 0.00744562
1.77403, 0.00741735
1.76729, 0.00736669
1.75568, 0.00732347
1.74665, 0.00729571
1.74109, 0.00726427
1.73343, 0.00722227
1.72267, 0.00719368
1.71642, 0.00716186
1.70938, 0.00712484
1.70061, 0.00709967
1.69501, 0.00707509
1.68954, 0.00704619
1.68284, 0.00701949
1.67605, 0.00699412
1.6686, 0.006974
1.66259, 0.00694511
1.65533, 0.0069132
1.64807, 0.00688446
1.64143, 0.0068528
1.63386, 0.00682189
1.62674, 0.00679161
1.62015, 0.00676231
1.61346, 0.0067277
1.60555, 0.00669105
1.59732, 0.00665506
1.58975, 0.00661741
1.58183, 0.00658179
1.57374, 0.00655408
1.56897, 0.00661145
1.58721, 0.00712518
1.74454, 0.00808233
2.03481, 0.00668836
1.62049, 0.00715052
1.76131, 0.00654237
1.57726, 0.00672868
1.63117, 0.00682238
1.65925, 0.00673228
1.63029, 0.00665562
1.60524, 0.00661917
1.59582, 0.0066001
1.59263, 0.00656739
1.58581, 0.00651381
1.57261, 0.00649619
1.56808, 0.00643465
1.55267, 0.00637147
1.53653, 0.00633016
1.52388, 0.00630515
1.5156, 0.00627289
1.5082, 0.00621079
1.49487, 0.00615758
1.48388, 0.00610323
1.47185, 0.00605971
1.46148, 0.0059953
1.44646, 0.0059209
1.4305, 0.00584668
1.41464, 0.00578822
1.40113, 0.00572654
1.39087, 0.00579295
1.41257, 0.00678004
1.70978, 0.0089913
2.36221, 0.00566377
1.39, 0.00650572
1.63593, 0.00613496
1.51848, 0.00601908
1.46949, 0.00597888
1.45484, 0.00598021
1.45161, 0.00587389
1.42652, 0.0058978
1.43328, 0.00577215
1.40739, 0.00571677
1.3954, 0.00562233
1.37433, 0.00557506
1.36663, 0.00552028
1.35687, 0.00559623
1.37709, 0.00594265
1.49305, 0.0067244
1.70781, 0.00617345
1.56485, 0.00563866
1.38691, 0.00553834
1.35941, 0.00575068
1.3969, 0.00537324
1.29915, 0.00543355
1.31961, 0.0053082
1.28969, 0.00532543
1.27821, 0.00522663
1.25872, 0.00510057
1.23602, 0.0050627
1.23016, 0.00491029
1.19716, 0.00497882
1.20923, 0.00476308
1.16205, 0.00475822
1.16104, 0.00466228
1.13943, 0.00463912
1.13537, 0.00452157
1.11353, 0.00449394
1.1059, 0.00438954
1.08541, 0.00438564
1.08668, 0.00424749
1.05583, 0.00424613
1.05884, 0.00415511
1.03935, 0.00412016
1.03387, 0.00405187
1.018, 0.0039736
1.00438, 0.00401241
1.01417, 0.00395255
1.00648, 0.00404808
1.02196, 0.00416781
1.07386, 0.00416976
1.07033, 0.00388922
0.996763, 0.00377976
0.961019, 0.00388494
0.988707, 0.00369993
0.937363, 0.00378566
0.964925, 0.00362039
0.91988, 0.00369421
0.941225, 0.00355562
0.904245, 0.00359156
0.917378, 0.00349293
0.890829, 0.00352076
0.896222, 0.00343923
0.880537, 0.00338818
0.868369, 0.00346313
0.877133, 0.00337008
0.859079, 0.00333032
0.853488, 0.00334853
0.854567, 0.00324479
0.838598, 0.00324657
0.838703, 0.00327744
0.844979, 0.00337004
0.870198, 0.00382376
0.990736, 0.00455301
1.17053, 0.00402735
1.06144, 0.00362357
0.933218, 0.00356124
0.913827, 0.00382148
0.97635, 0.00358351
0.916832, 0.00350372
0.891168, 0.00353839
0.901563, 0.00348607
0.893393, 0.00344016
0.881748, 0.0033522
0.858719, 0.00336703
0.860198, 0.00332982
0.851058, 0.00328196
0.844844, 0.00317376
0.822926, 0.00316743
0.822875, 0.00311675
0.810043, 0.0031168
0.809278, 0.00305744
0.790949, 0.00304567
0.786418, 0.0030182
0.782486, 0.00300471
0.779036, 0.00295238
0.766573, 0.00294416
0.763006, 0.00291195
0.753556, 0.00291738
0.75131, 0.00287519
0.743767, 0.00287169
0.741829, 0.00284989
0.739874, 0.00286937
0.739411, 0.0028865
0.758005, 0.0030922
0.80025, 0.00317128
0.852978, 0.00291206
0.759069, 0.00284778
0.744279, 0.00287891
0.759214, 0.00276414
0.727717, 0.0028355
0.738787, 0.00275988
0.721473, 0.00272962
0.714674, 0.00273386
0.715169, 0.00268705
0.701154, 0.00268949
0.702793, 0.0026313
0.688963, 0.00262502
0.687912, 0.00259013
0.680967, 0.00257437
0.675067, 0.00257413
0.673303, 0.002542
0.665741, 0.00252122
0.662925, 0.00249368
0.656642, 0.00248617
0.655224, 0.00244931
0.647387, 0.00243748
0.644785, 0.00243208
0.640965, 0.00240745
0.635, 0.00239033
0.632641, 0.00238674
0.629383, 0.00237939
0.63148, 0.00242925
0.644609, 0.0027365
0.735537, 0.00375037
1.01721, 0.00367454
0.994697, 0.00328184
0.858246, 0.00397885
1.08066, 0.00366998
0.977674, 0.00317141
0.836012, 0.00334975
0.874944, 0.00316036
0.818365, 0.00322048
0.837617, 0.00306909
0.803958, 0.00296961
0.785834, 0.00301435
0.790759, 0.0028477
0.749295, 0.00288371
0.745063, 0.0028301
0.731033, 0.00278801
0.722971, 0.002733
0.71534, 0.00264602
0.692786, 0.0026586
0.689018, 0.00266533
0.689948, 0.00259923
0.676189, 0.00256388
0.668367, 0.00255581
0.665623, 0.00252127
0.655455, 0.00250168
0.650399, 0.00247351
0.647554, 0.00244314
0.639337, 0.00240823
0.631821, 0.00239632
0.627174, 0.00237354
0.622897, 0.00234431
0.615752, 0.00232002
0.612631, 0.00231435
0.610293, 0.00231314
0.613398, 0.00237937
0.629611, 0.00257909
0.696477, 0.00323126
0.86227, 0.00336328
0.938364, 0.00253254
0.672632, 0.00304907
0.795754, 0.00257921
0.681518, 0.00280206
0.754251, 0.00260843
0.693799, 0.00258783
0.685646, 0.00258329
0.672868, 0.00253952
0.66047, 0.0024766
0.649897, 0.00240833
0.640663, 0.0024174
0.647881, 0.00232672
0.624722, 0.00232453
0.618607, 0.00233557
0.614006, 0.00227932
0.601148, 0.00225199
0.598538, 0.00222512
0.595993, 0.00219876
0.589174, 0.00220262
0.585822, 0.00218364
0.579694, 0.00214624
0.570256, 0.0021307
0.568917, 0.00209467
0.563295, 0.00208353
0.558961, 0.00207845
0.555163, 0.00204989
0.549281, 0.0020418
0.547423, 0.00202066
0.54028, 0.00202359
0.540236, 0.00201642
0.537837, 0.00198335
0.530608, 0.00197046
0.530741, 0.0019537
0.526523, 0.00194743
0.524353, 0.00194381
0.521874, 0.00193169
0.518909, 0.00191985
0.515476, 0.00191152
0.513532, 0.00190424
0.51102, 0.00189072
0.509088, 0.0018908
0.508541, 0.00190124
0.514702, 0.002077
0.558355, 0.00276352
0.774099, 0.0034178
0.92212, 0.00225897
0.614533, 0.00273434
0.737453, 0.00244545
0.666264, 0.00247944
0.673564, 0.002413
0.656767, 0.00241766
0.647482, 0.00238617
0.63596, 0.00232535
0.62536, 0.00224318
0.606596, 0.00221001
0.596713, 0.00221425
0.59495, 0.00219916
0.590158, 0.00215994
0.580169, 0.00212133
0.573604, 0.00207199
0.563082, 0.00205026
0.557244, 0.00203118
0.550985, 0.00201235
0.545974, 0.0019938
0.539171, 0.0019935
0.536339, 0.00198566
0.534002, 0.00195276
0.527776, 0.0019293
0.522439, 0.001922
0.519143, 0.00191353
0.516535, 0.00189089
0.512331, 0.00187816
0.509206, 0.00186664
0.506001, 0.00184828
0.500909, 0.00184591
0.498529, 0.0018371
0.496242, 0.00182194
0.492487, 0.00181317
0.489712, 0.00180902
0.48776, 0.00179893
0.485071, 0.00178269
0.483077, 0.00177556
0.481378, 0.00177215
0.481593, 0.00179008
0.484659, 0.00185739
0.504962, 0.00208239
0.562599, 0.00243304
0.672265, 0.00226101
0.611159, 0.00186958
0.507387, 0.00207386
0.561188, 0.0019119
0.516519, 0.00194871
0.524224, 0.00190577
0.51804, 0.0019278
0.519103, 0.00184928
0.498571, 0.00190906
0.510167, 0.00184933
0.495965, 0.00184589
0.493516, 0.00180187
0.486968, 0.00183029
0.492084, 0.00177675
0.478076, 0.00178125
0.479125, 0.00176161
0.474203, 0.00175362
0.47165, 0.00172313
0.466645, 0.00171079
0.464913, 0.00171124
0.462948, 0.00169376
0.45756, 0.00168689
0.456848, 0.00167455
0.454034, 0.00166476
0.450978, 0.00165799
0.449594, 0.00164822
0.445965, 0.00164428
0.444335, 0.00164405
0.443594, 0.00163416
0.440539, 0.00162818
0.439357, 0.00161582
0.438953, 0.0016187
0.438167, 0.0016241
0.441406, 0.00166817
0.45061, 0.00176934
0.482867, 0.00207766
0.56806, 0.00235708
0.65425, 0.00191365
0.520896, 0.00179881
0.489892, 0.00186494
0.504751, 0.00182983
0.494349, 0.00177103
0.477833, 0.00181785
0.491074, 0.00171646
0.46737, 0.0017322
0.471535, 0.00172366
0.46602, 0.00169737
0.457802, 0.00169127
0.458208, 0.00165891
0.451063, 0.00165984
0.451245, 0.00164305
0.445592, 0.00164258
0.444506, 0.00162268
0.438437, 0.00162481
0.437688, 0.00159921
0.434049, 0.00159027
0.431068, 0.00157995
0.427801, 0.00158228
0.426541, 0.00157092
0.423759, 0.00155964
0.422126, 0.00154664
0.420093, 0.00154648
0.418679, 0.0015412
0.416916, 0.00154534
0.417052, 0.00154995
0.420182, 0.00159819
0.432057, 0.00172229
0.469945, 0.0019977
0.542932, 0.00214372
0.585138, 0.00180751
0.495817, 0.00185606
0.505175, 0.00168078
0.45159, 0.0017712
0.478683, 0.0016777
0.446575, 0.0016982
0.454422, 0.00165325
0.443038, 0.00166725
0.448367, 0.00160215
0.432136, 0.00162001
0.440569, 0.00157423
0.427213, 0.00159928
0.428813, 0.00158105
0.42401, 0.00156756
0.419252, 0.00153578
0.417763, 0.00152025
0.414312, 0.00151974
0.41179, 0.00151625
0.409201, 0.00151493
0.407359, 0.00150265
0.403886, 0.00149118
0.400497, 0.00149119
0.401084, 0.00147299
0.397385, 0.00147019
0.397626, 0.00145651
0.393649, 0.00146552
0.394005, 0.00145161
0.391179, 0.00144584
0.390233, 0.00144048
0.389033, 0.00143499
0.386988, 0.00143486
0.386237, 0.00142519
0.38464, 0.0014212
0.383442, 0.00142133
0.383583, 0.00141962
0.382664, 0.0014304
0.386681, 0.00146839
0.396016, 0.00159143
0.432996, 0.00193127
0.521362, 0.0022505
0.620972, 0.00205405
0.538408, 0.00183303
0.492001, 0.00171294
0.467114, 0.00184388
0.490552, 0.00171212
0.456687, 0.00168936
0.450333, 0.0017232
0.465407, 0.00163162
0.440697, 0.0016561
0.438711, 0.00163118
0.432302, 0.00162896
0.428095, 0.0015494
0.414678, 0.00155191
0.419317, 0.00153279
0.414079, 0.00150698
0.406647, 0.00151883
0.408502, 0.00148033
0.399242, 0.00148615
0.399297, 0.0014573
0.393113, 0.00144235
0.389242, 0.00145453
0.389913, 0.0014254
0.382152, 0.00143659
0.385931, 0.0014163
0.381055, 0.00140705
0.37829, 0.00141538
0.380168, 0.00140285
0.37734, 0.00141679
0.381823, 0.00143475
0.390775, 0.00148308
0.402915, 0.00154196
0.419837, 0.00149961
0.4061, 0.00142552
0.387118, 0.00162927
0.444077, 0.00202299
0.559843, 0.00234041
0.646304, 0.00176958
0.478421, 0.00183065
0.495761, 0.001685
0.457095, 0.00178705
0.48137, 0.00168701
0.453843, 0.00164774
0.439694, 0.00166606
0.449011, 0.00162766
0.438007, 0.00156136
0.421155, 0.00157477
0.422268, 0.00154255
0.416386, 0.00153191
0.411047, 0.00150094
0.403439, 0.00150268
0.403005, 0.00145014
0.392615, 0.00144459
0.393544, 0.00144642
0.39069, 0.0014185
0.381832, 0.00142444
0.383104, 0.00140193
0.378273, 0.00138417
0.374437, 0.00137345
0.372414, 0.00136642
0.370249, 0.00135796
0.36732, 0.00135134
0.36545, 0.00134957
0.364387, 0.00134776
0.362602, 0.00133495
0.358997, 0.0013266
0.357603, 0.00132385
0.357233, 0.00131343
0.35368, 0.00131279
0.353218, 0.00131039
0.352685, 0.00130039
0.350129, 0.0012946
0.348859, 0.00129467
0.348863, 0.00128822
0.346822, 0.0012836
0.345591, 0.00128241
0.34507, 0.00128072
0.345081, 0.00129024
0.346884, 0.00133502
0.362609, 0.00159781
0.439692, 0.00256568
0.737784, 0.00283557
0.805034, 0.00181077
0.487544, 0.00212065
0.571192, 0.00199076
0.539201, 0.00210132
0.567176, 0.00190113
0.524573, 0.00187817
0.510132, 0.00182823
0.502665, 0.00172405
0.463627, 0.00181531
0.487828, 0.0016949
0.45599, 0.00170772
0.466052, 0.00163495
0.448221, 0.0016645
0.44898, 0.00160891
0.436301, 0.00161062
0.437836, 0.00155593
0.424458, 0.00153477
0.423517, 0.00149035
0.409768, 0.00151463
0.414272, 0.00150332
0.409553, 0.00146019
0.40119, 0.00145296
0.400691, 0.00142968
0.395794, 0.00143005
0.393388, 0.00141587
0.388471, 0.00141306
0.389411, 0.00138862
0.383581, 0.00139273
0.383941, 0.00138415
0.380006, 0.00139944
0.383027, 0.00139353
0.382539, 0.00143072
0.39481, 0.00152376
0.423204, 0.00163546
0.459338, 0.00158197
0.439126, 0.00143551
0.395996, 0.00144654
0.400496, 0.00138941
0.382638, 0.00144184
0.397095, 0.00140932
0.389357, 0.00138995
0.382248, 0.00139701
0.384375, 0.00138226
0.38066, 0.00138346
0.380044, 0.00136123
0.375637, 0.00134358
0.371791, 0.00134469
0.372331, 0.00133047
0.368188, 0.00133166
0.36638, 0.00133497
0.366071, 0.0013201
0.3632, 0.00130583
0.36107, 0.00131079
0.361243, 0.00129992
0.358868, 0.00129067
0.35633, 0.00128309
0.3547, 0.00128478
0.355483, 0.00127998
0.35362, 0.00127321
0.352626, 0.00127019
0.352235, 0.00126798
0.351414, 0.00126601
0.350569, 0.0012641
0.350491, 0.00126623
0.351253, 0.00126822
0.3522, 0.0012862
0.355945, 0.00131837
0.365791, 0.00139141
0.386991, 0.00146882
0.409512, 0.0014712
0.409429, 0.00129373
0.361004, 0.00129039
0.359953, 0.00138011
0.382221, 0.00126544
0.352384, 0.00128207
0.356543, 0.00133411
0.369638, 0.00124288
0.345196, 0.00128977
0.35763, 0.00128192
0.355802, 0.00123959
0.343895, 0.00128613
0.357553, 0.00124992
0.346714, 0.00125662
0.349378, 0.00130414
0.362437, 0.0013117
0.367216, 0.00142796
0.395696, 0.00152172
0.424765, 0.00140667
0.385508, 0.00129446
0.359385, 0.00130681
0.365208, 0.00130396
0.358562, 0.00133275
0.365655, 0.00125165
0.346406, 0.00127782
0.353789, 0.00129468
0.355097, 0.00123406
0.341284, 0.0012734
0.351563, 0.00125213
0.348219, 0.00126472
0.348414, 0.00125907
0.348579, 0.00127978
0.356381, 0.00131866
0.365747, 0.0012759
0.354723, 0.00123615
0.342381, 0.00124546
0.345338, 0.00123276
0.342424, 0.00120458
0.334797, 0.00122513
0.339522, 0.00121457
0.336949, 0.00119796
0.332353, 0.0012131
0.335474, 0.00120189
0.331886, 0.00119559
0.33097, 0.00117807
0.327143, 0.00117626
0.325972, 0.00118788
0.32868, 0.00117232
0.32515, 0.00116893
0.323641, 0.00116771
0.323029, 0.00116323
0.322011, 0.00116553
0.321752, 0.00116987
0.323861, 0.00118029
0.326389, 0.0012148
0.337145, 0.00138223
0.38386, 0.00180884
0.509101, 0.00200285
0.554873, 0.00144895
0.404412, 0.00178226
0.497733, 0.00151216
0.418041, 0.00154898
0.423978, 0.00149081
0.413214, 0.0015202
0.418039, 0.00146054
0.405851, 0.00141055
0.390252, 0.00140896
0.391489, 0.00139098
0.385859, 0.00134859
0.370261, 0.00137048
0.375557, 0.00131743
0.363197, 0.00129988
0.359617, 0.00129922
0.358729, 0.00128283
0.353027, 0.00126012
0.347951, 0.00125731
0.346818, 0.00123599
0.341312, 0.00123365
0.340722, 0.0012178
0.336475, 0.0012123
0.335643, 0.00119036
0.329601, 0.00119366
0.329944, 0.0011915
0.328422, 0.00117796
0.324581, 0.00117063
0.322936, 0.00116331
0.321601, 0.00115464
0.319365, 0.00115258
0.318827, 0.00114579
0.317045, 0.00114191
0.315826, 0.00114
0.315076, 0.00113892
0.314706, 0.00114512
0.317305, 0.00118365
0.328198, 0.00130854
0.362306, 0.00154115
0.433638, 0.00155166
0.424996, 0.00125372
0.344046, 0.00129734
0.360192, 0.00126831
0.346805, 0.00128998
0.350654, 0.00127473
0.346118, 0.00123477
0.335828, 0.00123156
0.332785, 0.00123356
0.335173, 0.00118424
0.323957, 0.00119911
0.328663, 0.00118733
0.325458, 0.00116012
0.31841, 0.00116695
0.320328, 0.00115569
0.316594, 0.00114696
0.315177, 0.00115419
0.316523, 0.00114
0.313662, 0.00116249
0.319229, 0.00117936
0.324394, 0.00119014
0.327731, 0.00120023
0.331879, 0.00122026
0.334598, 0.0011763
0.32427, 0.00113707
0.314123, 0.0011375
0.312148, 0.00113855
0.312441, 0.00113793
0.312298, 0.00111111
0.307162, 0.00111005
0.305582, 0.00112218
0.306837, 0.00110615
0.303582, 0.00108019
0.298471, 0.00108663
0.298839, 0.00110387
0.301898, 0.00108942
0.298806, 0.00106095
0.292582, 0.00107138
0.294288, 0.00108428
0.296799, 0.00107624
0.294988, 0.00106466
0.292816, 0.00106541
0.293219, 0.00108114
0.297412, 0.00109082
0.301319, 0.00111361
0.307809, 0.00116226
0.321878, 0.00121459
0.332955, 0.00119166
0.327409, 0.00113955
0.310181, 0.00114949
0.317777, 0.00119906
0.331143, 0.00119753
0.33133, 0.00115476
0.318685, 0.00109116
0.302888, 0.00117439
0.327222, 0.00118722
0.329203, 0.0012471
0.347751, 0.00129047
0.359622, 0.00114796
0.315871, 0.00114885
0.319928, 0.00116569
0.32065, 0.00115318
0.317194, 0.00112898
0.3111, 0.00113827
0.313, 0.00111703
0.308936, 0.00110341
0.30426, 0.00110498
0.304688, 0.00110318
0.302944, 0.00107962
0.298813, 0.00108187
0.297426, 0.00108045
0.297596, 0.0010607
0.292059, 0.00105978
0.292423, 0.00105593
0.289933, 0.00105454
0.288871, 0.00104293
0.287089, 0.00103673
0.285021, 0.00104793
0.286927, 0.00102545
0.282352, 0.00103214
0.283779, 0.00102301
0.281463, 0.00102263
0.281141, 0.00102822
0.28285, 0.00102305
0.281313, 0.00104661
0.28838, 0.00110335
0.304977, 0.00125816
0.350612, 0.00155914
0.441504, 0.00139159
0.380931, 0.0012308
0.337557, 0.00134619
0.37022, 0.00126496
0.348368, 0.00124611
0.344869, 0.00118432
0.326705, 0.00118985
0.329394, 0.00117775
0.324806, 0.00115187
0.319112, 0.00114559
0.319869, 0.00111207
0.308821, 0.00113274
0.31378, 0.00110153
0.303981, 0.00110311
0.30329, 0.00108503
0.301637, 0.00107181
0.298429, 0.00106916
0.296426, 0.00106813
0.294733, 0.00104868
0.291499, 0.00103913
0.290787, 0.00103376
0.287755, 0.00103943
0.28797, 0.00103588
0.286856, 0.00104882
0.290466, 0.00107825
0.298837, 0.00123628
0.340224, 0.00144
0.404674, 0.0015986
0.429889, 0.00118877
0.331301, 0.0012868
0.356952, 0.00123022
0.341209, 0.00120329
0.327325, 0.00122263
0.33252, 0.00120382
0.324798, 0.0011666
0.318513, 0.00118762
0.327138, 0.00120555
0.330155, 0.00120697
0.332096, 0.00123852
0.340969, 0.00117099
0.320762, 0.00111965
0.304836, 0.00109956
0.302542, 0.00110233
0.301689, 0.00108135
0.296941, 0.00108196
0.294796, 0.00105855
0.29033, 0.00104752
0.289479, 0.00105882
0.288196, 0.00105926
0.28774, 0.00105775
0.28921, 0.00106125
0.293383, 0.00114268
0.311764, 0.00117413
0.323076, 0.0011229
0.309699, 0.00105904
0.289376, 0.00105233
0.289475, 0.00102753
0.283799, 0.0010461
0.288072, 0.00102233
0.281479, 0.00100349
0.277446, 0.00100514
0.277538, 0.000997722
0.274763, 0.00100047
0.276284, 0.000988923
0.272875, 0.000977553
0.269226, 0.000980046
0.270334, 0.000974262
0.268472, 0.000973025
0.267065, 0.000973052
0.268101, 0.000955986
0.263359, 0.000960475
0.264156, 0.000961162
0.264182, 0.000953187
0.26212, 0.000957225
0.262887, 0.000956464
0.26267, 0.0009685
0.266046, 0.00101624
0.280664, 0.00117922
0.32841, 0.00145113
0.405497, 0.00154739
0.440512, 0.00133977
0.370591, 0.00155552
0.43739, 0.00192309
0.545816, 0.00215692
0.595211, 0.00262285
0.733217, 0.00415519
1.15006, 0.00455973
1.2099, 0.00750378
2.16309, 0.0109531
3.10609, 0.0339127
9.71457, 0.0693472
20.557, 0.1488
43.996, 0.21968
65.1681, 0.37399
110.102, 0.365302
106.642, 0.173682
50.6688, 0.24771
72.1049, 0.114098
32.6285, 0.136665
39.565, 0.0751458
21.8182, 0.059372
17.8817, 0.110136
31.8417, 0.046736
13.5305, 0.043122
12.7618, 0.0441063
12.6788, 0.0355304
10.1689, 0.0241387
6.76825, 0.022771
6.41765, 0.0250154
7.14962, 0.0202322
5.65397, 0.0178353
4.99523, 0.0195717
5.53283, 0.0184983
5.17909, 0.0184598
5.31343, 0.0145665
3.97321, 0.0136618
3.67389, 0.0122552
3.31207, 0.0184288
5.13133, 0.0210223
6.1897, 0.0187376
5.08766, 0.0137216
3.85431, 0.0198844
5.87227, 0.0158858
4.47872, 0.0157615
4.29303, 0.011837
3.11446, 0.0151354
4.07381, 0.0132846
3.62024, 0.0137505
3.9355, 0.01188
3.31342, 0.0123708
3.35296, 0.0115594
3.05301, 0.0111649
2.94909, 0.0100927
2.60423, 0.0109129
2.83101, 0.0103475
2.69633, 0.00993258
2.57466, 0.00960744
2.45009, 0.00970339
2.47056, 0.0094536
2.38279, 0.00914908
2.28564, 0.00909677
2.26856, 0.00916967
2.29293, 0.00887863
2.21027, 0.00885532
2.19833, 0.00892765
2.21603, 0.00870541
2.15385, 0.00877349
2.17624, 0.00871629
2.15376, 0.00859531
2.11009, 0.0085591
2.10086, 0.00857284
2.11131, 0.00852351
2.09734, 0.0084488
2.06976, 0.00845477
2.06703, 0.00845682
2.06727, 0.0083909
2.04849, 0.00831598
2.02603, 0.00837377
2.04323, 0.00835255
2.03784, 0.00828167
2.01642, 0.00827355
2.01112, 0.00830113
2.01596, 0.00827905
2.00933, 0.00822042
1.99512, 0.0082272
1.9994, 0.0082236
1.99664, 0.00821323
1.99004, 0.00818723
1.98137, 0.00818325
1.98196, 0.00818141
1.98269, 0.00816494
1.97695, 0.0081529
1.9722, 0.00813881
1.96838, 0.00813726
1.96887, 0.00812709
1.96592, 0.00812229
1.96391, 0.00810472
1.95858, 0.00810229
1.95823, 0.00810034
1.95767, 0.00808256
1.95224, 0.00807518
1.95066, 0.00807262
1.95086, 0.0080662
1.94888, 0.00805269
1.94379, 0.00804863
1.9422, 0.00804375
1.94186, 0.00803442
1.94032, 0.00802348
1.93703, 0.00801938
1.9351, 0.0080147
1.93373, 0.00800361
1.93127, 0.00799531
1.92934, 0.00798953
1.92751, 0.00798279
1.92552, 0.00797442
1.92359, 0.00796634
1.92175, 0.00795905
1.91972, 0.00795144
1.91757, 0.00794306
1.91551, 0.00793571
1.91379, 0.00792792
1.91165, 0.0079201
1.90955, 0.00791247
1.90783, 0.007905
1.90613, 0.00789664
1.90381, 0.0078887
1.90159, 0.00788056
1.89969, 0.007873
1.89807, 0.00786526
1.89607, 0.0078573
1.89384, 0.00784926
1.89187, 0.0078414
1.89016, 0.00783349
1.88825, 0.00782536
1.88609, 0.00781735
1.88411, 0.00780961
1.88236, 0.00780205
1.88054, 0.00779424
1.87853, 0.00778628
1.87663, 0.00777845
1.87483, 0.00777069
1.87292, 0.00776282
1.87092, 0.00775485
1.86907, 0.00774705
1.86735, 0.00773949
1.86548, 0.00773191
1.86347, 0.00772402
1.86155, 0.00771602
1.85979, 0.0077082
1.85797, 0.00770054
1.85605, 0.00769294
1.85418, 0.00768525
1.85235, 0.00767746
1.85047, 0.00766967
1.84857, 0.00766192
1.84675, 0.00765411
1.84494, 0.00764617
1.84302, 0.00763827
1.84109, 0.00763053
1.83927, 0.00762278
1.83746, 0.00761481
1.83554, 0.00760674
1.8336, 0.00759865
1.83173, 0.00759037
1.82984, 0.00758166
1.82781, 0.00757251
1.8257, 0.00756286
1.82352, 0.00755309
1.8212, 0.00754471
1.81896, 0.00753848
1.81718, 0.00753116
1.81545, 0.00752067
1.8132, 0.00750955
1.81081, 0.00749981
1.80893, 0.00749217
1.8077, 0.00748543
1.80656, 0.00747753
1.80477, 0.00746832
1.80229, 0.00745878
1.79952, 0.00744955
1.7968, 0.00744087
1.7944, 0.00743266
1.7923, 0.00742443
1.79022, 0.0074158
1.78806, 0.007407
1.78599, 0.00739801
1.78399, 0.00738898
1.78203, 0.00738049
1.78017, 0.00737234
1.7783, 0.00736388
1.77626, 0.00735503
1.77413, 0.0073461
1.77202, 0.00733719
1.76991, 0.00732827
1.76776, 0.00731921
1.76562, 0.00730981
1.76348, 0.00730023
1.76134, 0.00729079
1.75924, 0.00728149
1.75717, 0.00727215
1.75508, 0.00726281
1.75297, 0.00725357
1.75088, 0.00724437
1.74879, 0.00723513
1.74668, 0.00722585
1.74457, 0.00721664
1.7425, 0.00720743
1.74043, 0.00719809
1.7383, 0.00718855
1.73611, 0.00717889
1.7339, 0.00716913
1.73167, 0.00715922
1.72943, 0.00714912
1.72718, 0.00713882
1.72492, 0.00712838
1.72262, 0.00711784
1.72029, 0.0071072
1.71791, 0.00709646
1.71549, 0.00708567
1.71306, 0.00707479
1.71065, 0.00706373
1.70822, 0.00705255
1.70576, 0.00704128
1.70328, 0.00702987
1.70075, 0.0070183
1.69818, 0.0070066
1.69559, 0.00699481
1.69299, 0.00698296
1.69037, 0.00697108
1.68772, 0.00695909
1.68505, 0.00694687
1.68233, 0.00693439
1.67958, 0.00692173
1.6768, 0.00690896
1.674, 0.00689612
1.67118, 0.00688315
1.66834, 0.0068699
1.66546, 0.00685635
1.66254, 0.00684254
1.65957, 0.00682854
1.65655, 0.0068143
1.65347, 0.00679973
1.65033, 0.00678481
1.6471, 0.00676959
1.6438, 0.00675419
1.64044, 0.00673864
1.63704, 0.00672288
1.63359, 0.0067068
1.63008, 0.00669039
1.62651, 0.00667376
1.62289, 0.00665698
1.6192, 0.00664006
1.61547, 0.00662288
1.61169, 0.00660541
1.60788, 0.00658768
1.60403, 0.00656978
1.60013, 0.00655169
1.59619, 0.00653329
1.59219, 0.00651452
1.58813, 0.00649541
1.58401, 0.00647609
1.57983, 0.00645653
1.57557, 0.00643666
1.57125, 0.00641645
1.56686, 0.00639604
1.56242, 0.00637551
1.55792, 0.00635491
1.55337, 0.00633404
1.54877, 0.00631306
1.54414, 0.0062918
1.53944, 0.00627082
1.53481, 0.00624933
1.53001, 0.00622926
1.52569, 0.00620916
1.52118, 0.00620384
1.52148, 0.00624938
1.5353, 0.00660599
1.64592, 0.00841864
2.16877, 0.012894
3.60614, 0.0177048
4.92411, 0.00803393
2.09805, 0.00910968
2.42379, 0.0105172
2.77217, 0.00717085
1.77753, 0.00963364
2.54138, 0.00723651
1.80704, 0.00817034
2.10173, 0.007624
1.92584, 0.0075583
1.83563, 0.00810492
2.00581, 0.00685916
1.68054, 0.00771563
1.9245, 0.00719836
1.75445, 0.00729882
1.78308, 0.00744219
1.82812, 0.007104
1.72617, 0.00721336
1.75768, 0.00721857
1.75916, 0.00698881
1.6921, 0.00712729
1.73808, 0.00701214
1.70426, 0.00686871
1.65921, 0.00699939
1.69885, 0.00676834
1.63562, 0.006787
1.64924, 0.00677412
1.64738, 0.00661957
1.59776, 0.00668478
1.61739, 0.00656791
1.58957, 0.00652016
1.58479, 0.00650762
1.58395, 0.00642727
1.55792, 0.00640458
1.55221, 0.00636098
1.54669, 0.00629802
1.5358, 0.00627377
1.5303, 0.00623377
1.51758, 0.00617925
1.50385, 0.00616657
1.50578, 0.00609598
1.48879, 0.00608735
1.48659, 0.00605004
1.47661, 0.00600147
1.46598, 0.00599403
1.46636, 0.00594741
1.45309, 0.00592824
1.45087, 0.00589064
1.44463, 0.00586097
1.43675, 0.00585622
1.43567, 0.00580895
1.42601, 0.00579242
1.42486, 0.00577268
1.41873, 0.00574911
1.41267, 0.0057349
1.41142, 0.00570843
1.4045, 0.00569548
1.40128, 0.00567332
1.39652, 0.00565662
1.39269, 0.005643
1.39027, 0.00561558
1.38449, 0.00560077
1.38112, 0.00558509
1.37798, 0.00556418
1.37413, 0.00554962
1.37081, 0.00553141
1.36707, 0.00551468
1.36412, 0.00550243
1.36069, 0.00548598
1.35718, 0.0054712
1.35494, 0.00545751
1.3512, 0.00544429
1.34835, 0.00543213
1.34604, 0.00542015
1.34299, 0.00540739
1.34055, 0.0053957
1.33764, 0.00538679
1.33541, 0.0053743
1.33276, 0.00536414
1.33022, 0.00535345
1.3282, 0.00534252
1.32542, 0.00533359
1.323, 0.00532193
1.32067, 0.00531276
1.31836, 0.00530261
1.31615, 0.0052937
1.31391, 0.00528482
1.31171, 0.00527453
1.30945, 0.00526653
1.30741, 0.00525749
1.30554, 0.00524976
1.30339, 0.00524055
1.30134, 0.00523257
1.29947, 0.00522456
1.29747, 0.00521671
1.2956, 0.00520924
1.29367, 0.00520038
1.2917, 0.00519337
1.28979, 0.00518489
1.288, 0.0051782
1.2862, 0.00516923
1.28429, 0.00516268
1.2825, 0.00515413
1.2807, 0.00514809
1.27893, 0.00513913
1.27722, 0.00513359
1.27546, 0.00512416
1.27368, 0.00512056
1.27212, 0.00510997
1.27064, 0.00511022
1.2695, 0.00509855
1.26881, 0.00511186
1.26983, 0.00510642
1.27377, 0.00517194
1.28667, 0.00523266
1.31752, 0.00554593
1.39608, 0.00598263
1.55711, 0.00706173
1.84816, 0.00759986
2.06038, 0.00715844
1.87474, 0.0053431
1.35105, 0.00539698
1.36744, 0.00627672
1.60315, 0.0052932
1.32788, 0.00546126
1.38318, 0.00577121
1.4469, 0.00518094
1.28122, 0.00562943
1.43392, 0.00525884
1.2995, 0.00543586
1.34857, 0.00534512
1.34112, 0.00519548
1.29166, 0.00542446
1.34604, 0.00512985
1.26823, 0.00530716
1.33267, 0.00514971
1.27256, 0.00522077
1.29147, 0.00515538
1.2867, 0.00507837
1.2618, 0.00518655
1.28552, 0.00502445
1.24557, 0.0050953
1.27353, 0.00503782
1.24821, 0.00501607
1.24313, 0.00503415
1.25737, 0.00494517
1.22702, 0.00500723
1.24388, 0.00494699
1.23341, 0.00491196
1.22268, 0.0049589
1.23399, 0.00489547
1.22039, 0.00487697
1.21602, 0.00491316
1.22454, 0.00486023
1.21266, 0.00484243
1.20797, 0.00487745
1.21655, 0.00483011
1.20615, 0.00481485
1.20116, 0.00483582
1.20658, 0.00480744
1.20188, 0.00479186
1.19549, 0.00479525
1.19659, 0.00478406
1.19635, 0.00477403
1.19095, 0.00476128
1.18865, 0.00475377
1.18783, 0.00475343
1.18576, 0.00473491
1.18284, 0.00472676
1.18, 0.00472375
1.179, 0.00470777
1.17648, 0.00470439
1.1741, 0.00469442
1.17275, 0.00468133
1.16945, 0.00467721
1.16769, 0.00466663
1.16674, 0.00465944
1.16397, 0.00464809
1.16163, 0.00463732
1.15938, 0.00463387
1.15784, 0.00462335
1.15642, 0.00461454
1.15344, 0.00460456
1.15127, 0.00459558
1.14954, 0.00459042
1.14773, 0.00458007
1.14611, 0.00457173
1.14337, 0.00456145
1.14123, 0.00455373
1.13955, 0.00454672
1.13754, 0.00453645
1.13577, 0.00452928
1.13341, 0.00451827
1.13133, 0.00451097
1.12939, 0.00450238
1.12743, 0.0044936
1.12555, 0.00448526
1.12332, 0.00447575
1.12136, 0.00446794
1.11924, 0.00445846
1.11728, 0.00445158
1.11542, 0.00444191
1.11342, 0.00443512
1.11154, 0.00442513
1.10953, 0.00441912
1.10763, 0.00440824
1.10581, 0.00440543
1.10417, 0.00439394
1.10316, 0.00440003
1.10288, 0.00439357
1.10527, 0.00443465
1.1127, 0.00447678
1.13431, 0.00470073
1.18991, 0.00508267
1.3258, 0.00624042
1.64575, 0.00769309
2.12923, 0.0090263
2.47719, 0.00640786
1.73026, 0.00446056
1.12709, 0.00635027
1.67648, 0.00519827
1.35157, 0.00531368
1.37754, 0.00602942
1.57487, 0.00615102
1.61143, 0.00819416
2.25667, 0.00825818
2.24119, 0.00734299
1.96409, 0.00469819
1.18146, 0.0060196
1.57764, 0.00587773
1.53633, 0.00507311
1.2877, 0.0054087
1.39329, 0.00543212
1.4055, 0.00476185
1.19869, 0.00547315
1.41263, 0.00460705
1.15722, 0.00525893
1.35285, 0.00463091
1.16681, 0.00498703
1.27363, 0.004676
1.17972, 0.00478637
1.21826, 0.00466038
1.18009, 0.00465149
1.17616, 0.00463127
1.17528, 0.00454216
1.15014, 0.00458558
1.16293, 0.00447121
1.12888, 0.00454399
1.154, 0.00439204
1.10994, 0.00450622
1.14296, 0.00434506
1.09681, 0.00445154
1.13293, 0.00432111
1.0913, 0.0044005
1.1155, 0.00431703
1.09256, 0.00431185
1.09204, 0.00433003
1.0965, 0.00426473
1.07791, 0.00429252
1.08916, 0.00425476
1.07601, 0.00425413
1.07754, 0.00422475
1.07066, 0.0042254
1.06984, 0.00419458
1.06113, 0.00420604
1.06696, 0.00417303
1.05607, 0.00417728
1.05715, 0.00416555
1.05686, 0.00413826
1.04722, 0.00415066
1.05035, 0.00412327
1.04472, 0.00412298
1.04401, 0.00411035
1.03978, 0.00410111
1.0388, 0.00409479
1.03654, 0.00407823
1.0314, 0.00407847
1.03291, 0.00406678
1.02836, 0.00405582
1.02636, 0.0040476
1.02497, 0.00404128
1.02224, 0.00403179
1.02091, 0.00401964
1.01774, 0.00401875
1.01694, 0.00400732
1.01546, 0.00399586
1.01181, 0.00399217
1.01088, 0.00398255
1.00957, 0.0039769
1.00704, 0.00396829
1.00545, 0.00395868
1.00344, 0.00395628
1.00221, 0.0039453
1.00035, 0.00394246
0.999279, 0.00394107
0.999149, 0.00396292
1.00694, 0.00403172
1.02796, 0.00434193
1.12426, 0.00532896
1.42651, 0.00751167
2.08694, 0.00921605
2.59294, 0.00686715
1.86592, 0.00619056
1.68095, 0.00553124
1.44958, 0.00581073
1.52806, 0.00601041
1.59828, 0.00495313
1.26628, 0.0058192
1.51469, 0.00504268
1.27893, 0.00499136
1.27063, 0.00548524
1.42531, 0.00448444
1.11415, 0.00527792
1.34401, 0.00459661
1.15609, 0.00488293
1.24574, 0.00461145
1.15906, 0.00457482
1.14758, 0.0047276
1.19518, 0.00435221
1.09042, 0.00457484
1.16092, 0.00438013
1.09729, 0.00444347
1.11646, 0.00430654
1.07934, 0.00432162
1.08871, 0.00432341
1.08777, 0.00422191
1.0555, 0.00424804
1.06283, 0.00421248
1.0559, 0.00418015
1.05135, 0.00414042
1.03799, 0.00416234
1.04185, 0.00409684
1.02464, 0.00412205
1.03929, 0.00402915
1.01054, 0.00410291
1.02885, 0.00403498
1.01045, 0.0040114
1.0077, 0.00403365
1.0146, 0.00397811
0.996339, 0.0040085
1.00465, 0.00395513
0.992303, 0.00395758
0.995163, 0.00394949
0.991008, 0.00393621
0.987554, 0.00390955
0.981743, 0.00391584
0.98612, 0.00388757
0.976779, 0.00389409
0.977918, 0.0038759
0.97526, 0.00386108
0.97147, 0.00386124
0.970704, 0.00384693
0.967293, 0.00383815
0.965341, 0.00382995
0.9644, 0.00382526
0.962865, 0.00380352
0.957201, 0.00380217
0.957967, 0.00379311
0.955764, 0.00378463
0.954298, 0.00377786
0.952199, 0.00376941
0.951145, 0.00376009
0.947866, 0.00375482
0.947375, 0.00374564
0.945369, 0.00373869
0.943278, 0.00372953
0.94118, 0.00372887
0.941446, 0.00371707
0.938933, 0.00371312
0.937379, 0.00370173
0.935644, 0.00370221
0.935495, 0.0036888
0.932888, 0.00368808
0.932083, 0.00367708
0.930703, 0.00368031
0.930581, 0.00366699
0.928714, 0.00367621
0.930006, 0.00366735
0.930623, 0.00370196
0.937405, 0.00371004
0.945882, 0.00382745
0.974316, 0.00394582
1.02115, 0.00438502
1.13939, 0.00488299
1.31087, 0.00594915
1.60731, 0.00596318
1.63915, 0.00520027
1.38852, 0.00372651
0.951251, 0.00413827
1.07685, 0.00474347
1.25671, 0.00376142
0.960009, 0.00405999
1.04999, 0.00429573
1.12209, 0.00368425
0.936009, 0.00418318
1.08535, 0.00384932
0.988175, 0.00385772
0.990487, 0.00399522
1.02897, 0.00368086
0.936248, 0.00397172
1.02598, 0.00368611
0.938549, 0.00381903
0.978862, 0.00377062
0.966175, 0.00368214
0.939824, 0.00379513
0.973276, 0.00361685
0.920763, 0.00374749
0.961338, 0.00363673
0.927645, 0.00363421
0.927345, 0.00368286
0.942991, 0.00357089
0.909383, 0.00364298
0.932069, 0.00358905
0.915961, 0.00357216
0.910542, 0.00359971
0.921193, 0.00353489
0.900563, 0.00356751
0.909587, 0.00354937
0.907033, 0.00350793
0.893471, 0.00354716
0.903983, 0.00351289
0.896601, 0.0034887
0.888779, 0.00352226
0.896689, 0.00348841
0.889944, 0.0034723
0.883867, 0.00349774
0.890017, 0.00347363
0.885151, 0.00346171
0.88124, 0.00348503
0.885598, 0.00347943
0.88851, 0.00350463
0.892265, 0.0036101
0.926659, 0.0038858
1.0069, 0.00472607
1.26588, 0.00663567
1.826, 0.0102359
2.92749, 0.00948564
2.67291, 0.00472173
1.25972, 0.00501827
1.35337, 0.00546764
1.4771, 0.00377861
0.972706, 0.00534468
1.44689, 0.00389083
1.00052, 0.00473172
1.25324, 0.00385406
0.991395, 0.00463831
1.2239, 0.00395124
1.01736, 0.00418838
1.08242, 0.00401246
1.03458, 0.00406627
1.05535, 0.00400136
1.03073, 0.0038494
0.980097, 0.00410077
1.05542, 0.00375722
0.955793, 0.0039592
1.01557, 0.00381127
0.970677, 0.00386635
0.986042, 0.00379564
0.963422, 0.00376124
0.956385, 0.00382069
0.97763, 0.00368467
0.935758, 0.00374265
0.950132, 0.00371183
0.940957, 0.0036805
0.936475, 0.00367041
0.936398, 0.00361932
0.916627, 0.00368968
0.935256, 0.00358449
0.908154, 0.00362322
0.923364, 0.00357331
0.90786, 0.00360099
0.912558, 0.00356494
0.902785, 0.00354398
0.901625, 0.00354145
0.90086, 0.00353815
0.897251, 0.00352505
0.894078, 0.00350195
0.889528, 0.00349261
0.88828, 0.00349159
0.8871, 0.00348278
0.883666, 0.00347289
0.883142, 0.00345336
0.877474, 0.00345704
0.878695, 0.00343499
0.87268, 0.0034456
0.875804, 0.00342446
0.870749, 0.00343214
0.872697, 0.00340812
0.866704, 0.00340863
0.86641, 0.00339719
0.86285, 0.00339468
0.863133, 0.00338799
0.861473, 0.00338174
0.859717, 0.00338281
0.859103, 0.0033721
0.857807, 0.00337339
0.858003, 0.00336242
0.855206, 0.00336797
0.855681, 0.00335579
0.854521, 0.00336719
0.8566, 0.00336099
0.856121, 0.00338903
0.862536, 0.00339969
0.869595, 0.00349056
0.892614, 0.00358462
0.927058, 0.00387882
1.00797, 0.00423295
1.12642, 0.00483321
1.29247, 0.00492832
1.33752, 0.00440316
1.16391, 0.00345561
0.887358, 0.00353425
0.909661, 0.00398442
1.04284, 0.00354905
0.915232, 0.00342611
0.876082, 0.00376856
0.979467, 0.00344384
0.882349, 0.00343285
0.878783, 0.00361318
0.933664, 0.00335818
0.856803, 0.00349272
0.89755, 0.00346853
0.889857, 0.00335338
0.855915, 0.00346903
0.890824, 0.00335026
0.855383, 0.0034077
0.8736, 0.0033963
0.869454, 0.00331471
0.846032, 0.00340054
0.871309, 0.00331813
0.846321, 0.00332661
0.85072, 0.00335837
0.859032, 0.00329162
0.839484, 0.00331976
0.849065, 0.00329702
0.842085, 0.00328353
0.836959, 0.00329589
0.842478, 0.00326739
0.834407, 0.00328199
0.836441, 0.00326811
0.835026, 0.00325104
0.829479, 0.00326562
0.832085, 0.00324535
0.827928, 0.00323602
0.825518, 0.00325094
0.828023, 0.00323095
0.823934, 0.00322525
0.823006, 0.00324066
0.82478, 0.003219
0.82116, 0.00321632
0.819713, 0.00322563
0.821149, 0.0032111
0.818769, 0.00320416
0.81643, 0.00321328
0.817496, 0.00320183
0.816472, 0.00319728
0.813871, 0.00320058
0.814356, 0.0031936
0.81395, 0.00319041
0.811809, 0.00319045
0.811688, 0.00318568
0.81158, 0.00318531
0.810172, 0.00318025
0.809037, 0.0031775
0.809073, 0.00317988
0.808561, 0.00317231
0.807114, 0.00317037
0.806843, 0.00317205
0.806447, 0.00316566
0.805583, 0.00316351
0.804788, 0.00316447
0.804427, 0.00315957
0.804405, 0.00316158
0.803716, 0.00315898
0.804067, 0.003166
0.805571, 0.00317719
0.810004, 0.00321913
0.820783, 0.00329714
0.848541, 0.00354749
0.917802, 0.00403296
1.07592, 0.00519025
1.41329, 0.00651944
1.83754, 0.00711418
2.00086, 0.00449356
1.215, 0.00328008
0.840103, 0.00474306
1.28395, 0.0037347
0.975303, 0.00366682
0.949488, 0.00413742
1.08976, 0.00337357
0.855828, 0.00408845
1.07381, 0.0033662
0.849896, 0.00391279
1.01445, 0.00339354
0.855956, 0.00377601
0.974706, 0.00339217
0.856414, 0.00366978
0.94127, 0.00337624
0.853709, 0.00358166
0.916608, 0.00335914
0.849607, 0.00350334
0.895083, 0.00333669
0.845184, 0.00343836
0.877444, 0.00333447
0.847565, 0.00342864
0.876704, 0.00348102
0.894714, 0.00385549
1.00813, 0.0048567
1.31854, 0.00683464
1.91338, 0.00735033
2.08403, 0.00443302
1.17806, 0.00365794
0.942721, 0.00502038
1.36427, 0.00349492
0.891279, 0.0042595
1.11423, 0.0036967
0.954049, 0.00395964
1.0366, 0.00365768
0.93434, 0.00391879
1.00558, 0.00350253
0.890228, 0.00389753
1.01698, 0.00342184
0.86146, 0.00383406
0.981631, 0.00343384
0.867141, 0.00365003
0.938975, 0.00349038
0.887902, 0.00352961
0.892536, 0.00348779
0.88366, 0.00345497
0.879237, 0.00344367
0.876616, 0.00340575
0.862633, 0.0034356
0.868967, 0.00332594
0.84196, 0.0034163
0.873805, 0.00328268
0.829253, 0.00336824
0.853509, 0.00328489
0.831842, 0.00329619
0.839694, 0.0032667
0.828401, 0.00328323
0.831914, 0.0032284
0.817062, 0.00325604
0.827657, 0.00322295
0.818863, 0.00321943
0.813787, 0.00320632
0.811807, 0.00319954
0.813456, 0.00317355
0.804903, 0.00318544
0.806691, 0.00316636
0.801864, 0.00315887
0.802884, 0.00314679
0.797597, 0.00315483
0.799627, 0.00313105
0.793048, 0.00313181
0.79551, 0.00312068
0.791657, 0.00312557
0.792123, 0.00310631
0.78809, 0.00311087
0.789985, 0.00310431
0.787677, 0.00309951
0.785714, 0.00309431
0.785531, 0.00309267
0.784471, 0.00308856
0.783891, 0.00308098
0.781494, 0.00308068
0.781935, 0.00307641
0.780788, 0.00307265
0.779806, 0.00306904
0.779173, 0.00306546
0.777975, 0.00306639
0.778176, 0.00305975
0.776851, 0.00305685
0.776242, 0.003057
0.775668, 0.00305212
0.775035, 0.00305215
0.774774, 0.00304591
0.773611, 0.00304676
0.77324, 0.00304434
0.773345, 0.00304363
0.772582, 0.0030393
0.772487, 0.00304597
0.772999, 0.0030409
0.773864, 0.00305903
0.776413, 0.00305973
0.780951, 0.00311112
0.791121, 0.00314971
0.809981, 0.00330756
0.848092, 0.00349696
0.918862, 0.00396948
1.0433, 0.00449678
1.22602, 0.00518638
1.40552, 0.00506308
1.39838, 0.00413993
1.09722, 0.00308179
0.790688, 0.00330773
0.861133, 0.00388745
1.02375, 0.0033315
0.867959, 0.00306765
0.785323, 0.00354306
0.920582, 0.00324159
0.839974, 0.00307945
0.78901, 0.00340362
0.878069, 0.00311042
0.798016, 0.00313631
0.806754, 0.00327484
0.839958, 0.00305168
0.778242, 0.00317499
0.819078, 0.00312884
0.798116, 0.00308404
0.786242, 0.00313888
0.808375, 0.00304115
0.774773, 0.00312299
0.797482, 0.00305983
0.783618, 0.00303473
0.775166, 0.00310299
0.792345, 0.00301108
0.767954, 0.00304795
0.780228, 0.00304772
0.777105, 0.00300873
0.76642, 0.00303852
0.777763, 0.00300486
0.765813, 0.00301756
0.768735, 0.0030114
0.769732, 0.00298673
0.761364, 0.00301536
0.768085, 0.00298703
0.762485, 0.00298001
0.760132, 0.0030029
0.764591, 0.00297359
0.758068, 0.00297476
0.75897, 0.00298836
0.760535, 0.00296561
0.755641, 0.00296913
0.757181, 0.00297461
0.756951, 0.00296047
0.753947, 0.00296239
0.755273, 0.00296608
0.754491, 0.00295541
0.752638, 0.00296066
0.754313, 0.00296354
0.754696, 0.00296725
0.755583, 0.00298287
0.762148, 0.00303792
0.775892, 0.00312048
0.80451, 0.00337802
0.878632, 0.00385305
1.02884, 0.00489878
1.33583, 0.00584765
1.63784, 0.00609381
1.69716, 0.00383865
1.02259, 0.00316216
0.815707, 0.0043235
1.16761, 0.00338769
0.880232, 0.00347541
0.906215, 0.00368527
0.972346, 0.00322713
0.827168, 0.00368636
0.966572, 0.00312809
0.800098, 0.00360917
0.941303, 0.00316978
0.809207, 0.00342726
0.888603, 0.00325556
0.833778, 0.00329338
0.850156, 0.00322574
0.828744, 0.00325249
0.833038, 0.00321428
0.827445, 0.00314075
0.805637, 0.00322672
0.827597, 0.00308421
0.787752, 0.0031859
0.820334, 0.0030623
0.781412, 0.0031435
0.806655, 0.00303068
0.773655, 0.00311988
0.801748, 0.00302803
0.773561, 0.00304053
0.777366, 0.00304835
0.781106, 0.00300391
0.768039, 0.0030331
0.776323, 0.00297609
0.758704, 0.00301639
0.772501, 0.00297831
0.760739, 0.00296649
0.756579, 0.00299565
0.766186, 0.00294971
0.751741, 0.00296274
0.756511, 0.0029588
0.754685, 0.00294425
0.749383, 0.0029535
0.753893, 0.00293517
0.74728, 0.00293438
0.746805, 0.00293761
0.74929, 0.0029231
0.743857, 0.00292414
0.744379, 0.00292457
0.745231, 0.00291445
0.741389, 0.00291449
0.741602, 0.00291353
0.742064, 0.00290713
0.739393, 0.00290633
0.739165, 0.0029065
0.740271, 0.00290093
0.737736, 0.0028966
0.73655, 0.00289873
0.73788, 0.00289725
0.736775, 0.00289005
0.735113, 0.00288893
0.735182, 0.00289116
0.735365, 0.00288421
0.733826, 0.0028811
0.733213, 0.0028844
0.733647, 0.00287811
0.732514, 0.00287555
0.731655, 0.00287705
0.731803, 0.00287317
0.731439, 0.00287254
0.730628, 0.0028688
0.729907, 0.00286712
0.729684, 0.00286853
0.729683, 0.0028633
0.728647, 0.00286182
0.728167, 0.00286168
0.728005, 0.00285856
0.727501, 0.00285799
0.72708, 0.00285509
0.726432, 0.00285335
0.726236, 0.00285347
0.725884, 0.00284992
0.725418, 0.00284892
0.724857, 0.00284725
0.72459, 0.00284567
0.724154, 0.00284517
0.724059, 0.00284336
0.723512, 0.00284174
0.723475, 0.00284326
0.723292, 0.00284204
0.724087, 0.00284875
0.724801, 0.00285416
0.72838, 0.00287938
0.733782, 0.00292213
0.750273, 0.00303386
0.779852, 0.0032554
0.854755, 0.00371858
0.986093, 0.00450785
1.24195, 0.00523357
1.44271, 0.00522491
1.45951, 0.0039204
1.04254, 0.00341982
0.895562, 0.00406131
1.09917, 0.00356969
0.937237, 0.00327263
0.85169, 0.0036922
0.9777, 0.00306371
0.784672, 0.00324852
0.835728, 0.00328197
0.853154, 0.00320047
0.828132, 0.00336058
0.867396, 0.00299518
0.760872, 0.00314827
0.811951, 0.00312323
0.798807, 0.00317219
0.812483, 0.0030606
0.782856, 0.00301125
0.767873, 0.0030574
0.780389, 0.00304538
0.776595, 0.00300719
0.769254, 0.00298067
0.760904, 0.00297729
0.755686, 0.00296526
0.757401, 0.00293797
0.750201, 0.00294999
0.75062, 0.00292407
0.744927, 0.00290016
0.739195, 0.00290461
0.74114, 0.002879
0.732377, 0.00290926
0.742156, 0.00285979
0.729656, 0.00286754
0.729925, 0.00284766
0.725058, 0.00284331
0.725086, 0.00286837
0.731086, 0.00283031
0.721085, 0.00283631
0.722759, 0.00281929
0.717497, 0.00282249
0.719936, 0.00282391
0.719151, 0.00281716
0.717333, 0.0028139
0.717637, 0.00280194
0.713718, 0.00280879
0.715292, 0.0028029
0.713773, 0.00280018
0.714344, 0.00279722
0.711977, 0.00278998
0.710969, 0.00278905
0.710641, 0.00278717
0.709691, 0.00278754
0.710832, 0.00278784
0.70966, 0.00278315
0.709731, 0.00278184
0.70863, 0.00277906
0.707977, 0.00277977
0.708478, 0.00277748
0.708112, 0.00278007
0.708554, 0.0027823
0.709953, 0.00278882
0.711332, 0.00279621
0.714761, 0.00281889
0.720401, 0.00285552
0.733406, 0.0029364
0.755478, 0.00306131
0.797547, 0.00331921
0.870479, 0.00364914
0.979056, 0.00410884
1.10875, 0.00418001
1.14213, 0.00375915
1.00377, 0.00296126
0.766112, 0.0028587
0.734954, 0.00331673
0.871623, 0.003127
0.816616, 0.00278958
0.711864, 0.00304478
0.789017, 0.00303146
0.786608, 0.00280125
0.714676, 0.00297814
0.768864, 0.00293436
0.755881, 0.00279495
0.714094, 0.00294066
0.758203, 0.00284835
0.730134, 0.00280285
0.716681, 0.00290298
0.746728, 0.00279855
0.715947, 0.0028088
0.718803, 0.00285817
0.733675, 0.0027748
0.708591, 0.00279643
0.715803, 0.00282562
0.724121, 0.00276
0.70452, 0.00278097
0.711157, 0.00280175
0.717, 0.00275112
0.70221, 0.00276262
0.705817, 0.00278402
0.711939, 0.00274961
0.701629, 0.0027437
0.700561, 0.00277298
0.708094, 0.00275136
0.703573, 0.00274846
0.701005, 0.00276884
0.708627, 0.00280717
0.71897, 0.00282751
0.727296, 0.00295203
0.760157, 0.00313863
0.822642, 0.0035211
0.92742, 0.00393858
1.06454, 0.00425404
1.14406, 0.00385624
1.04033, 0.00320274
0.836193, 0.00315882
0.828747, 0.00354158
0.945385, 0.00319252
0.840503, 0.00291035
0.749382, 0.00306956
0.802039, 0.00283989
0.731891, 0.00287388
0.739799, 0.00303404
0.79297, 0.00284382
0.732596, 0.00292109
0.758533, 0.00285611
0.73721, 0.00278347
0.714792, 0.00288187
0.747761, 0.0027723
0.711094, 0.00283978
0.732459, 0.00282713
0.730318, 0.0027623
0.709848, 0.00279737
0.719576, 0.00272155
0.697801, 0.00277199
0.71397, 0.00277665
0.713917, 0.00274536
0.704937, 0.00277496
0.714425, 0.00270976
0.69468, 0.00271963
0.696679, 0.0027241
0.699209, 0.00269564
0.690365, 0.00272255
0.697963, 0.00271381
0.695718, 0.00270857
0.693769, 0.00272226
0.699436, 0.00271998
0.696522, 0.00270985
0.695711, 0.00272953
0.700376, 0.00271747
0.698362, 0.00273265
0.700663, 0.00274939
0.708298, 0.00278023
0.715528, 0.00281631
0.729023, 0.00290682
0.75365, 0.00300861
0.788538, 0.0031628
0.831179, 0.00333185
0.887682, 0.00343797
0.914171, 0.0033519
0.894663, 0.00305533
0.798464, 0.00273377
0.704907, 0.00269147
0.690649, 0.00287626
0.745418, 0.00291836
0.761246, 0.00276014
0.710118, 0.00266581
0.682732, 0.00276408
0.713979, 0.00281755
0.727187, 0.0027136
0.697896, 0.00267619
0.686537, 0.00273416
0.702033, 0.00273373
0.705292, 0.00268906
0.68891, 0.00266699
0.682847, 0.00269266
0.692512, 0.00270301
0.693108, 0.00266632
0.683863, 0.00265739
0.680315, 0.00267092
0.684172, 0.0026747
0.686866, 0.00266258
0.681836, 0.00263873
0.675008, 0.0026411
0.676609, 0.0026589
0.680761, 0.00265062
0.679767, 0.00263489
0.673759, 0.00262026
0.66994, 0.00262561
0.672252, 0.0026403
0.675796, 0.00263478
0.675428, 0.00262707
0.672147, 0.00261755
0.670231, 0.0026147
0.66904, 0.00261488
0.669395, 0.00260942
0.667503, 0.00260764
0.66741, 0.0026128
0.668667, 0.00261799
0.67102, 0.00263378
0.674728, 0.00264453
0.679633, 0.00268354
0.689468, 0.00274312
0.710838, 0.00288764
0.750044, 0.00310471
0.823011, 0.00354023
0.945116, 0.00393799
1.08008, 0.0043337
1.18254, 0.00372524
1.0154, 0.00301896
0.788794, 0.00310758
0.821761, 0.00379146
1.02329, 0.00373748
1.01485, 0.00348041
0.924779, 0.0035747
0.963962, 0.00312425
0.81716, 0.00271158
0.695649, 0.00304231
0.798504, 0.00303414
0.790371, 0.00301674
0.79327, 0.00290404
0.754116, 0.00270462
0.693218, 0.00296703
0.778092, 0.00285934
0.740205, 0.00269931
0.694924, 0.00282046
0.730623, 0.00276002
0.711285, 0.00275353
0.714355, 0.00271421
0.698181, 0.00266841
0.685013, 0.00276892
0.719545, 0.00269912
0.694418, 0.00261423
0.669608, 0.00269607
0.697141, 0.00268398
0.690262, 0.00262239
0.673583, 0.00265134
0.683923, 0.00264192
0.678367, 0.00260686
0.670072, 0.00263303
0.677705, 0.00261556
0.671703, 0.00257856
0.661799, 0.00261172
0.671051, 0.00262192
0.674651, 0.00258323
0.663205, 0.00256041
0.656653, 0.00258113
0.662151, 0.00258802
0.665263, 0.00257063
0.66013, 0.00257047
0.658825, 0.00256384
0.658826, 0.00255674
0.655321, 0.00254843
0.653221, 0.00255434
0.656243, 0.00256546
0.658161, 0.00255334
0.656015, 0.00254223
0.651887, 0.00253778
0.65073, 0.00253776
0.651588, 0.00253803
0.650408, 0.00252903
0.64902, 0.00253222
0.649702, 0.00253429
0.650258, 0.00254009
0.652728, 0.00253531
0.65092, 0.00254079
0.652665, 0.00254031
0.65316, 0.0025613
0.658521, 0.00257212
0.662944, 0.0026176
0.675596, 0.0026707
0.692603, 0.00279694
0.730636, 0.00296505
0.781408, 0.00318481
0.8486, 0.00332541
0.890512, 0.00318326
0.847977, 0.00282602
0.739762, 0.00269851
0.700811, 0.00307675
0.814662, 0.00337768
0.904733, 0.00349063
0.941316, 0.00369135
1.0053, 0.00381146
1.03681, 0.0032649
0.87768, 0.00271273
0.705908, 0.0027432
0.711936, 0.00289951
0.765714, 0.00291863
0.768599, 0.00271089
0.701937, 0.00264287
0.686431, 0.0028337
0.743071, 0.00269148
0.69766, 0.00256021
0.661137, 0.00274013
0.714161, 0.00265733
0.689662, 0.00254329
0.656895, 0.00265566
0.688718, 0.00259535
0.67242, 0.00252991
0.652469, 0.0026112
0.675694, 0.0025679
0.664744, 0.00251633
0.648059, 0.00256183
0.661934, 0.00253136
0.655181, 0.00250101
0.643957, 0.00253514
0.655066, 0.00251466
0.650905, 0.00248602
0.6399, 0.00250774
0.64762, 0.00250248
0.647396, 0.00247287
0.636696, 0.00247896
0.63983, 0.0024848
0.642491, 0.00246951
0.636398, 0.002465
0.635946, 0.00247402
0.639464, 0.00246869
0.636971, 0.0024504
0.631465, 0.00245235
0.633597, 0.00246006
0.634426, 0.00244526
0.630866, 0.00244186
0.630471, 0.00244464
0.630622, 0.00243734
0.628936, 0.00243287
0.62817, 0.00243412
0.627783, 0.00243316
0.628163, 0.00242843
0.627014, 0.00242827
0.626163, 0.00243117
0.628482, 0.00243562
0.628006, 0.00243433
0.629767, 0.00244887
0.632321, 0.00247438
0.641655, 0.00253301
0.657812, 0.00263949
0.69259, 0.002879
0.760549, 0.00327768
0.888149, 0.00390125
1.06595, 0.00417293
1.16258, 0.00371376
1.00952, 0.0027134
0.712192, 0.00281549
0.744384, 0.00325941
0.875513, 0.00273668
0.71765, 0.00281496
0.742, 0.00290002
0.770375, 0.00253336
0.654877, 0.00279366
0.73602, 0.00266373
0.696364, 0.00257593
0.670501, 0.00272137
0.715368, 0.002559
0.66296, 0.00266126
0.700716, 0.00256076
0.665043, 0.00252193
0.65517, 0.00260594
0.682719, 0.00247179
0.639337, 0.002538
0.660301, 0.00252802
0.658536, 0.00249147
0.64612, 0.00254713
0.6638, 0.00247109
0.6427, 0.00249831
0.646897, 0.00251349
0.656783, 0.00245008
0.634917, 0.00247026
0.641723, 0.00248764
0.648136, 0.00244953
0.636751, 0.00248238
0.64517, 0.00250228
0.652782, 0.0025126
0.655462, 0.00257391
0.674699, 0.00269596
0.711464, 0.00280355
0.745585, 0.00301321
0.807861, 0.00321045
0.866814, 0.0033955
0.925915, 0.00326371
0.881643, 0.00298433
0.803121, 0.00268183
0.705292, 0.00267125
0.710683, 0.00291262
0.775218, 0.00290463
0.781872, 0.00258576
0.676675, 0.00240859
0.62492, 0.00252993
0.662722, 0.00258979
0.677939, 0.00248751
0.650286, 0.00249385
0.648931, 0.00251998
0.658493, 0.00242249
0.628303, 0.00241805
0.626708, 0.00249831
0.652507, 0.00245024
0.635574, 0.00237865
0.616796, 0.00242042
0.62818, 0.00242895
0.630442, 0.0023818
0.618533, 0.00239503
0.620171, 0.00240541
0.626074, 0.00236695
0.612631, 0.00235001
0.60829, 0.00237929
0.618724, 0.00238825
0.618643, 0.00235571
0.61264, 0.00235316
0.608985, 0.0023567
0.611374, 0.00233793
0.606309, 0.00233111
0.603092, 0.00234024
0.607374, 0.00234195
0.607083, 0.00233183
0.605172, 0.00233088
0.603754, 0.00234243
0.609154, 0.00235583
0.611499, 0.00235746
0.614002, 0.00237767
0.618001, 0.00241767
0.633492, 0.00249651
0.652945, 0.00259743
0.690916, 0.00277121
0.735409, 0.00294019
0.798006, 0.00305299
0.820471, 0.00288574
0.780611, 0.00252877
0.662485, 0.00231865
0.601254, 0.00245617
0.646411, 0.00257559
0.674652, 0.00240472
0.629108, 0.0023423
0.60878, 0.00247287
0.643848, 0.0024196
0.633748, 0.00231989
0.601179, 0.00239953
0.622659, 0.00241476
0.632717, 0.00232713
0.603664, 0.00234418
0.606658, 0.00237601
0.621626, 0.00232922
0.604347, 0.00231805
0.60002, 0.00235397
0.615611, 0.00233486
0.605667, 0.00230477
0.598422, 0.00234244
0.611784, 0.002429
0.634432, 0.00251905
0.665817, 0.00286665
0.770442, 0.00363172
1.00181, 0.00509981
1.45467, 0.00630132
1.80971, 0.00494125
1.40042, 0.00270914
0.724215, 0.00373809
1.02319, 0.00333139
0.90957, 0.00289797
0.771211, 0.00350324
0.949402, 0.00259246
0.677929, 0.00334187
0.899851, 0.002824
0.740472, 0.00319353
0.848461, 0.00260036
0.673874, 0.00301486
0.79883, 0.00273992
0.716643, 0.00289323
0.758607, 0.00261538
0.678923, 0.00280082
0.74004, 0.00269239
0.699868, 0.00264992
0.69005, 0.00256163
0.666602, 0.00260782
0.678343, 0.00262095
0.683975, 0.00251278
0.652359, 0.00252859
0.658086, 0.00249498
0.652989, 0.00254902
0.660283, 0.00245988
0.64073, 0.00249252
0.652014, 0.00250858
0.655075, 0.00257566
0.676161, 0.00256097
0.672683, 0.00259692
0.683208, 0.00260788
0.691341, 0.00262546
0.687074, 0.00248678
0.654538, 0.00238047
0.621045, 0.00231839
0.602212, 0.00237508
0.619905, 0.00239941
0.62571, 0.00237531
0.624934, 0.00230688
0.600774, 0.00231731
0.601854, 0.00231177
0.606037, 0.00233654
0.610976, 0.00228708
0.596885, 0.00228032
0.594052, 0.00228222
0.594895, 0.00229268
0.602162, 0.002284
0.595386, 0.00226057
0.589683, 0.00225131
0.588504, 0.00226608
0.591469, 0.00226535
0.592526, 0.00225782
0.588269, 0.00223484
0.583714, 0.00223536
0.584049, 0.00224749
0.58568, 0.00224796
0.587885, 0.00224753
0.586771, 0.0022456
0.587561, 0.00227132
0.593724, 0.00233212
0.613113, 0.00247874
0.657201, 0.00281724
0.760762, 0.00349417
0.964189, 0.00464543
1.31465, 0.00509367
1.45287, 0.00376285
1.04418, 0.00229826
0.603035, 0.00337205
0.924939, 0.00300354
0.810701, 0.00253812
0.672263, 0.00308477
0.83453, 0.00247058
0.64337, 0.00289913
0.778243, 0.00246743
0.64714, 0.00274352
0.72478, 0.00253437
0.66298, 0.00256398
0.677566, 0.00254533
0.667766, 0.00251566
0.655837, 0.00250977
0.657646, 0.00247799
0.648788, 0.00246905
0.645198, 0.00246187
0.63934, 0.00244447
0.636442, 0.00245994
0.645353, 0.00241759
0.630113, 0.00248194
0.646044, 0.00245336
0.644787, 0.00253657
0.668445, 0.00252598
0.667119, 0.00265244
0.699165, 0.00260906
0.694541, 0.00262209
0.694829, 0.00245949
0.647396, 0.00238383
0.619705, 0.00226871
0.588733, 0.00233726
0.611573, 0.00237174
0.617422, 0.00238275
0.624788, 0.0022871
0.593547, 0.00227207
0.590694, 0.0022754
0.592666, 0.00232821
0.605031, 0.00228423
0.596398, 0.00226154
0.588477, 0.00223651
0.580144, 0.00225263
0.586165, 0.0022666
0.589781, 0.00225899
0.590592, 0.00224794
0.58419, 0.0022188
0.576717, 0.00221012
0.575577, 0.00221697
0.576996, 0.00223066
0.581499, 0.00223305
0.581255, 0.00223061
0.583983, 0.00222631
0.579906, 0.00222052
0.579808, 0.0022051
0.574465, 0.00219595
0.573383, 0.00219172
0.571159, 0.00219337
0.571324, 0.00219531
0.573777, 0.00222004
0.579677, 0.00227297
0.597817, 0.00241327
0.636582, 0.00269458
0.727866, 0.00331757
0.906752, 0.00419828
1.18416, 0.00478038
1.34584, 0.00363394
1.01404, 0.00228185
0.59979, 0.00296527
0.800502, 0.00293074
0.796063, 0.00236876
0.62763, 0.00288354
0.775905, 0.00240112
0.632085, 0.00264973
0.713218, 0.00248431
0.657552, 0.00252089
0.668558, 0.00246171
0.653706, 0.00241406
0.64089, 0.00246635
0.653383, 0.00235372
0.619914, 0.00244794
0.651153, 0.00229054
0.602893, 0.0024257
0.64274, 0.00231516
0.609926, 0.00236011
0.623923, 0.0022846
0.601403, 0.00236974
0.628315, 0.00230651
0.607058, 0.00234375
0.62142, 0.00232701
0.615767, 0.00235112
0.623227, 0.00235867
0.623431, 0.00232997
0.619387, 0.0023089
0.610576, 0.00226005
0.595977, 0.00223312
0.586976, 0.00219454
0.578739, 0.00219914
0.577298, 0.00218862
0.573792, 0.0021965
0.578763, 0.00221057
0.581167, 0.00220196
0.580661, 0.0022058
0.579255, 0.00217579
0.57327, 0.0021703
0.569964, 0.00214767
0.563274, 0.00215074
0.564385, 0.00214365
0.562693, 0.00214035
0.561585, 0.0021458
0.5626, 0.00213577
0.561158, 0.00214727
0.56352, 0.00215146
0.565562, 0.00217507
0.572597, 0.00220683
0.58257, 0.00227236
0.60211, 0.0023846
0.638391, 0.00256946
0.692022, 0.00278918
0.764126, 0.00292797
0.800687, 0.00278722
0.76384, 0.00238238
0.634215, 0.00218114
0.573875, 0.00235729
0.629737, 0.00246983
0.657424, 0.00225333
0.595332, 0.0021814
0.575244, 0.00231781
0.610544, 0.00225447
0.597275, 0.00216565
0.569939, 0.00225922
0.594144, 0.00225932
0.600971, 0.00215914
0.56681, 0.00219364
0.575682, 0.00221938
0.588402, 0.00214747
0.56344, 0.00213434
0.559522, 0.00218112
0.577065, 0.00216178
0.568184, 0.00211627
0.555849, 0.00214393
0.565874, 0.0021649
0.570034, 0.0021363
0.564377, 0.00211956
0.55736, 0.00211968
0.558015, 0.00212596
0.560878, 0.00214252
0.564069, 0.00212851
0.56209, 0.00211729
0.557604, 0.00211049
0.555377, 0.0021279
0.562091, 0.00214528
0.565478, 0.00217175
0.575314, 0.00220503
0.584473, 0.00227248
0.606258, 0.00234576
0.627791, 0.00246169
0.663424, 0.00254876
0.688792, 0.00258923
0.700937, 0.00245982
0.66156, 0.00226155
0.601423, 0.0021194
0.559367, 0.00216565
0.571777, 0.00226158
0.603319, 0.00222062
0.588739, 0.00210744
0.555359, 0.00210245
0.55407, 0.00216836
0.572514, 0.00215117
0.569434, 0.00209146
0.549904, 0.00210956
0.555569, 0.0021558
0.570349, 0.00213038
0.561948, 0.00209622
0.552182, 0.00211503
0.558764, 0.00213856
0.564543, 0.00211522
0.559631, 0.00211061
0.556497, 0.00214107
0.566742, 0.00217431
0.575977, 0.00218344
0.580352, 0.0022266
0.591587, 0.00229994
0.617433, 0.0023979
0.643949, 0.00245451
0.665311, 0.00246023
0.662902, 0.002366
0.637563, 0.00221702
0.589384, 0.00209623
0.553731, 0.00210454
0.55773, 0.00217606
0.576072, 0.0021774
0.580476, 0.00213346
0.563688, 0.0020954
0.553266, 0.00211393
0.561333, 0.00212492
0.561007, 0.0020921
0.554365, 0.00208397
0.549945, 0.00209617
0.553309, 0.00210701
0.559267, 0.00208526
0.549731, 0.00205233
0.54154, 0.00205294
0.541098, 0.00207521
0.547132, 0.00209269
0.554378, 0.00208287
0.549728, 0.00206336
0.54484, 0.00205026
0.540777, 0.00205701
0.54199, 0.00206856
0.547298, 0.00208259
0.549402, 0.00208769
0.553333, 0.00209804
0.554059, 0.00210711
0.559287, 0.00214279
0.567709, 0.00218489
0.583295, 0.00227345
0.606914, 0.00234874
0.63327, 0.00243898
0.65652, 0.00242704
0.65722, 0.00235288
0.631169, 0.00218611
0.583692, 0.00209572
0.555631, 0.00214
0.567721, 0.00228281
0.614103, 0.00244881
0.660657, 0.00260555
0.711068, 0.00287204
0.791249, 0.00324594
0.90467, 0.00339634
0.951214, 0.00297895
0.824792, 0.00225511
0.604901, 0.00223066
0.59524, 0.00258948
0.707374, 0.00235025
0.631822, 0.00211869
0.561245, 0.00236451
0.637361, 0.00221564
0.590068, 0.00209737
0.554027, 0.00230818
0.619663, 0.00216739
0.575109, 0.00216453
0.572622, 0.00221398
0.591203, 0.00208852
0.549802, 0.00218833
0.579793, 0.00216561
0.574586, 0.00213407
0.565475, 0.00219543
0.581184, 0.00210706
0.558027, 0.00213446
0.564665, 0.0021331
0.563766, 0.00209642
0.553223, 0.00214749
0.570077, 0.00213016
0.56235, 0.00213473
0.564895, 0.00214258
0.567825, 0.0021179
0.559248, 0.00210526
0.555669, 0.00209495
0.55538, 0.00206915
0.544201, 0.00206184
0.544011, 0.00205743
0.542342, 0.00204287
0.537952, 0.0020496
0.539407, 0.00205187
0.542071, 0.00205534
0.541443, 0.00205919
0.543394, 0.00208082
0.55094, 0.00209417
0.554056, 0.00212781
0.564168, 0.00218202
0.582011, 0.00225868
0.604149, 0.0023445
0.631947, 0.00243216
0.656581, 0.00243071
0.659525, 0.0023259
0.623137, 0.00215017
0.574841, 0.00209078
0.553834, 0.00217718
0.580547, 0.00225846
0.605333, 0.00219922
0.587253, 0.00207539
0.548461, 0.00203985
0.539692, 0.00209588
0.55436, 0.00210386
0.559475, 0.00205542
0.542981, 0.00201579
0.531794, 0.00204893
0.543214, 0.0020936
0.554846, 0.00209031
0.556106, 0.0020563
0.544029, 0.00203022
0.537642, 0.00202758
0.535715, 0.00204174
0.541231, 0.00205293
0.543876, 0.00207927
0.551168, 0.00211069
0.562836, 0.00221371
0.591832, 0.00236534
0.642214, 0.0026494
0.722597, 0.00292643
0.813951, 0.00313664
0.866507, 0.00285301
0.790502, 0.00236349
0.636329, 0.00216508
0.579825, 0.00239729
0.656118, 0.00236574
0.6383, 0.00211417
0.565055, 0.00221793
0.597591, 0.00227114
0.609384, 0.00209235
0.556855, 0.00216068
0.580525, 0.00218256
0.58171, 0.0020727
0.551845, 0.00215397
0.578855, 0.00212059
0.564004, 0.00201962
0.534503, 0.00207903
0.555726, 0.00204721
0.542212, 0.0020344
0.538893, 0.00208065
0.555904, 0.00203164
0.538457, 0.00205326
0.544639, 0.00207169
0.552068, 0.00203162
0.539598, 0.00205356
0.544793, 0.00206267
0.549001, 0.00202607
0.537858, 0.00203251
0.539638, 0.00202493
0.53735, 0.00200549
0.532579, 0.00201917
0.534985, 0.00202557
0.537734, 0.00204399
0.543846, 0.00211315
0.564296, 0.00222179
0.598132, 0.00241814
0.657747, 0.00273262
0.7547, 0.00303628
0.843547, 0.00312432
0.87377, 0.00283869
0.780997, 0.00280792
0.777512, 0.00365251
1.03551, 0.00423674
1.20022, 0.00346948
0.978477, 0.00260971
0.707476, 0.00293375
0.803847, 0.00342555
0.95176, 0.00278098
0.763753, 0.00257954
0.697603, 0.00262618
0.709299, 0.00222277
0.590901, 0.00253014
0.684283, 0.00243674
0.652763, 0.0023098
0.61712, 0.00233864
0.626468, 0.00213805
0.564478, 0.00238863
0.636679, 0.00218907
0.581167, 0.00220688
0.589307, 0.00217047
0.573781, 0.00211831
0.559494, 0.00222007
0.594361, 0.00207861
0.549166, 0.00214037
0.56521, 0.00206548
0.545522, 0.00210543
0.558669, 0.00209964
0.554702, 0.00205788
0.542585, 0.00207162
0.548579, 0.00201639
0.531144, 0.00207768
0.549591, 0.00203568
0.537288, 0.00202086
0.533819, 0.00202569
0.535173, 0.0019919
0.524686, 0.00202693
0.536716, 0.00200218
0.528806, 0.0019949
0.526608, 0.0019997
0.528936, 0.00197164
0.521038, 0.00198833
0.525555, 0.00198083
0.523601, 0.00196716
0.520657, 0.00198013
0.523445, 0.00196646
0.519977, 0.001965
0.520499, 0.00196964
0.52121, 0.00195539
0.516983, 0.00195701
0.517899, 0.00195753
0.517636, 0.00194751
0.51451, 0.00195099
0.515912, 0.00195072
0.515732, 0.00194519
0.513721, 0.00194722
0.51462, 0.00194636
0.514252, 0.00194322
0.513422, 0.00194371
0.513655, 0.0019459
0.514286, 0.00194775
0.515079, 0.00195533
0.517084, 0.00196475
0.520445, 0.00198953
0.528107, 0.0020365
0.542067, 0.00212728
0.570229, 0.00229607
0.620921, 0.0025784
0.706769, 0.0029362
0.816151, 0.00311574
0.869752, 0.00279201
0.77413, 0.00217326
0.584977, 0.00208294
0.558271, 0.00238923
0.647949, 0.00219732
0.59378, 0.00201862
0.537091, 0.00224782
0.603826, 0.00213352
0.573754, 0.00204018
0.541395, 0.0021921
0.58798, 0.00205683
0.547101, 0.00201746
0.535626, 0.00211588
0.563748, 0.00201765
0.534588, 0.00203771
0.5428, 0.00206979
0.549401, 0.00199627
0.528698, 0.00203067
0.541483, 0.00202753
0.537524, 0.00197311
0.521658, 0.00200456
0.534964, 0.00200749
0.531439, 0.00196913
0.522252, 0.00200894
0.534238, 0.00202266
0.537198, 0.00202678
0.538421, 0.00206788
0.554036, 0.00213537
0.569245, 0.00215854
0.581273, 0.00221542
0.592613, 0.00218957
0.590525, 0.00215503
0.575988, 0.00206388
0.553464, 0.00199617
0.530465, 0.00199239
0.529669, 0.0020102
0.536775, 0.00203581
0.542159, 0.00201695
0.538414, 0.00199615
0.530899, 0.00195291
0.519265, 0.0019364
0.513618, 0.00194868
0.517442, 0.00195755
0.520944, 0.00195682
0.519541, 0.00194085
0.516821, 0.00193169
0.512686, 0.00192876
0.512808, 0.00194387
0.517429, 0.00195915
0.521252, 0.00196683
0.524538, 0.00197252
0.52533, 0.0019728
0.526243, 0.00197457
0.526573, 0.00198387
0.529768, 0.0019932
0.532481, 0.0019933
0.532873, 0.00197661
0.527668, 0.00195519
0.521233, 0.00193471
0.514534, 0.00193302
0.514089, 0.00195048
0.518709, 0.00198088
0.528467, 0.00202071
0.540113, 0.00207249
0.55617, 0.00213176
0.574186, 0.00221025
0.598291, 0.00227797
0.618469, 0.00233679
0.637149, 0.00230344
0.626065, 0.00222389
0.603656, 0.00208519
0.56058, 0.00204558
0.550098, 0.00208729
0.561862, 0.0021687
0.588415, 0.00220304
0.597652, 0.00221261
0.603845, 0.00227083
0.617105, 0.00237338
0.651542, 0.00246797
0.675007, 0.00250103
0.684206, 0.00255726
0.704921, 0.00278772
0.76993, 0.00289018
0.811777, 0.00269454
0.743932, 0.00214608
0.578595, 0.00203253
0.546111, 0.00227098
0.614817, 0.00216266
0.583697, 0.0020362
0.544619, 0.00218406
0.586969, 0.00211026
0.569386, 0.00201456
0.537197, 0.00206079
0.549555, 0.00200572
0.536905, 0.00202789
0.540962, 0.00205006
0.547198, 0.00196848
0.525102, 0.00200223
0.533895, 0.00199448
0.531943, 0.00194643
0.517394, 0.00198366
0.530242, 0.0019499
0.518984, 0.00191199
0.507431, 0.00194332
0.518654, 0.00193069
0.513379, 0.00192652
0.512443, 0.00194354
0.517994, 0.00191165
0.508097, 0.00191827
0.509251, 0.0019227
0.511795, 0.00190348
0.504907, 0.00191765
0.509429, 0.00193441
0.515034, 0.00192388
0.511852, 0.0019375
0.514722, 0.00195553
0.521588, 0.0019803
0.528005, 0.00202142
0.541742, 0.00208773
0.560845, 0.00214201
0.579466, 0.00219408
0.593448, 0.00215696
0.583744, 0.00205376
0.551409, 0.00193545
0.516362, 0.00192149
0.511306, 0.00197134
0.527554, 0.00200538
0.53696, 0.00196198
0.524642, 0.00190264
0.506001, 0.00189185
0.503001, 0.00192704
0.514291, 0.00192777
0.513183, 0.00189767
0.505161, 0.00188897
0.502331, 0.00190295
0.506079, 0.00192497
0.513169, 0.00191484
0.510488, 0.00191531
0.509575, 0.0019135
0.510586, 0.00195185
0.521297, 0.00201857
0.542039, 0.00213224
0.576176, 0.00230004
0.627733, 0.00253286
0.695888, 0.0027068
0.751063, 0.00274234
0.758054, 0.00249467
0.687723, 0.00245196
0.67486, 0.00289463
0.809196, 0.00363067
1.04284, 0.00418517
1.21128, 0.00367825
1.06157, 0.00268472
0.750038, 0.00284963
0.786098, 0.00292786
0.829803, 0.00257093
0.699535, 0.00319071
0.887207, 0.00270701
0.748378, 0.00238742
0.652928, 0.00242221
0.656027, 0.00218185
0.585264, 0.0024367
0.669646, 0.00229317
0.620718, 0.00236586
0.639497, 0.00203364
0.540814, 0.00226399
0.61676, 0.00214876
0.574538, 0.00219636
0.585245, 0.00205508
0.549674, 0.00215035
0.578925, 0.00206194
0.546587, 0.00206902
0.549489, 0.00207431
0.555195, 0.00208061
0.5559, 0.00199571
0.527485, 0.00197527
0.522718, 0.00203511
0.543019, 0.00199127
0.529785, 0.00200145
0.53163, 0.00195155
0.517194, 0.00195942
0.520639, 0.00191902
0.507875, 0.00197154
0.523394, 0.00193892
0.514783, 0.00192962
0.512754, 0.00191366
0.507084, 0.00192403
0.510782, 0.00191251
0.507667, 0.00189181
0.502393, 0.00190597
0.506213, 0.00189317
0.501746, 0.00189412
0.503575, 0.00188826
0.500808, 0.00189705
0.5033, 0.00188216
0.499517, 0.00186972
0.496615, 0.00187827
0.49814, 0.00186389
0.494498, 0.00186658
0.495894, 0.00186746
0.49532, 0.00186735
0.495286, 0.00186448
0.494958, 0.00185667
0.492788, 0.00186071
0.493425, 0.00185569
0.493066, 0.00185362
0.492425, 0.00185781
0.493579, 0.00186045
0.494814, 0.00185972
0.495125, 0.00186933
0.497522, 0.00187406
0.49951, 0.00189468
0.505619, 0.00192207
0.514241, 0.00197232
0.528624, 0.00203499
0.549405, 0.00212401
0.574586, 0.00217738
0.592224, 0.00218127
0.592023, 0.00206777
0.559193, 0.00193188
0.516944, 0.00187289
0.500653, 0.00192962
0.516762, 0.00196619
0.529191, 0.00191529
0.512815, 0.00185442
0.495, 0.00187795
0.502575, 0.00193173
0.517597, 0.00193032
0.518775, 0.00188321
0.50287, 0.00185066
0.493931, 0.00186171
0.496793, 0.0018892
0.505062, 0.00189351
0.506712, 0.00189186
0.505697, 0.00189491
0.507063, 0.00194492
0.521891, 0.00202666
0.546151, 0.00215549
0.584977, 0.00231659
0.633578, 0.00248723
0.685481, 0.00255049
0.706014, 0.00238478
0.657635, 0.00207677
0.564528, 0.00197433
0.531684, 0.0021234
0.576533, 0.00214354
0.581459, 0.00202875
0.547954, 0.00204452
0.553798, 0.00205373
0.555355, 0.0019815
0.533861, 0.0019622
0.528602, 0.00194442
0.521496, 0.00190934
0.512433, 0.00192183
0.51744, 0.00190791
0.510852, 0.00188383
0.504861, 0.00190067
0.511386, 0.00187643
0.501476, 0.00185541
0.497019, 0.00189321
0.509412, 0.00189585
0.507537, 0.00187841
0.504747, 0.00190154
0.511218, 0.00192003
0.516134, 0.0019495
0.524739, 0.00198459
0.5386, 0.00203553
0.549853, 0.00208137
0.566837, 0.00211443
0.575901, 0.00204416
0.554753, 0.00194259
0.523515, 0.00186092
0.499785, 0.0018653
0.501556, 0.00193254
0.520086, 0.00193528
0.522646, 0.00188576
0.507206, 0.00185416
0.496783, 0.00184437
0.494747, 0.00185951
0.499486, 0.00186729
0.500507, 0.00185854
0.498907, 0.00184866
0.49496, 0.00182133
0.487528, 0.00181575
0.485092, 0.00181895
0.486359, 0.0018292
0.489823, 0.00184897
0.495175, 0.00184904
0.495293, 0.00185524
0.497776, 0.00187237
0.502216, 0.00190687
0.51318, 0.00197097
0.533483, 0.0020686
0.561799, 0.00220866
0.606737, 0.00238608
0.657357, 0.00247301
0.687989, 0.00243085
0.66887, 0.00222728
0.611552, 0.00218514
0.594472, 0.00240064
0.661744, 0.00261644
0.730532, 0.00256571
0.714148, 0.00246732
0.682478, 0.00246322
0.683092, 0.0024614
0.676908, 0.00219435
0.600274, 0.0020584
0.559115, 0.00205262
0.554457, 0.00196982
0.533542, 0.00200939
0.544561, 0.00211156
0.572697, 0.00201895
0.547925, 0.00187388
0.501753, 0.00188422
0.504185, 0.00195943
0.529965, 0.00197425
0.530949, 0.00191863
0.514774, 0.00185436
0.497397, 0.00185688
0.496168, 0.00190471
0.510161, 0.00189308
0.50897, 0.00185684
0.496883, 0.00184889
0.494885, 0.00186254
0.500833, 0.00186363
0.498467, 0.00182918
0.488756, 0.00183193
0.489554, 0.0018416
0.492049, 0.00182549
0.489068, 0.00182245
0.486504, 0.00182437
0.487834, 0.00183949
0.492578, 0.00182693
0.487528, 0.00181255
0.484421, 0.00181743
0.485877, 0.00183633
0.491123, 0.00184363
0.494421, 0.00185504
0.497144, 0.00188256
0.505275, 0.00192979
0.520739, 0.00197932
0.534833, 0.00200931
0.544582, 0.00200539
0.543214, 0.00196033
0.529604, 0.00188351
0.507044, 0.00183102
0.491101, 0.00182047
0.488625, 0.00185464
0.499131, 0.00186747
0.502407, 0.00184993
0.49747, 0.00181358
0.48593, 0.00180855
0.483989, 0.0018278
0.491121, 0.0018532
0.49721, 0.00183727
0.494089, 0.00181593
0.486151, 0.00179388
0.48091, 0.00180149
0.482209, 0.00180499
0.484402, 0.00181657
0.486966, 0.00182406
0.490633, 0.00185489
0.498092, 0.0018813
0.508102, 0.00192236
0.518411, 0.00196328
0.532867, 0.00203297
0.552202, 0.00209933
0.573858, 0.0021566
0.589531, 0.0021603
0.593245, 0.0021576
0.590875, 0.00218378
0.60271, 0.00225634
0.623816, 0.00221328
0.611452, 0.00202523
0.552658, 0.00185151
0.498085, 0.0018593
0.50058, 0.00200531
0.544192, 0.00205256
0.560177, 0.00199007
0.537276, 0.0019773
0.536086, 0.00216363
0.588711, 0.00228623
0.630542, 0.00242385
0.6682, 0.00256907
0.713051, 0.00267836
0.749614, 0.0025698
0.71436, 0.00225272
0.619797, 0.00231876
0.639245, 0.00238781
0.655858, 0.00213807
0.586336, 0.00201559
0.551414, 0.00208267
0.56665, 0.00197182
0.535424, 0.00199862
0.544649, 0.00198303
0.535053, 0.00186081
0.503016, 0.00197669
0.53521, 0.0019887
0.537227, 0.00193986
0.526173, 0.00196624
0.531523, 0.00187645
0.505703, 0.00187363
0.504993, 0.0018763
0.505957, 0.00183072
0.493379, 0.00184899
0.497952, 0.00181203
0.488631, 0.00181213
0.487294, 0.00183768
0.494286, 0.00181377
0.489769, 0.00181545
0.487952, 0.00181442
0.487019, 0.00180268
0.484991, 0.00182018
0.488935, 0.00182753
0.491082, 0.00181001
0.486448, 0.00180774
0.486727, 0.0018071
0.484369, 0.0017932
0.481888, 0.00180053
0.484549, 0.00179925
0.482427, 0.00178147
0.478955, 0.001775
0.476764, 0.0017714
0.474668, 0.00176019
0.472197, 0.00176599
0.473625, 0.00177374
0.475071, 0.0017744
0.475363, 0.00177419
0.476805, 0.00178449
0.477978, 0.00178466
0.479628, 0.0017989
0.483532, 0.00182679
0.491941, 0.00188201
0.508928, 0.00197474
0.538221, 0.00215886
0.592856, 0.00242264
0.67416, 0.00268946
0.75489, 0.00264068
0.739621, 0.00216025
0.595647, 0.00185995
0.5012, 0.00210053
0.574145, 0.00215058
0.589716, 0.0019211
0.519666, 0.0020765
0.563317, 0.00209668
0.576099, 0.00203406
0.55088, 0.0021818
0.597111, 0.00212566
0.580124, 0.0020465
0.559026, 0.00223862
0.608478, 0.00208436
0.571759, 0.00195282
0.526656, 0.00194638
0.525556, 0.00189349
0.510162, 0.00189053
0.508733, 0.00200754
0.542417, 0.00198387
0.538118, 0.0018987
0.512168, 0.0019348
0.52558, 0.00200306
0.542688, 0.00193514
0.527172, 0.00191574
0.517078, 0.00191994
0.519951, 0.00186727
0.504146, 0.00179333
0.479998, 0.00180365
0.483527, 0.00185231
0.497229, 0.00184369
0.496395, 0.00181834
0.48604, 0.00180222
0.484722, 0.00180667
0.483314, 0.00179483
0.481586, 0.00179764
0.482792, 0.00181216
0.486378, 0.00178699
0.479869, 0.00176553
0.472795, 0.00176147
0.471338, 0.00177213
0.475985, 0.001782
0.476747, 0.00176417
0.474015, 0.00176299
0.471427, 0.00175764
0.470535, 0.00175254
0.469115, 0.00175081
0.468805, 0.00176205
0.471949, 0.00176869
0.47552, 0.00178465
0.478902, 0.00178626
0.480672, 0.00181354
0.487723, 0.00184718
0.498865, 0.00191689
0.51804, 0.00198924
0.543412, 0.00211557
0.577704, 0.00219732
0.606507, 0.00222779
0.612396, 0.00207987
0.571754, 0.00188843
0.51148, 0.00180793
0.488735, 0.00189874
0.516833, 0.00204968
0.558997, 0.00203673
0.559734, 0.00205773
0.562491, 0.00215858
0.596887, 0.00234932
0.654319, 0.002425
0.676896, 0.00235616
0.656083, 0.00226579
0.625491, 0.00220529
0.610884, 0.00226883
0.625906, 0.00232561
0.645904, 0.00231256
0.638577, 0.00207484
0.566921, 0.00185978
0.505618, 0.00192889
0.525921, 0.00206054
0.566578, 0.00204685
0.557864, 0.00194489
0.532265, 0.0021002
0.573243, 0.00226249
0.630831, 0.00238423
0.659709, 0.00240484
0.672354, 0.00232227
0.640146, 0.00203785
0.555724, 0.00191551
0.519125, 0.00191484
0.517662, 0.0019153
0.51885, 0.00198463
0.538706, 0.00196499
0.532389, 0.00181894
0.489082, 0.0018112
0.486008, 0.00190998
0.517276, 0.00188781
0.510203, 0.00180705
0.486531, 0.00178612
0.479759, 0.00180684
0.486354, 0.00183247
0.494041, 0.00180808
0.486351, 0.00175666
0.472193, 0.00175693
0.471961, 0.00179016
0.481695, 0.00177533
0.477238, 0.00174921
0.469504, 0.00176031
0.472621, 0.00175924
0.472734, 0.00176195
0.471699, 0.00175882
0.473235, 0.00176254
0.47211, 0.00176561
0.474166, 0.00179111
0.482061, 0.00182263
0.492556, 0.00187077
0.505821, 0.00194494
0.531965, 0.00209061
0.570484, 0.00219317
0.607282, 0.002213
0.608229, 0.00201579
0.553346, 0.00179114
0.485313, 0.00178205
0.482526, 0.00191456
0.52178, 0.00188836
0.513086, 0.00179481
0.483153, 0.00182802
0.492455, 0.00188521
0.50881, 0.00181993
0.492706, 0.00178885
0.481257, 0.00182452
0.492654, 0.00185129
0.500321, 0.00180933
0.488848, 0.0018206
0.48912, 0.00185415
0.50023, 0.00189531
0.510377, 0.00185746
0.501408, 0.00188414
0.508103, 0.00193018
0.525303, 0.00201596
0.54997, 0.00203231
0.556106, 0.00202731
0.553167, 0.00195788
0.534245, 0.00190298
0.514107, 0.0018064
0.488391, 0.00177973
0.479349, 0.0018274
0.492505, 0.00187768
0.51155, 0.0019264
0.523953, 0.00194187
0.532106, 0.00206235
0.567579, 0.00229411
0.636775, 0.00255051
0.717725, 0.00260439
0.728916, 0.00229858
0.640726, 0.00192973
0.52422, 0.00190983
0.520387, 0.00205987
0.564348, 0.00189538
0.51465, 0.00179792
0.486104, 0.00194477
0.527552, 0.00185132
0.501575, 0.0018157
0.491149, 0.00190973
0.515956, 0.00176389
0.475209, 0.0017797
0.4799, 0.00181212
0.486769, 0.00175216
0.470878, 0.0018288
0.494077, 0.00178684
0.479777, 0.00178334
0.479403, 0.00180587
0.487539, 0.00175562
0.470805, 0.00176669
0.474571, 0.00174578
0.470005, 0.00173657
0.465408, 0.00175383
0.471387, 0.00173018
0.4649, 0.00175434
0.47168, 0.00176344
0.47462, 0.00177063
0.476972, 0.00181423
0.490895, 0.00185997
0.502575, 0.00191974
0.524085, 0.00202843
0.553959, 0.00206153
0.566573, 0.00203483
0.557533, 0.00189351
0.515302, 0.0017527
0.471882, 0.00175697
0.472634, 0.00184683
0.501459, 0.00187059
0.50676, 0.00181564
0.491531, 0.00181824
0.491413, 0.00189192
0.514815, 0.00193096
0.524924, 0.00192842
0.527842, 0.00195876
0.531293, 0.00199425
0.54721, 0.00201794
0.549006, 0.00189659
0.517254, 0.00178526
0.480273, 0.00173411
0.467222, 0.00176385
0.476131, 0.00180433
0.486647, 0.00180877
0.490122, 0.00180158
0.48776, 0.00183604
0.495755, 0.00187639
0.514067, 0.00202153
0.549639, 0.0021178
0.588486, 0.00233149
0.642938, 0.00248358
0.698165, 0.00267337
0.747259, 0.00245154
0.684978, 0.00193759
0.529426, 0.00180026
0.484352, 0.00208509
0.570281, 0.00199763
0.542805, 0.00176923
0.476187, 0.00194982
0.531045, 0.00192311
0.520843, 0.00175278
0.471665, 0.00189705
0.515366, 0.00185397
0.498752, 0.00175034
0.469721, 0.00186021
0.504267, 0.00179822
0.483248, 0.00173721
0.465772, 0.00181572
0.491467, 0.00176557
0.474828, 0.00172466
0.463005, 0.00177282
0.479002, 0.00174372
0.468978, 0.001706
0.457311, 0.00174409
0.469986, 0.00174619
0.469245, 0.00170075
0.455873, 0.00171611
0.460393, 0.00173654
0.466954, 0.00170973
0.458406, 0.00169826
0.455049, 0.0017215
0.463051, 0.00172111
0.46159, 0.00170629
0.457918, 0.00172068
0.463067, 0.0017651
0.474681, 0.00179581
0.485749, 0.00187456
0.510247, 0.00205234
0.564561, 0.00233167
0.652117, 0.00273429
0.776063, 0.00294562
0.841198, 0.00270993
0.767148, 0.00198676
0.544133, 0.00194992
0.529606, 0.00225941
0.628654, 0.0020822
0.569258, 0.00228483
0.632742, 0.00248218
0.692501, 0.00226829
0.626918, 0.00255965
0.709557, 0.00261308
0.738242, 0.00345856
0.969926, 0.00435982
1.25146, 0.00437917
1.24597, 0.00312028
0.883534, 0.00419853
1.21751, 0.00335409
0.941859, 0.0026691
0.734797, 0.00284078
0.788532, 0.00307064
0.859242, 0.00237745
0.648462, 0.0030131
0.834502, 0.00259889
0.71407, 0.00274601
0.759629, 0.0027189
0.743853, 0.00273175
0.754071, 0.00261803
0.710218, 0.00226655
0.614598, 0.00224327
0.60833, 0.00220673
0.592486, 0.00228528
0.618418, 0.00228192
0.616149, 0.00200148
0.538658, 0.00211164
0.57186, 0.00205035
0.546516, 0.00211514
0.569793, 0.00196345
0.524578, 0.00195865
0.52318, 0.00198969
0.533756, 0.00194542
0.517521, 0.00194671
0.520037, 0.0018828
0.50282, 0.00191011
0.511277, 0.00186127
0.499842, 0.00186285
0.499769, 0.00184663
0.493039, 0.00184281
0.495696, 0.00184329
0.495587, 0.00183264
0.489527, 0.00178949
0.47829, 0.00180595
0.48288, 0.00179687
0.481304, 0.00178042
0.47593, 0.00178534
0.476897, 0.0017676
0.472657, 0.0017676
0.47286, 0.0017778
0.477578, 0.00174914
0.468189, 0.00176183
0.470785, 0.00174473
0.466351, 0.00174334
0.466905, 0.00173832
0.46521, 0.00173601
0.463275, 0.001726
0.460867, 0.00172483
0.462231, 0.00172133
0.460243, 0.00172223
0.460325, 0.00171616
0.459374, 0.0017133
0.458102, 0.00171502
0.458793, 0.00171571
0.459306, 0.00171832
0.460227, 0.00172594
0.462525, 0.00174165
0.468262, 0.00177748
0.478554, 0.00184415
0.499115, 0.00197358
0.538601, 0.00215648
0.594542, 0.0023815
0.662272, 0.00236898
0.65837, 0.00205635
0.564463, 0.00173254
0.466231, 0.0018556
0.503141, 0.00200377
0.549418, 0.00179836
0.485699, 0.00175849
0.474613, 0.00190001
0.517881, 0.00178378
0.481255, 0.00172701
0.465187, 0.00183894
0.498361, 0.00177226
0.477284, 0.0017086
0.45822, 0.00179204
0.482624, 0.00176966
0.47615, 0.00169838
0.455153, 0.00173936
0.4668, 0.00175135
0.471915, 0.00170526
0.457029, 0.00170606
0.456919, 0.00172198
0.463857, 0.00171108
0.458277, 0.00169087
0.453419, 0.00169543
0.45548, 0.00170336
0.455698, 0.00168727
0.453238, 0.00168431
0.451607, 0.00168551
0.451365, 0.00167618
0.450519, 0.00168065
0.450285, 0.00167973
0.450435, 0.00167037
0.44792, 0.00167166
0.447328, 0.00167187
0.448512, 0.00167124
0.447802, 0.00166558
0.446203, 0.00165976
0.445472, 0.0016658
0.446324, 0.00166278
0.446364, 0.00165732
0.44451, 0.00165859
0.444337, 0.00165821
0.445098, 0.00165902
0.444583, 0.00165445
0.443666, 0.00165234
0.443222, 0.00165579
0.444068, 0.00165394
0.444012, 0.00165236
0.443222, 0.00164968
0.442562, 0.00165198
0.443361, 0.00165436
0.443687, 0.00165503
0.444507, 0.00166007
0.445444, 0.00166928
0.448688, 0.00168777
0.454197, 0.00172588
0.465741, 0.00179377
0.486621, 0.00193028
0.528081, 0.00215458
0.596394, 0.00244947
0.686239, 0.00263821
0.744477, 0.00239183
0.668695, 0.00187335
0.513671, 0.00184842
0.501383, 0.00215972
0.594466, 0.00200446
0.550816, 0.00181977
0.494057, 0.00200957
0.548974, 0.00192156
0.527575, 0.00181191
0.490958, 0.00194401
0.53078, 0.00186089
0.505456, 0.00180328
0.49116, 0.00195449
0.526875, 0.00183104
0.50062, 0.0017935
0.482457, 0.00184207
0.498378, 0.00176019
0.475716, 0.00173225
0.466523, 0.00180341
0.485917, 0.00175509
0.474153, 0.00169716
0.456295, 0.00173525
0.465506, 0.00170767
0.459335, 0.00166726
0.447311, 0.00170219
0.454651, 0.00169182
0.456165, 0.00166289
0.444944, 0.00165917
0.443546, 0.00167327
0.450749, 0.00167829
0.44939, 0.00165662
0.444201, 0.00166038
0.444851, 0.00167117
0.448729, 0.00166508
0.446286, 0.00164955
0.442296, 0.00165677
0.444109, 0.00166788
0.447749, 0.00165774
0.444709, 0.00165131
0.442939, 0.00165498
0.444091, 0.00166177
0.44623, 0.00166303
0.446896, 0.00166752
0.448109, 0.00168911
0.454204, 0.00172638
0.466974, 0.00181753
0.492776, 0.00194904
0.5349, 0.00219421
0.608905, 0.0024683
0.692962, 0.00256442
0.724584, 0.00232074
0.648518, 0.00204623
0.564897, 0.00228828
0.635592, 0.00259603
0.73295, 0.00249536
0.696072, 0.00234341
0.654321, 0.00225368
0.623928, 0.00189985
0.517073, 0.00183838
0.500378, 0.00198262
0.541013, 0.00195485
0.532823, 0.00188824
0.516661, 0.0017718
0.477518, 0.00182192
0.494064, 0.00188445
0.516156, 0.00173116
0.466245, 0.0017401
0.469669, 0.00180686
0.491399, 0.00172995
0.466086, 0.00173624
0.466588, 0.00173231
0.469109, 0.00173788
0.469909, 0.00175909
0.473656, 0.0016769
0.451449, 0.00167723
0.451716, 0.00172975
0.463646, 0.00168648
0.454012, 0.00167809
0.451163, 0.00178478
0.48785, 0.00178055
0.48644, 0.00176167
0.476987, 0.00174983
0.467185, 0.00172175
0.462533, 0.00175399
0.470536, 0.00174603
0.46862, 0.00176853
0.475402, 0.00178113
0.485752, 0.00182412
0.490335, 0.00181291
0.495388, 0.00185405
0.501675, 0.00184093
0.50324, 0.00190149
0.514797, 0.00187218
0.511025, 0.00185737
0.501978, 0.00176267
0.476198, 0.0017151
0.46229, 0.00169709
0.456062, 0.00170165
0.458692, 0.00172042
0.46248, 0.0016865
0.454981, 0.00169143
0.45347, 0.00170247
0.456895, 0.00170453
0.459636, 0.00170914
0.457283, 0.00167881
0.451707, 0.00166855
0.447438, 0.00167379
0.449837, 0.00167064
0.449236, 0.00166518
0.446939, 0.00164325
0.440374, 0.0016359
0.438516, 0.00164312
0.440243, 0.00164632
0.441686, 0.00165276
0.442861, 0.00164147
0.4403, 0.00163558
0.438705, 0.00163792
0.438534, 0.00164185
0.441145, 0.00165815
0.444192, 0.00166699
0.448414, 0.00169256
0.4546, 0.00172297
0.465847, 0.00178978
0.484499, 0.00188496
0.515173, 0.00200799
0.551183, 0.00209407
0.579179, 0.0020576
0.566993, 0.00186263
0.508507, 0.00170318
0.459576, 0.00174989
0.473648, 0.00187387
0.509187, 0.00180372
0.49186, 0.00172191
0.463191, 0.00175633
0.478698, 0.00185704
0.504361, 0.00180828
0.494297, 0.00181201
0.488018, 0.00184852
0.508916, 0.00195116
0.528909, 0.00191531
0.527808, 0.00196189
0.533634, 0.00201972
0.555458, 0.00207848
0.572983, 0.00203895
0.560094, 0.00190465
0.524, 0.0018404
0.499895, 0.00180164
0.492538, 0.0017958
0.485832, 0.00172657
0.466636, 0.00169596
0.459799, 0.00176293
0.475096, 0.00179325
0.490216, 0.00177115
0.479076, 0.00170723
0.46163, 0.00172718
0.46841, 0.00183051
0.497874, 0.00187339
0.511907, 0.00184767
0.504431, 0.001826
0.495675, 0.00183351
0.501256, 0.00183732
0.497569, 0.00172883
0.470046, 0.00164475
0.440868, 0.00162645
0.436756, 0.00167535
0.452776, 0.00171278
0.460305, 0.00167058
0.45127, 0.00163509
0.438013, 0.0016278
0.436288, 0.00164439
0.442632, 0.0016623
0.446198, 0.00164441
0.442783, 0.00162581
0.436584, 0.00163032
0.437193, 0.00162785
0.4387, 0.00163791
0.438798, 0.00161425
0.433946, 0.00160691
0.430732, 0.00161143
0.431198, 0.00161006
0.433277, 0.00162125
0.433885, 0.00160594
0.431682, 0.00160232
0.429234, 0.0015978
0.428146, 0.00159892
0.428988, 0.00160915
0.431103, 0.00160875
0.431991, 0.00161087
0.431808, 0.00160511
0.430727, 0.00160457
0.430642, 0.00161855
0.43406, 0.00163462
0.440848, 0.0017029
0.458122, 0.00178779
0.488289, 0.00202488
0.55372, 0.00234176
0.656056, 0.00277138
0.778213, 0.00276141
0.781487, 0.00209305
0.575436, 0.00172391
0.469611, 0.00209466
0.576339, 0.00200933
0.551597, 0.0018277
0.501095, 0.00206083
0.567369, 0.0019814
0.545942, 0.00207703
0.573766, 0.00230619
0.646061, 0.00238802
0.666273, 0.00276447
0.7947, 0.00311437
0.886503, 0.00295809
0.859502, 0.00290594
0.822058, 0.00326972
0.932872, 0.0031623
0.901917, 0.00229632
0.634574, 0.00235284
0.649616, 0.00251943
0.703649, 0.00207619
0.567656, 0.00208471
0.566325, 0.00222947
0.609754, 0.00202043
0.54547, 0.00203563
0.556253, 0.00196234
0.526179, 0.00184974
0.493406, 0.00208016
0.575222, 0.00177358
0.472178, 0.00191454
0.515884, 0.00184183
0.497751, 0.00183267
0.493713, 0.00181434
0.488674, 0.00177083
0.472157, 0.00181818
0.490093, 0.00174508
0.470108, 0.00170744
0.455187, 0.00179803
0.482904, 0.00169099
0.454139, 0.00170569
0.458916, 0.00172735
0.461788, 0.00166964
0.447211, 0.00169061
0.455455, 0.0016725
0.448087, 0.0016719
0.447105, 0.00166295
0.446887, 0.00164671
0.441126, 0.00165136
0.441727, 0.00165486
0.444873, 0.00163382
0.43674, 0.00163343
0.438821, 0.00163717
0.439322, 0.00161859
0.433001, 0.00161935
0.434849, 0.00161968
0.435019, 0.00161591
0.432266, 0.00161108
0.432496, 0.00160599
0.431508, 0.00161039
0.431019, 0.00160059
0.429416, 0.00159689
0.42947, 0.00160413
0.429095, 0.00159472
0.428035, 0.00159548
0.428839, 0.00159623
0.427591, 0.00159082
0.426879, 0.00158845
0.427397, 0.00159271
0.42666, 0.00158458
0.425646, 0.00158724
0.426291, 0.00159044
0.426604, 0.00158907
0.426349, 0.00158941
0.427891, 0.00160819
0.430818, 0.0016146
0.436235, 0.00166193
0.446753, 0.0017232
0.469491, 0.00188938
0.513726, 0.00210641
0.588582, 0.00249929
0.694538, 0.00266209
0.759763, 0.00244966
0.679226, 0.00189615
0.525001, 0.00194691
0.532412, 0.0021551
0.597277, 0.00180967
0.491705, 0.00177585
0.481007, 0.00194947
0.536474, 0.0018034
0.484971, 0.00179872
0.491792, 0.00175965
0.474751, 0.00168552
0.450066, 0.00181336
0.49623, 0.00176371
0.471983, 0.00169265
0.456391, 0.00172677
0.465824, 0.00164294
0.439431, 0.00167425
0.449546, 0.00171006
0.459742, 0.00163754
0.440071, 0.0016592
0.443002, 0.00165781
0.445727, 0.00162901
0.43703, 0.00165708
0.443231, 0.00164527
0.442922, 0.00160162
0.429534, 0.0016098
0.430272, 0.00161415
0.434276, 0.0015963
0.426984, 0.00159948
0.428146, 0.00161729
0.434571, 0.0016026
0.428532, 0.00158795
0.424983, 0.00159872
0.428755, 0.00159816
0.427427, 0.00158119
0.423855, 0.00158457
0.424903, 0.00159876
0.427288, 0.0015817
0.425801, 0.00158634
0.423922, 0.00158132
0.423695, 0.00157964
0.424082, 0.00157704
0.421723, 0.00157177
0.420387, 0.00156855
0.421141, 0.0015773
0.421029, 0.00156318
0.419129, 0.00156392
0.418795, 0.00157004
0.419603, 0.00156394
0.419382, 0.00156417
0.418642, 0.00156528
0.418663, 0.00156579
0.419895, 0.00157306
0.42119, 0.00158242
0.42422, 0.00160066
0.430529, 0.00165783
0.44671, 0.00175857
0.479363, 0.00199235
0.548466, 0.0023925
0.673421, 0.0029158
0.829922, 0.00302894
0.866882, 0.00224217
0.625003, 0.00175231
0.476167, 0.00220633
0.612063, 0.00197081
0.538674, 0.00181248
0.499436, 0.00210593
0.577451, 0.00175712
0.479638, 0.00192371
0.526516, 0.00176783
0.479066, 0.00180289
0.489055, 0.00181542
0.492279, 0.00179664
0.490682, 0.00183264
0.497097, 0.00182377
0.494291, 0.00188581
0.514232, 0.00196111
0.537186, 0.002022
0.555166, 0.00199453
0.548657, 0.00189294
0.517209, 0.00174901
0.476195, 0.00170348
0.460341, 0.00172862
0.468204, 0.00177241
0.482654, 0.00172624
0.466656, 0.00168967
0.458064, 0.00167318
0.450007, 0.00173247
0.4723, 0.00175997
0.474527, 0.00174784
0.478552, 0.00176806
0.476172, 0.00175335
0.481954, 0.00181615
0.491039, 0.00178039
0.488769, 0.00179703
0.487417, 0.00172266
0.469054, 0.00166585
0.450182, 0.00159925
0.430565, 0.00160091
0.431444, 0.00163441
0.440412, 0.00164293
0.4457, 0.00162443
0.437382, 0.00157988
0.42604, 0.00157131
0.422122, 0.00159068
0.427637, 0.00160695
0.433894, 0.00161404
0.433636, 0.00159211
0.429781, 0.00157862
0.423593, 0.00156635
0.420147, 0.00155829
0.419327, 0.00157543
0.421787, 0.00156874
0.423222, 0.00157796
0.42281, 0.00156315
0.4203, 0.00156203
0.419477, 0.00156389
0.418804, 0.00155602
0.418521, 0.00156392
0.418413, 0.00155787
0.419068, 0.0015722
0.420681, 0.00156676
0.421743, 0.00157752
0.422263, 0.00156791
0.42261, 0.00158181
0.423315, 0.00157499
0.425211, 0.00159706
0.427914, 0.00159825
0.432116, 0.0016291
0.438293, 0.00165516
0.448602, 0.00171248
0.464851, 0.00178347
0.486116, 0.00185968
0.51154, 0.00194908
0.533966, 0.00196055
0.54505, 0.00201906
0.551662, 0.00200557
0.560765, 0.00217274
0.596354, 0.00220401
0.618199, 0.00202676
0.556783, 0.00169
0.45847, 0.00162152
0.44211, 0.00182229
0.495841, 0.00177661
0.485774, 0.00164782
0.447375, 0.00177746
0.479448, 0.00185407
0.509282, 0.00193003
0.5285, 0.00225355
0.628152, 0.00264169
0.745655, 0.00268651
0.762917, 0.00245308
0.67841, 0.00183718
0.505663, 0.00178595
0.484, 0.00208981
0.5733, 0.00180767
0.494549, 0.0016758
0.451009, 0.00194373
0.531918, 0.00180543
0.492086, 0.00170734
0.462486, 0.00180546
0.488656, 0.00167423
0.453424, 0.0016824
0.453207, 0.00173496
0.467032, 0.00165693
0.450231, 0.00169102
0.451625, 0.0016401
0.441186, 0.00161126
0.434369, 0.00168043
0.448462, 0.00162394
0.437161, 0.00160882
0.430422, 0.00165255
0.441347, 0.00159168
0.427293, 0.00158074
0.421468, 0.00162442
0.434632, 0.00159879
0.429444, 0.00157142
0.419195, 0.00158958
0.424331, 0.00158045
0.424995, 0.00157757
0.420744, 0.00157906
0.422404, 0.00158277
0.426184, 0.00159189
0.424845, 0.00159635
0.429672, 0.0016256
0.437889, 0.0016874
0.454881, 0.00173924
0.473616, 0.00183505
0.501596, 0.00188631
0.516318, 0.00185822
0.509995, 0.00170094
0.461039, 0.00158632
0.426399, 0.00159032
0.42882, 0.00165006
0.447224, 0.00165489
0.44606, 0.00157344
0.425293, 0.00157778
0.422962, 0.00160074
0.43158, 0.0015859
0.427988, 0.00158619
0.42545, 0.00158059
0.429128, 0.00159716
0.428286, 0.00156477
0.422665, 0.0015579
0.41866, 0.00158212
0.423951, 0.0015782
0.426318, 0.00157178
0.420557, 0.0015617
0.418798, 0.00157007
0.423013, 0.00158992
0.426349, 0.00157129
0.424578, 0.00158155
0.425222, 0.0016028
0.432719, 0.00164879
0.446347, 0.00169252
0.460157, 0.00174201
0.473453, 0.00177856
0.48854, 0.0018135
0.494019, 0.00174467
0.47983, 0.00164556
0.442849, 0.00153516
0.413448, 0.00154856
0.417072, 0.00162093
0.436592, 0.00161379
0.439054, 0.00156347
0.419361, 0.00153511
0.411556, 0.00157
0.424287, 0.00159042
0.427073, 0.00154751
0.416196, 0.00152389
0.409465, 0.00155826
0.416441, 0.00155759
0.421183, 0.00154789
0.413813, 0.00153147
0.410469, 0.00155146
0.417133, 0.00157862
0.423942, 0.00159223
0.428178, 0.00162619
0.440401, 0.00177094
0.477828, 0.00197814
0.548437, 0.00239496
0.663181, 0.00271827
0.769321, 0.00260003
0.730792, 0.00206937
0.575602, 0.0021948
0.606381, 0.00261515
0.740235, 0.00215404
0.605556, 0.00221015
0.609729, 0.00208666
0.586974, 0.00191483
0.526519, 0.00215134
0.596711, 0.00209102
0.58776, 0.00196889
0.541275, 0.00190372
0.524286, 0.00181324
0.498698, 0.00184139
0.502099, 0.00185153
0.511105, 0.00178014
0.485149, 0.00187065
0.514435, 0.00169646
0.461617, 0.00171256
0.467184, 0.00164756
0.448089, 0.00166969
0.455244, 0.00164373
0.445078, 0.00166945
0.453293, 0.00162508
0.441274, 0.00158442
0.425261, 0.00159885
0.430632, 0.00162401
0.440158, 0.00161172
0.43351, 0.00157745
0.425083, 0.00160569
0.434736, 0.00160381
0.431274, 0.00161653
0.437012, 0.00163104
0.442839, 0.00169976
0.459788, 0.00171277
0.467088, 0.00172714
0.470114, 0.00171002
0.465518, 0.00166864
0.452822, 0.00158712
0.429466, 0.00154756
0.415658, 0.0015491
0.417734, 0.00158482
0.427167, 0.00159597
0.431769, 0.0015867
0.427889, 0.00158103
0.424599, 0.00155276
0.419557, 0.00154658
0.414385, 0.00153839
0.413373, 0.00156002
0.420968, 0.00160213
0.430703, 0.00161666
0.438507, 0.00165574
0.448062, 0.00169265
0.459998, 0.00176987
0.484173, 0.00186539
0.511316, 0.00197009
0.544322, 0.00203936
0.563492, 0.00202591
0.561119, 0.00193196
0.531784, 0.00180226
0.493031, 0.00174312
0.477122, 0.00174202
0.473314, 0.00168468
0.458875, 0.00164349
0.443008, 0.00167187
0.454051, 0.00172218
0.468742, 0.00163131
0.441198, 0.00154125
0.414377, 0.00157993
0.426492, 0.00162391
0.439453, 0.00159209
0.429438, 0.00155862
0.420422, 0.00158451
0.42646, 0.00157974
0.426883, 0.00154808
0.415884, 0.00153832
0.413698, 0.00156429
0.420344, 0.00155845
0.419104, 0.00154477
0.414227, 0.00153876
0.413217, 0.00154662
0.415342, 0.00153724
0.412605, 0.00151975
0.40759, 0.00151215
0.405116, 0.00151645
0.40666, 0.00151927
0.407672, 0.00152057
0.4078, 0.00152182
0.40857, 0.00152354
0.408867, 0.00153033
0.411117, 0.00153066
0.411348, 0.00153805
0.413786, 0.0015464
0.416475, 0.00156724
0.42288, 0.00159259
0.430536, 0.0016264
0.44064, 0.00165347
0.449383, 0.00168832
0.458637, 0.001694
0.463461, 0.00174375
0.473736, 0.0017618
0.488083, 0.00194228
0.531567, 0.00207986
0.590225, 0.00229584
0.637065, 0.00212739
0.604586, 0.00178036
0.483338, 0.00163634
0.442121, 0.00178335
0.494194, 0.00168696
0.454128, 0.00155462
0.415632, 0.00172192
0.473561, 0.00166422
0.446259, 0.00162578
0.437803, 0.00168339
0.458715, 0.00157573
0.424902, 0.00169472
0.454016, 0.00163975
0.447578, 0.00168587
0.455444, 0.00177815
0.486762, 0.00187349
0.507651, 0.00207737
0.581793, 0.00229073
0.631045, 0.0023926
0.672795, 0.00245554
0.690403, 0.00244214
0.684939, 0.00252637
0.712435, 0.00229373
0.637363, 0.00182431
0.504361, 0.00195374
0.531981, 0.00241917
0.678576, 0.00248153
0.689105, 0.00235444
0.658861, 0.00230026
0.636119, 0.00181401
0.498448, 0.00181673
0.49653, 0.00206248
0.567777, 0.00170364
0.461151, 0.00173619
0.471422, 0.0018885
0.515075, 0.00163061
0.437632, 0.00174737
0.474264, 0.0017414
0.472213, 0.00161965
0.434306, 0.00171409
0.466321, 0.00162585
0.439425, 0.00163335
0.438395, 0.00165554
0.448611, 0.00156699
0.421168, 0.0016341
0.43818, 0.00160366
0.432593, 0.0015509
0.415516, 0.00161306
0.432925, 0.00156035
0.419399, 0.00156177
0.418538, 0.0015782
0.424352, 0.00152821
0.409367, 0.00156293
0.419445, 0.00155601
0.418339, 0.00152717
0.409488, 0.00155368
0.416533, 0.00155742
0.419366, 0.00157161
0.422235, 0.00164115
0.445239, 0.001762
0.478424, 0.00197974
0.547845, 0.0023801
0.663895, 0.00253943
0.716911, 0.0022275
0.617814, 0.00168215
0.457444, 0.00183898
0.50311, 0.00201887
0.559868, 0.00170351
0.460082, 0.00180135
0.496692, 0.00187813
0.515386, 0.00158453
0.426576, 0.0017014
0.462016, 0.00179166
0.490312, 0.00158325
0.426366, 0.00165263
0.445098, 0.00170708
0.464294, 0.00157505
0.422554, 0.00162334
0.438867, 0.00165754
0.448227, 0.00155598
0.416465, 0.00158285
0.424923, 0.00161213
0.434131, 0.00155432
0.415363, 0.0015606
0.419069, 0.00158365
0.425666, 0.00153591
0.411504, 0.00153119
0.411665, 0.00156184
0.418475, 0.00152518
0.410643, 0.00152675
0.408455, 0.00153391
0.411279, 0.00151293
0.406671, 0.00151144
0.404188, 0.0015186
0.407957, 0.00150931
0.404969, 0.00149703
0.400777, 0.0015063
0.404762, 0.00151133
0.404946, 0.00149278
0.400144, 0.00149304
0.400776, 0.00150469
0.402801, 0.00149188
0.400386, 0.00149066
0.399164, 0.00149168
0.400138, 0.00149484
0.400481, 0.00148812
0.399763, 0.00149346
0.39929, 0.00148554
0.398978, 0.00149463
0.399766, 0.00149296
0.401117, 0.00150611
0.403361, 0.00150526
0.405961, 0.00154389
0.41376, 0.0015682
0.427564, 0.00167034
0.450675, 0.00175404
0.487133, 0.00194588
0.533104, 0.00201006
0.567276, 0.00195545
0.535745, 0.00164778
0.451987, 0.0015352
0.414271, 0.00170254
0.459655, 0.00172595
0.476432, 0.00164283
0.443831, 0.00172975
0.470954, 0.00182859
0.507325, 0.00183366
0.502553, 0.00197587
0.54193, 0.0019412
0.543054, 0.00181982
0.495299, 0.00170711
0.469483, 0.00167287
0.452374, 0.00162603
0.442945, 0.0016518
0.44808, 0.0016279
0.437194, 0.00156682
0.42655, 0.00160186
0.432176, 0.00160872
0.437854, 0.00157177
0.429032, 0.00155323
0.418385, 0.00151149
0.409542, 0.00152687
0.412502, 0.00156721
0.42022, 0.00155371
0.417799, 0.00153748
0.413726, 0.0015488
0.416093, 0.00154617
0.419426, 0.00155163
0.418889, 0.00157443
0.424413, 0.00155368
0.422572, 0.00157559
0.423362, 0.00156422
0.425107, 0.00158038
0.426818, 0.00155002
0.419835, 0.00154984
0.417074, 0.00152293
0.411582, 0.00150505
0.404705, 0.00148726
0.399148, 0.00147812
0.398567, 0.00148558
0.397752, 0.00147992
0.398678, 0.00149733
0.403085, 0.00149861
0.403105, 0.00149055
0.401128, 0.00148245
0.398319, 0.00148253
0.398303, 0.00148007
0.397373, 0.00148315
0.399078, 0.00150314
0.403249, 0.00151817
0.410088, 0.00156024
0.420686, 0.00161816
0.440307, 0.0017275
0.472728, 0.00184906
0.509892, 0.00193136
0.53495, 0.00185156
0.509904, 0.00164473
0.449535, 0.00160951
0.436189, 0.00171814
0.472485, 0.00172616
0.471472, 0.0015661
0.425924, 0.0015752
0.424429, 0.0016609
0.454938, 0.00164641
0.446086, 0.00154338
0.418887, 0.00155569
0.419263, 0.00155774
0.422579, 0.0015053
0.405472, 0.00149142
0.400667, 0.00153316
0.415227, 0.00155303
0.418093, 0.00150225
0.405139, 0.00149129
0.400715, 0.00150845
0.406084, 0.0015174
0.408668, 0.0015029
0.405853, 0.00152314
0.407363, 0.00153671
0.419522, 0.00162002
0.434538, 0.00164567
0.45442, 0.00176108
0.476868, 0.00182835
0.509292, 0.00196856
0.538331, 0.00197115
0.550861, 0.00198197
0.546283, 0.00194611
0.540175, 0.00208897
0.588648, 0.00232221
0.649105, 0.00222575
0.633067, 0.00178333
0.486505, 0.00164476
0.446626, 0.00183626
0.511791, 0.00170675
0.463951, 0.00174042
0.474091, 0.00183299
0.513003, 0.00166317
0.449789, 0.00178756
0.490325, 0.00180683
0.497118, 0.00179591
0.495759, 0.00191673
0.521817, 0.00169354
0.46576, 0.00167984
0.457406, 0.00157675
0.42551, 0.00159219
0.429058, 0.00159211
0.432448, 0.0015767
0.42957, 0.00160839
0.430476, 0.00154688
0.417907, 0.00155747
0.420905, 0.00154227
0.414528, 0.0015364
0.415454, 0.00151426
0.407052, 0.0015087
0.407268, 0.00152211
0.408769, 0.00151716
0.408615, 0.0015107
0.406819, 0.00148233
0.397251, 0.001491
0.400371, 0.00148621
0.399857, 0.00149427
0.402195, 0.00148707
0.399883, 0.0014702
0.395969, 0.00148144
0.398324, 0.00147454
0.396835, 0.00147917
0.398669, 0.00148223
0.39798, 0.00147494
0.397393, 0.00149789
0.402816, 0.00150782
0.407701, 0.0015628
0.421506, 0.00159948
0.435386, 0.00169009
0.459236, 0.00175926
0.483783, 0.00182005
0.498391, 0.00174325
0.478324, 0.00158769
0.430037, 0.00148172
0.399719, 0.0015324
0.41556, 0.00160666
0.435641, 0.00154188
0.419268, 0.00147765
0.396894, 0.00150344
0.405969, 0.00153588
0.416767, 0.00153469
0.412539, 0.00149329
0.405206, 0.00149633
0.401577, 0.00148886
0.400589, 0.00147497
0.398881, 0.00150107
0.401294, 0.00147991
0.401244, 0.00147669
0.395283, 0.00146263
0.393621, 0.00148732
0.400662, 0.00151092
0.407077, 0.00152102
0.410097, 0.00153818
0.418095, 0.00164851
0.444865, 0.00179085
0.501662, 0.00212798
0.588122, 0.0023777
0.683769, 0.00233558
0.651696, 0.00181493
0.50314, 0.00164381
0.450324, 0.00192042
0.526734, 0.00173603
0.475299, 0.00180228
0.496227, 0.00199747
0.549961, 0.00184509
0.503183, 0.0019546
0.548165, 0.00184405
0.500068, 0.00172458
0.47143, 0.00159435
0.432363, 0.00154896
0.419527, 0.0016908
0.460523, 0.00167738
0.448534, 0.00161316
0.441898, 0.0014948
0.400998, 0.00159641
0.428799, 0.00157641
0.429248, 0.00156026
0.421586, 0.00151201
0.40527, 0.00150794
0.405579, 0.0015557
0.421898, 0.00150814
0.406968, 0.00150795
0.403465, 0.00148236
0.398469, 0.00150518
0.407884, 0.00152133
0.406749, 0.00147018
0.395594, 0.0014822
0.400276, 0.00149297
0.400828, 0.00151025
0.405849, 0.00150664
0.408338, 0.00153743
0.413687, 0.00160744
0.438171, 0.00176581
0.482439, 0.0019379
0.540906, 0.00221164
0.613871, 0.00221477
0.625654, 0.0020308
0.562289, 0.00172868
0.472262, 0.00184205
0.509457, 0.00200003
0.54933, 0.00187037
0.513647, 0.00173958
0.480555, 0.00177666
0.484732, 0.00159996
0.438592, 0.0015504
0.420322, 0.00173172
0.471393, 0.00165024
0.452746, 0.00149503
0.402727, 0.00155906
0.418147, 0.00159457
0.43351, 0.00154024
0.415839, 0.00153264
0.410857, 0.00152737
0.413948, 0.00153018
0.41348, 0.00153173
0.411034, 0.00148377
0.402259, 0.00149261
0.400164, 0.00150971
0.405892, 0.00148273
0.400551, 0.00146872
0.393058, 0.00147626
0.39626, 0.00147895
0.398682, 0.00146704
0.392532, 0.0014523
0.390176, 0.00146776
0.395166, 0.00147329
0.394064, 0.00144558
0.388236, 0.00145614
0.390167, 0.00146549
0.393704, 0.00145122
0.389782, 0.00144771
0.387695, 0.0014587
0.391781, 0.00146722
0.394458, 0.00146489
0.393741, 0.00147361
0.395894, 0.0014987
0.404065, 0.00153618
0.414638, 0.00157978
0.42812, 0.00164653
0.448671, 0.0017542
0.479951, 0.00181452
0.500804, 0.00182931
0.503372, 0.00168136
0.461493, 0.00154778
0.418831, 0.00153189
0.416786, 0.00164194
0.445713, 0.00164424
0.451565, 0.00159223
0.430088, 0.00157648
0.430853, 0.00161637
0.441916, 0.00157792
0.427646, 0.00154261
0.421934, 0.00162886
0.441326, 0.00164171
0.44991, 0.00162339
0.43953, 0.0016009
0.437381, 0.00158283
0.430432, 0.0015379
0.415626, 0.00147759
0.403348, 0.00152447
0.409113, 0.00152236
0.416709, 0.00152061
0.410311, 0.00150669
0.407413, 0.00149267
0.403982, 0.00146021
0.392543, 0.00143954
0.388027, 0.00146395
0.395189, 0.0014891
0.402409, 0.00148586
0.400651, 0.00145245
0.393265, 0.00146057
0.391388, 0.00146021
0.396475, 0.00149726
0.402812, 0.00150723
0.408951, 0.00154958
0.420095, 0.00159649
0.434734, 0.00165006
0.450589, 0.00167309
0.45924, 0.00165963
0.451982, 0.00156772
0.428975, 0.0015126
0.407637, 0.001494
0.405585, 0.00152218
0.41353, 0.00155686
0.420028, 0.0015366
0.422171, 0.00157522
0.423547, 0.00153567
0.423942, 0.00157818
0.425403, 0.001575
0.433322, 0.00164133
0.445491, 0.00163217
0.44706, 0.00160224
0.434398, 0.00151276
0.410208, 0.00147247
0.396779, 0.00148129
0.399668, 0.00150697
0.409335, 0.00152905
0.411842, 0.00149381
0.407629, 0.00151852
0.408506, 0.00152773
0.417737, 0.00155868
0.42137, 0.00152398
0.415568, 0.0015066
0.407497, 0.00149637
0.406065, 0.00150756
0.407338, 0.00149032
0.40456, 0.00150015
0.404678, 0.00152667
0.416322, 0.00161026
0.437558, 0.00166328
0.457908, 0.00169464
0.463167, 0.00163307
0.448145, 0.00156359
0.42465, 0.00152259
0.412411, 0.0015792
0.431282, 0.00171061
0.46529, 0.00177025
0.489553, 0.00180804
0.496656, 0.00182855
0.504839, 0.00191299
0.528028, 0.00192174
0.532526, 0.00183825
0.509768, 0.00165971
0.451311, 0.00163117
0.450777, 0.00189649
0.521899, 0.00197811
0.55889, 0.001968
0.539354, 0.0017791
0.501212, 0.00181709
0.499197, 0.00181343
0.495315, 0.00182833
0.495586, 0.00167744
0.455621, 0.00163481
0.446737, 0.0015984
0.437613, 0.001586
0.434304, 0.00164666
0.444221, 0.0016123
0.439713, 0.00154951
0.414818, 0.00155255
0.418488, 0.00160612
0.439812, 0.00154548
0.418146, 0.00146337
0.393995, 0.00149699
0.406403, 0.0015407
0.412645, 0.00147887
0.399686, 0.00146047
0.394099, 0.00149299
0.402799, 0.00148786
0.403073, 0.00145239
0.393815, 0.00147297
0.393577, 0.00146822
0.39817, 0.00149729
0.402317, 0.00150741
0.408856, 0.00156253
0.423482, 0.00160131
0.439166, 0.001704
0.463277, 0.0017576
0.49041, 0.00182086
0.495572, 0.00168602
0.468334, 0.001541
0.416638, 0.00147842
0.399463, 0.00154149
0.424699, 0.00161443
0.433553, 0.00149511
0.41012, 0.0014578
0.395745, 0.00150622
0.406577, 0.00150283
0.411984, 0.00147613
0.397265, 0.00146161
0.393364, 0.00148329
0.4023, 0.00149233
0.401007, 0.0014541
0.39255, 0.00145042
0.395168, 0.00149485
0.401585, 0.00145492
0.397243, 0.00144299
0.386924, 0.00143609
0.386733, 0.00145993
0.395614, 0.00148953
0.400936, 0.00149558
0.404806, 0.00153281
0.417517, 0.00162936
0.442482, 0.00169968
0.471176, 0.00178818
0.49086, 0.00177129
0.491866, 0.00169706
0.466063, 0.00158135
0.431023, 0.00153818
0.417831, 0.00159297
0.435893, 0.00165492
0.449564, 0.00160103
0.444599, 0.00162961
0.441363, 0.00156036
0.432062, 0.00148544
0.40149, 0.00145358
0.391165, 0.00150293
0.413326, 0.00154795
0.417735, 0.00145053
0.396468, 0.00144859
0.395467, 0.00153491
0.414098, 0.00150467
0.413627, 0.00150763
0.409083, 0.00156336
0.426089, 0.00163331
0.45001, 0.00169842
0.464887, 0.00173095
0.474363, 0.00169014
0.467419, 0.00155267
0.42016, 0.00142686
0.38775, 0.00148896
0.405658, 0.0015975
0.430905, 0.00152679
0.42075, 0.00146051
0.394041, 0.00145521
0.394718, 0.00148731
0.406651, 0.00149233
0.402682, 0.00144286
0.392085, 0.00145192
0.391793, 0.00146832
0.396657, 0.0014381
0.389578, 0.00142059
0.382081, 0.00142525
0.385353, 0.00145124
0.392143, 0.00145118
0.392645, 0.00142447
0.385037, 0.00142067
0.384014, 0.00146114
0.394632, 0.00149871
0.407513, 0.00156393
0.424644, 0.00162163
0.445611, 0.00175094
0.481743, 0.0018101
0.503027, 0.00178684
0.494097, 0.00158773
0.434546, 0.00146995
0.40034, 0.00156991
0.428069, 0.00162602
0.449469, 0.00154123
0.417728, 0.00146815
0.403064, 0.00155318
0.421545, 0.00149128
0.41049, 0.00145819
0.392766, 0.00149181
0.408742, 0.00156235
0.424893, 0.00161351
0.443678, 0.00184069
0.509491, 0.00219187
0.62147, 0.00261027
0.738521, 0.00257203
0.737182, 0.00206998
0.575409, 0.00181117
0.500503, 0.00227455
0.635183, 0.00215232
0.596316, 0.00189189
0.519266, 0.00180753
0.495896, 0.00161123
0.44065, 0.00198739
0.543217, 0.00170762
0.472104, 0.00161256
0.438369, 0.00165457
0.447611, 0.00165247
0.451576, 0.00164916
0.447212, 0.00152779
0.413711, 0.00165577
0.448627, 0.00149989
0.401902, 0.00155403
0.422299, 0.00157455
0.424315, 0.0015229
0.40957, 0.00148246
0.398031, 0.00150748
0.406218, 0.00153354
0.412872, 0.00144503
0.387497, 0.00149375
0.405217, 0.00146881
0.395322, 0.00145125
0.388094, 0.00146428
0.399148, 0.00146532
0.391381, 0.00144788
0.390704, 0.00144473
0.387872, 0.00145325
0.391107, 0.00146522
0.394311, 0.00144534
0.391351, 0.00149212
0.401841, 0.00149919
0.408474, 0.00157327
0.425185, 0.00169411
0.469487, 0.00191428
0.528363, 0.00215352
0.60574, 0.00227585
0.640797, 0.00222283
0.617358, 0.00226517
0.650494, 0.00292957
0.825559, 0.00262609
0.758289, 0.00166846
0.456914, 0.0021469
0.590334, 0.00204804
0.576083, 0.00170089
0.461636, 0.00203012
0.555469, 0.00161791
0.439368, 0.00189224
0.523642, 0.00157778
0.425685, 0.00183185
0.495234, 0.00160655
0.431233, 0.00171686
0.472524, 0.0015869
0.42339, 0.00166967
0.446321, 0.00156478
0.420366, 0.00161025
0.438343, 0.00154697
0.415545, 0.00161408
0.432011, 0.00153708
0.412836, 0.0015441
0.417988, 0.00150211
0.403807, 0.00151543
0.404514, 0.00149517
0.401777, 0.00147422
0.398799, 0.00148133
0.397614, 0.00147874
0.395289, 0.00146692


==> data/0_grurnnG1g32-plt.txt <==

# Curve 0 of 2, 2000 points
# Curve title: "'0_grurnnG1g32.txt' using 1"
# x y type
 0  74.406  i
 1  20.8251  i
 2  10.5716  i
 3  11.9234  i
 4  11.5735  i
 5  9.02179  i
 6  6.9512  i
 7  6.54597  i
 8  6.69607  i
 9  6.5079  i
 10  6.01778  i
 11  5.47734  i
 12  5.03459  i
 13  4.72983  i
 14  4.62082  i
 15  4.70201  i
 16  4.76921  i
 17  4.60379  i
 18  4.21422  i
 19  3.79453  i
 20  3.53164  i
 21  3.46965  i
 22  3.52551  i
 23  3.60484  i
 24  3.66784  i
 25  3.69392  i
 26  3.64885  i
 27  3.51722  i
 28  3.33948  i
 29  3.18638  i
 30  3.09989  i
 31  3.07433  i
 32  3.08426  i
 33  3.10851  i
 34  3.12981  i
 35  3.13206  i
 36  3.10669  i
 37  3.05794  i
 38  3.00119  i
 39  2.95482  i
 40  2.92848  i
 41  2.91805  i
 42  2.91301  i
 43  2.9063  i
 44  2.89621  i
 45  2.88334  i
 46  2.86932  i
 47  2.85607  i
 48  2.8444  i
 49  2.83403  i
 50  2.82445  i
 51  2.8146  i
 52  2.8038  i
 53  2.79325  i
 54  2.78469  i
 55  2.77778  i
 56  2.77103  i
 57  2.76435  i
 58  2.75843  i
 59  2.7527  i
 60  2.74586  i
 61  2.73786  i
 62  2.72966  i
 63  2.72173  i
 64  2.71414  i
 65  2.70747  i
 66  2.70196  i
 67  2.69687  i
 68  2.69161  i
 69  2.68619  i
 70  2.68049  i
 71  2.67431  i
 72  2.66785  i
 73  2.66136  i
 74  2.65507  i
 75  2.64925  i
 76  2.64378  i
 77  2.63829  i
 78  2.63269  i
 79  2.62705  i
 80  2.62127  i
 81  2.61522  i
 82  2.60905  i
 83  2.60299  i
 84  2.59697  i
 85  2.59089  i
 86  2.58484  i
 87  2.5789  i
 88  2.573  i
 89  2.56697  i
 90  2.56078  i
 91  2.5545  i
 92  2.54818  i
 93  2.54176  i
 94  2.53525  i
 95  2.52868  i
 96  2.52207  i
 97  2.51538  i
 98  2.50859  i
 99  2.50172  i
 100  2.49477  i
 101  2.48772  i
 102  2.48057  i
 103  2.47332  i
 104  2.466  i
 105  2.45857  i
 106  2.45102  i
 107  2.44337  i
 108  2.43562  i
 109  2.42777  i
 110  2.41984  i
 111  2.41185  i
 112  2.40381  i
 113  2.3957  i
 114  2.38754  i
 115  2.37932  i
 116  2.37105  i
 117  2.36273  i
 118  2.35436  i
 119  2.34596  i
 120  2.33752  i
 121  2.32904  i
 122  2.32051  i
 123  2.31194  i
 124  2.30334  i
 125  2.29471  i
 126  2.28604  i
 127  2.27734  i
 128  2.26861  i
 129  2.25985  i
 130  2.25105  i
 131  2.24223  i
 132  2.23337  i
 133  2.22448  i
 134  2.21557  i
 135  2.20662  i
 136  2.19765  i
 137  2.18865  i
 138  2.17962  i
 139  2.17057  i
 140  2.1615  i
 141  2.15241  i
 142  2.1433  i
 143  2.13416  i
 144  2.12501  i
 145  2.11585  i
 146  2.10666  i
 147  2.09747  i
 148  2.08827  i
 149  2.07906  i
 150  2.06985  i
 151  2.06063  i
 152  2.05142  i
 153  2.04222  i
 154  2.03301  i
 155  2.02382  i
 156  2.01463  i
 157  2.00547  i
 158  1.99631  i
 159  1.98718  i
 160  1.97807  i
 161  1.96898  i
 162  1.95992  i
 163  1.95091  i
 164  1.94189  i
 165  1.93303  i
 166  1.92406  i
 167  1.91631  i
 168  1.9112  i
 169  1.93861  i
 170  2.15127  i
 171  3.229  i
 172  4.1197  i
 173  2.1829  i
 174  2.79832  i
 175  2.23757  i
 176  2.50065  i
 177  2.01353  i
 178  2.49084  i
 179  1.90847  i
 180  2.28462  i
 181  2.07568  i
 182  1.97142  i
 183  2.19526  i
 184  1.93563  i
 185  1.99746  i
 186  2.06072  i
 187  1.89383  i
 188  1.96973  i
 189  1.97624  i
 190  1.87668  i
 191  1.91694  i
 192  1.91221  i
 193  1.85522  i
 194  1.87077  i
 195  1.87019  i
 196  1.82901  i
 197  1.82805  i
 198  1.82851  i
 199  1.79859  i
 200  1.79587  i
 201  1.79103  i
 202  1.76953  i
 203  1.76461  i
 204  1.75104  i
 205  1.74299  i
 206  1.73491  i
 207  1.71753  i
 208  1.71789  i
 209  1.70214  i
 210  1.68968  i
 211  1.69082  i
 212  1.67154  i
 213  1.66649  i
 214  1.66044  i
 215  1.64609  i
 216  1.64274  i
 217  1.63053  i
 218  1.62349  i
 219  1.61517  i
 220  1.6059  i
 221  1.60022  i
 222  1.58878  i
 223  1.5833  i
 224  1.57363  i
 225  1.5664  i
 226  1.55904  i
 227  1.54996  i
 228  1.54372  i
 229  1.53399  i
 230  1.52832  i
 231  1.51941  i
 232  1.51223  i
 233  1.5046  i
 234  1.497  i
 235  1.48948  i
 236  1.4821  i
 237  1.47453  i
 238  1.4669  i
 239  1.45989  i
 240  1.45201  i
 241  1.44486  i
 242  1.43733  i
 243  1.42981  i
 244  1.4226  i
 245  1.41502  i
 246  1.40761  i
 247  1.40008  i
 248  1.39277  i
 249  1.38507  i
 250  1.37783  i
 251  1.37008  i
 252  1.36276  i
 253  1.35513  i
 254  1.34751  i
 255  1.3401  i
 256  1.33245  i
 257  1.32497  i
 258  1.31739  i
 259  1.30978  i
 260  1.30234  i
 261  1.29493  i
 262  1.28736  i
 263  1.28001  i
 264  1.27276  i
 265  1.26542  i
 266  1.25825  i
 267  1.25125  i
 268  1.24422  i
 269  1.23733  i
 270  1.23045  i
 271  1.22377  i
 272  1.21719  i
 273  1.21068  i
 274  1.20433  i
 275  1.19851  i
 276  1.19453  i
 277  1.20528  i
 278  1.29867  i
 279  1.84835  i
 280  3.98225  i
 281  5.73806  i
 282  1.59926  i
 283  3.46239  i
 284  1.48934  i
 285  2.79683  i
 286  1.83499  i
 287  1.86698  i
 288  2.13729  i
 289  1.75435  i
 290  1.79969  i
 291  1.81483  i
 292  1.76291  i
 293  1.69909  i
 294  1.63235  i
 295  1.6671  i
 296  1.68517  i
 297  1.53653  i
 298  1.51358  i
 299  1.63546  i
 300  1.51553  i
 301  1.43313  i
 302  1.49439  i
 303  1.48939  i
 304  1.41325  i
 305  1.39269  i
 306  1.40902  i
 307  1.39382  i
 308  1.34013  i
 309  1.34605  i
 310  1.34231  i
 311  1.31373  i
 312  1.29901  i
 313  1.29322  i
 314  1.27784  i
 315  1.26383  i
 316  1.25353  i
 317  1.24883  i
 318  1.23166  i
 319  1.22222  i
 320  1.21599  i
 321  1.20935  i
 322  1.1962  i
 323  1.18541  i
 324  1.18611  i
 325  1.17674  i
 326  1.16141  i
 327  1.16033  i
 328  1.15533  i
 329  1.14511  i
 330  1.13949  i
 331  1.13534  i
 332  1.12939  i
 333  1.12192  i
 334  1.11637  i
 335  1.11154  i
 336  1.1066  i
 337  1.09978  i
 338  1.0962  i
 339  1.0917  i
 340  1.0852  i
 341  1.08124  i
 342  1.07609  i
 343  1.0714  i
 344  1.06744  i
 345  1.06285  i
 346  1.05852  i
 347  1.05379  i
 348  1.05023  i
 349  1.04594  i
 350  1.04106  i
 351  1.03774  i
 352  1.03382  i
 353  1.02963  i
 354  1.0256  i
 355  1.022  i
 356  1.01831  i
 357  1.01422  i
 358  1.01081  i
 359  1.00704  i
 360  1.00333  i
 361  0.999683  i
 362  0.996153  i
 363  0.992722  i
 364  0.989185  i
 365  0.985738  i
 366  0.982166  i
 367  0.978872  i
 368  0.975433  i
 369  0.972073  i
 370  0.968779  i
 371  0.965551  i
 372  0.962272  i
 373  0.959015  i
 374  0.955831  i
 375  0.952701  i
 376  0.949674  i
 377  0.946554  i
 378  0.943521  i
 379  0.94052  i
 380  0.937608  i
 381  0.934662  i
 382  0.931815  i
 383  0.929033  i
 384  0.926241  i
 385  0.923507  i
 386  0.920842  i
 387  0.918195  i
 388  0.9156  i
 389  0.913068  i
 390  0.910537  i
 391  0.908039  i
 392  0.905632  i
 393  0.903243  i
 394  0.900861  i
 395  0.89851  i
 396  0.89621  i
 397  0.893927  i
 398  0.891649  i
 399  0.889449  i
 400  0.887237  i
 401  0.885057  i
 402  0.882884  i
 403  0.880732  i
 404  0.878623  i
 405  0.87653  i
 406  0.874448  i
 407  0.872374  i
 408  0.870356  i
 409  0.868307  i
 410  0.866319  i
 411  0.864316  i
 412  0.862368  i
 413  0.860382  i
 414  0.858493  i
 415  0.856529  i
 416  0.854716  i
 417  0.852783  i
 418  0.851117  i
 419  0.849303  i
 420  0.848095  i
 421  0.846839  i
 422  0.847319  i
 423  0.848707  i
 424  0.855013  i
 425  0.862604  i
 426  0.873527  i
 427  0.865313  i
 428  0.846787  i
 429  0.832667  i
 430  0.83782  i
 431  0.844029  i
 432  0.834132  i
 433  0.827486  i
 434  0.831741  i
 435  0.82931  i
 436  0.822941  i
 437  0.823557  i
 438  0.823049  i
 439  0.818062  i
 440  0.815653  i
 441  0.816599  i
 442  0.815188  i
 443  0.809985  i
 444  0.807862  i
 445  0.809022  i
 446  0.807691  i
 447  0.804824  i
 448  0.801352  i
 449  0.799993  i
 450  0.799957  i
 451  0.798601  i
 452  0.79725  i
 453  0.795249  i
 454  0.793996  i
 455  0.792407  i
 456  0.790226  i
 457  0.787997  i
 458  0.785921  i
 459  0.784359  i
 460  0.783393  i
 461  0.782261  i
 462  0.781134  i
 463  0.779677  i
 464  0.778277  i
 465  0.777419  i
 466  0.776439  i
 467  0.77676  i
 468  0.776538  i
 469  0.778416  i
 470  0.779094  i
 471  0.782659  i
 472  0.782301  i
 473  0.782502  i
 474  0.775438  i
 475  0.768353  i
 476  0.762306  i
 477  0.761487  i
 478  0.763446  i
 479  0.763806  i
 480  0.761081  i
 481  0.756522  i
 482  0.753806  i
 483  0.753608  i
 484  0.754395  i
 485  0.754325  i
 486  0.752554  i
 487  0.749925  i
 488  0.747413  i
 489  0.745506  i
 490  0.744855  i
 491  0.744792  i
 492  0.746789  i
 493  0.750114  i
 494  0.759929  i
 495  0.775739  i
 496  0.813934  i
 497  0.864994  i
 498  0.959149  i
 499  1.04384  i
 500  1.10646  i
 501  1.04273  i
 502  0.860007  i
 503  0.763313  i
 504  0.844295  i
 505  0.865022  i
 506  0.765547  i
 507  0.783446  i
 508  0.817241  i
 509  0.749892  i
 510  0.770754  i
 511  0.788113  i
 512  0.732881  i
 513  0.761921  i
 514  0.765769  i
 515  0.728823  i
 516  0.749947  i
 517  0.742296  i
 518  0.732471  i
 519  0.741478  i
 520  0.724606  i
 521  0.727448  i
 522  0.731535  i
 523  0.721183  i
 524  0.725357  i
 525  0.718672  i
 526  0.712905  i
 527  0.719103  i
 528  0.713644  i
 529  0.711891  i
 530  0.713291  i
 531  0.705831  i
 532  0.705066  i
 533  0.706664  i
 534  0.702086  i
 535  0.702461  i
 536  0.703463  i
 537  0.698528  i
 538  0.697725  i
 539  0.697681  i
 540  0.693738  i
 541  0.692821  i
 542  0.693593  i
 543  0.690996  i
 544  0.68975  i
 545  0.690681  i
 546  0.688745  i
 547  0.687103  i
 548  0.687187  i
 549  0.686272  i
 550  0.684425  i
 551  0.683909  i
 552  0.683286  i
 553  0.682298  i
 554  0.680951  i
 555  0.680606  i
 556  0.680152  i
 557  0.679221  i
 558  0.678401  i
 559  0.67873  i
 560  0.678221  i
 561  0.678098  i
 562  0.677931  i
 563  0.678688  i
 564  0.678596  i
 565  0.678873  i
 566  0.678005  i
 567  0.677661  i
 568  0.675309  i
 569  0.672597  i
 570  0.669124  i
 571  0.666001  i
 572  0.663429  i
 573  0.661455  i
 574  0.660412  i
 575  0.66012  i
 576  0.66026  i
 577  0.660755  i
 578  0.661684  i
 579  0.663421  i
 580  0.667357  i
 581  0.672988  i
 582  0.68507  i
 583  0.696414  i
 584  0.715063  i
 585  0.712938  i
 586  0.699005  i
 587  0.670364  i
 588  0.652179  i
 589  0.657793  i
 590  0.672123  i
 591  0.671842  i
 592  0.657958  i
 593  0.64712  i
 594  0.651306  i
 595  0.660215  i
 596  0.658552  i
 597  0.649946  i
 598  0.642719  i
 599  0.642379  i
 600  0.646093  i
 601  0.64922  i
 602  0.651005  i
 603  0.650954  i
 604  0.647561  i
 605  0.64307  i
 606  0.638562  i
 607  0.63518  i
 608  0.633348  i
 609  0.632321  i
 610  0.632477  i
 611  0.633541  i
 612  0.634434  i
 613  0.635321  i
 614  0.635862  i
 615  0.636434  i
 616  0.63742  i
 617  0.637295  i
 618  0.637404  i
 619  0.636462  i
 620  0.635246  i
 621  0.633229  i
 622  0.630281  i
 623  0.62726  i
 624  0.624169  i
 625  0.621801  i
 626  0.619876  i
 627  0.618718  i
 628  0.617982  i
 629  0.617758  i
 630  0.617673  i
 631  0.617877  i
 632  0.618343  i
 633  0.619554  i
 634  0.621975  i
 635  0.627081  i
 636  0.636173  i
 637  0.654443  i
 638  0.679115  i
 639  0.717833  i
 640  0.736689  i
 641  0.726207  i
 642  0.681142  i
 643  0.645548  i
 644  0.667482  i
 645  0.712589  i
 646  0.728602  i
 647  0.71823  i
 648  0.707273  i
 649  0.69707  i
 650  0.670443  i
 651  0.632307  i
 652  0.61483  i
 653  0.628138  i
 654  0.647144  i
 655  0.645162  i
 656  0.619058  i
 657  0.604756  i
 658  0.616039  i
 659  0.627703  i
 660  0.619944  i
 661  0.601394  i
 662  0.599476  i
 663  0.611478  i
 664  0.613085  i
 665  0.603066  i
 666  0.595608  i
 667  0.599612  i
 668  0.604595  i
 669  0.599261  i
 670  0.592091  i
 671  0.591167  i
 672  0.595107  i
 673  0.596743  i
 674  0.592108  i
 675  0.588113  i
 676  0.588026  i
 677  0.58988  i
 678  0.590957  i
 679  0.588261  i
 680  0.585231  i
 681  0.583736  i
 682  0.584373  i
 683  0.585512  i
 684  0.584981  i
 685  0.583672  i
 686  0.581998  i
 687  0.581701  i
 688  0.583067  i
 689  0.585315  i
 690  0.589171  i
 691  0.594271  i
 692  0.602001  i
 693  0.614847  i
 694  0.626398  i
 695  0.640363  i
 696  0.637773  i
 697  0.626234  i
 698  0.608434  i
 699  0.594174  i
 700  0.587244  i
 701  0.585063  i
 702  0.583918  i
 703  0.587557  i
 704  0.590254  i
 705  0.589113  i
 706  0.580903  i
 707  0.571256  i
 708  0.566914  i
 709  0.569349  i
 710  0.574543  i
 711  0.577023  i
 712  0.575641  i
 713  0.572284  i
 714  0.572094  i
 715  0.575453  i
 716  0.583181  i
 717  0.591612  i
 718  0.600275  i
 719  0.608431  i
 720  0.61525  i
 721  0.617033  i
 722  0.612863  i
 723  0.595868  i
 724  0.577875  i
 725  0.563937  i
 726  0.562136  i
 727  0.569781  i
 728  0.576919  i
 729  0.579539  i
 730  0.572271  i
 731  0.563767  i
 732  0.557822  i
 733  0.558084  i
 734  0.564605  i
 735  0.574627  i
 736  0.592373  i
 737  0.625492  i
 738  0.673817  i
 739  0.765629  i
 740  0.842438  i
 741  0.894807  i
 742  0.867553  i
 743  0.70529  i
 744  0.618557  i
 745  0.674357  i
 746  0.656404  i
 747  0.603146  i
 748  0.65148  i
 749  0.618889  i
 750  0.564809  i
 751  0.629791  i
 752  0.609575  i
 753  0.565767  i
 754  0.596721  i
 755  0.578661  i
 756  0.575815  i
 757  0.582543  i
 758  0.560551  i
 759  0.575279  i
 760  0.574611  i
 761  0.556837  i
 762  0.560664  i
 763  0.560869  i
 764  0.558449  i
 765  0.551073  i
 766  0.549734  i
 767  0.557075  i
 768  0.547518  i
 769  0.545626  i
 770  0.550376  i
 771  0.542281  i
 772  0.544638  i
 773  0.544807  i
 774  0.53725  i
 775  0.540289  i
 776  0.541256  i
 777  0.536198  i
 778  0.535972  i
 779  0.5356  i
 780  0.535183  i
 781  0.535018  i
 782  0.532139  i
 783  0.531587  i
 784  0.532764  i
 785  0.531168  i
 786  0.529769  i
 787  0.52992  i
 788  0.528996  i
 789  0.528809  i
 790  0.528896  i
 791  0.528821  i
 792  0.52994  i
 793  0.533644  i
 794  0.539817  i
 795  0.556572  i
 796  0.585708  i
 797  0.650041  i
 798  0.741946  i
 799  0.86599  i
 800  0.891788  i
 801  0.770198  i
 802  0.59273  i
 803  0.574236  i
 804  0.645664  i
 805  0.628981  i
 806  0.584017  i
 807  0.585233  i
 808  0.580259  i
 809  0.567489  i
 810  0.581166  i
 811  0.567056  i
 812  0.536162  i
 813  0.560858  i
 814  0.567451  i
 815  0.52868  i
 816  0.537968  i
 817  0.557549  i
 818  0.531337  i
 819  0.525425  i
 820  0.542655  i
 821  0.532829  i
 822  0.522089  i
 823  0.528729  i
 824  0.530118  i
 825  0.523068  i
 826  0.519025  i
 827  0.523168  i
 828  0.52353  i
 829  0.51614  i
 830  0.515148  i
 831  0.519825  i
 832  0.517349  i
 833  0.511883  i
 834  0.512895  i
 835  0.51532  i
 836  0.513742  i
 837  0.510955  i
 838  0.512145  i
 839  0.515358  i
 840  0.51717  i
 841  0.520717  i
 842  0.531822  i
 843  0.550978  i
 844  0.579074  i
 845  0.618175  i
 846  0.627957  i
 847  0.604744  i
 848  0.540517  i
 849  0.510398  i
 850  0.537826  i
 851  0.554485  i
 852  0.524271  i
 853  0.509425  i
 854  0.530696  i
 855  0.531912  i
 856  0.509672  i
 857  0.508495  i
 858  0.522747  i
 859  0.516257  i
 860  0.501951  i
 861  0.509189  i
 862  0.51613  i
 863  0.504493  i
 864  0.498962  i
 865  0.506188  i
 866  0.506558  i
 867  0.499973  i
 868  0.498337  i
 869  0.501304  i
 870  0.501624  i
 871  0.497683  i
 872  0.495037  i
 873  0.495726  i
 874  0.497247  i
 875  0.496754  i
 876  0.493662  i
 877  0.491771  i
 878  0.49298  i
 879  0.494385  i
 880  0.493429  i
 881  0.491416  i
 882  0.490204  i
 883  0.489555  i
 884  0.489677  i
 885  0.490214  i
 886  0.489595  i
 887  0.488539  i
 888  0.487169  i
 889  0.486483  i
 890  0.486168  i
 891  0.485912  i
 892  0.48611  i
 893  0.48608  i
 894  0.485886  i
 895  0.485353  i
 896  0.485192  i
 897  0.484835  i
 898  0.485086  i
 899  0.485797  i
 900  0.487815  i
 901  0.491919  i
 902  0.49947  i
 903  0.513974  i
 904  0.537772  i
 905  0.578588  i
 906  0.624459  i
 907  0.674285  i
 908  0.67185  i
 909  0.6336  i
 910  0.590055  i
 911  0.582983  i
 912  0.57649  i
 913  0.537198  i
 914  0.50194  i
 915  0.525634  i
 916  0.556918  i
 917  0.536546  i
 918  0.50817  i
 919  0.510975  i
 920  0.526085  i
 921  0.521531  i
 922  0.505645  i
 923  0.501588  i
 924  0.503056  i
 925  0.501173  i
 926  0.491723  i
 927  0.483285  i
 928  0.484976  i
 929  0.487826  i
 930  0.484145  i
 931  0.482737  i
 932  0.48617  i
 933  0.486277  i
 934  0.485686  i
 935  0.488481  i
 936  0.494865  i
 937  0.499287  i
 938  0.502542  i
 939  0.505566  i
 940  0.504088  i
 941  0.492948  i
 942  0.479547  i
 943  0.47231  i
 944  0.471269  i
 945  0.475073  i
 946  0.481176  i
 947  0.483133  i
 948  0.479741  i
 949  0.473017  i
 950  0.468654  i
 951  0.467525  i
 952  0.466907  i
 953  0.468156  i
 954  0.469711  i
 955  0.470776  i
 956  0.470397  i
 957  0.46939  i
 958  0.468174  i
 959  0.466838  i
 960  0.464557  i
 961  0.46344  i
 962  0.463175  i
 963  0.464606  i
 964  0.466462  i
 965  0.471662  i
 966  0.478677  i
 967  0.494002  i
 968  0.514327  i
 969  0.553118  i
 970  0.596086  i
 971  0.646094  i
 972  0.651653  i
 973  0.608868  i
 974  0.542947  i
 975  0.540632  i
 976  0.619865  i
 977  0.666384  i
 978  0.616756  i
 979  0.527737  i
 980  0.545052  i
 981  0.547805  i
 982  0.491036  i
 983  0.511481  i
 984  0.544722  i
 985  0.495118  i
 986  0.479878  i
 987  0.508658  i
 988  0.492953  i
 989  0.484266  i
 990  0.497861  i
 991  0.478321  i
 992  0.465252  i
 993  0.482832  i
 994  0.48164  i
 995  0.46461  i
 996  0.463735  i
 997  0.471253  i
 998  0.465748  i
 999  0.459482  i
 1000  0.465011  i
 1001  0.462821  i
 1002  0.45557  i
 1003  0.459062  i
 1004  0.462125  i
 1005  0.455419  i
 1006  0.450533  i
 1007  0.454043  i
 1008  0.456689  i
 1009  0.453827  i
 1010  0.449948  i
 1011  0.450026  i
 1012  0.451122  i
 1013  0.449532  i
 1014  0.448645  i
 1015  0.449108  i
 1016  0.4485  i
 1017  0.446924  i
 1018  0.445725  i
 1019  0.446247  i
 1020  0.447436  i
 1021  0.446254  i
 1022  0.445359  i
 1023  0.44533  i
 1024  0.447058  i
 1025  0.45025  i
 1026  0.453867  i
 1027  0.461568  i
 1028  0.474871  i
 1029  0.499004  i
 1030  0.531708  i
 1031  0.575563  i
 1032  0.591795  i
 1033  0.577499  i
 1034  0.521356  i
 1035  0.488026  i
 1036  0.498452  i
 1037  0.499595  i
 1038  0.469624  i
 1039  0.45862  i
 1040  0.478355  i
 1041  0.479347  i
 1042  0.457967  i
 1043  0.454775  i
 1044  0.463223  i
 1045  0.457708  i
 1046  0.447177  i
 1047  0.452197  i
 1048  0.45447  i
 1049  0.446105  i
 1050  0.444101  i
 1051  0.450467  i
 1052  0.453266  i
 1053  0.444125  i
 1054  0.439977  i
 1055  0.443539  i
 1056  0.446918  i
 1057  0.44781  i
 1058  0.451951  i
 1059  0.462033  i
 1060  0.4742  i
 1061  0.484585  i
 1062  0.50017  i
 1063  0.516146  i
 1064  0.525358  i
 1065  0.513209  i
 1066  0.490884  i
 1067  0.462311  i
 1068  0.449794  i
 1069  0.450683  i
 1070  0.461768  i
 1071  0.46814  i
 1072  0.46092  i
 1073  0.450264  i
 1074  0.447652  i
 1075  0.454504  i
 1076  0.460722  i
 1077  0.451829  i
 1078  0.438976  i
 1079  0.432333  i
 1080  0.436627  i
 1081  0.441322  i
 1082  0.43818  i
 1083  0.431924  i
 1084  0.430031  i
 1085  0.430792  i
 1086  0.431515  i
 1087  0.427266  i
 1088  0.424443  i
 1089  0.424982  i
 1090  0.427004  i
 1091  0.42927  i
 1092  0.427508  i
 1093  0.427082  i
 1094  0.426662  i
 1095  0.428591  i
 1096  0.430866  i
 1097  0.434312  i
 1098  0.439384  i
 1099  0.45131  i
 1100  0.468795  i
 1101  0.507956  i
 1102  0.547631  i
 1103  0.610681  i
 1104  0.61821  i
 1105  0.587658  i
 1106  0.515679  i
 1107  0.478612  i
 1108  0.495871  i
 1109  0.510162  i
 1110  0.498948  i
 1111  0.474705  i
 1112  0.460357  i
 1113  0.46451  i
 1114  0.478593  i
 1115  0.479058  i
 1116  0.457981  i
 1117  0.447776  i
 1118  0.457417  i
 1119  0.446002  i
 1120  0.42768  i
 1121  0.439123  i
 1122  0.448258  i
 1123  0.433706  i
 1124  0.427999  i
 1125  0.432333  i
 1126  0.428314  i
 1127  0.418933  i
 1128  0.424375  i
 1129  0.43097  i
 1130  0.422961  i
 1131  0.41893  i
 1132  0.423046  i
 1133  0.420444  i
 1134  0.416561  i
 1135  0.419161  i
 1136  0.424185  i
 1137  0.424497  i
 1138  0.429083  i
 1139  0.438621  i
 1140  0.455449  i
 1141  0.477302  i
 1142  0.515386  i
 1143  0.557309  i
 1144  0.601209  i
 1145  0.596704  i
 1146  0.558337  i
 1147  0.488808  i
 1148  0.466329  i
 1149  0.49634  i
 1150  0.501811  i
 1151  0.463227  i
 1152  0.42841  i
 1153  0.444593  i
 1154  0.470126  i
 1155  0.454982  i
 1156  0.431548  i
 1157  0.428033  i
 1158  0.43884  i
 1159  0.440224  i
 1160  0.428037  i
 1161  0.42178  i
 1162  0.426662  i
 1163  0.429783  i
 1164  0.423118  i
 1165  0.418356  i
 1166  0.418236  i
 1167  0.416599  i
 1168  0.412061  i
 1169  0.411386  i
 1170  0.417493  i
 1171  0.419126  i
 1172  0.413577  i
 1173  0.408525  i
 1174  0.408947  i
 1175  0.409306  i
 1176  0.406568  i
 1177  0.405246  i
 1178  0.408308  i
 1179  0.4127  i
 1180  0.414899  i
 1181  0.421765  i
 1182  0.42952  i
 1183  0.443943  i
 1184  0.458917  i
 1185  0.483626  i
 1186  0.511927  i
 1187  0.536311  i
 1188  0.543087  i
 1189  0.508474  i
 1190  0.457809  i
 1191  0.429062  i
 1192  0.448676  i
 1193  0.4699  i
 1194  0.447625  i
 1195  0.411563  i
 1196  0.41318  i
 1197  0.439555  i
 1198  0.4452  i
 1199  0.42062  i
 1200  0.405885  i
 1201  0.414627  i
 1202  0.422451  i
 1203  0.412793  i
 1204  0.405472  i
 1205  0.412398  i
 1206  0.417151  i
 1207  0.409986  i
 1208  0.401124  i
 1209  0.402607  i
 1210  0.407298  i
 1211  0.403582  i
 1212  0.398066  i
 1213  0.398339  i
 1214  0.403353  i
 1215  0.404874  i
 1216  0.401444  i
 1217  0.399851  i
 1218  0.405663  i
 1219  0.425803  i
 1220  0.440422  i
 1221  0.446532  i
 1222  0.417123  i
 1223  0.4135  i
 1224  0.425441  i
 1225  0.422011  i
 1226  0.41224  i
 1227  0.408403  i
 1228  0.419352  i
 1229  0.410143  i
 1230  0.403646  i
 1231  0.415328  i
 1232  0.41913  i
 1233  0.430296  i
 1234  0.481686  i
 1235  0.541765  i
 1236  0.651577  i
 1237  0.683098  i
 1238  0.664154  i
 1239  0.598694  i
 1240  0.521105  i
 1241  0.477391  i
 1242  0.525696  i
 1243  0.575355  i
 1244  0.499139  i
 1245  0.445739  i
 1246  0.483744  i
 1247  0.459011  i
 1248  0.414382  i
 1249  0.458602  i
 1250  0.457505  i
 1251  0.410566  i
 1252  0.437227  i
 1253  0.429611  i
 1254  0.400238  i
 1255  0.428384  i
 1256  0.418454  i
 1257  0.404675  i
 1258  0.427102  i
 1259  0.412345  i
 1260  0.402037  i
 1261  0.413271  i
 1262  0.401516  i
 1263  0.403479  i
 1264  0.40744  i
 1265  0.395616  i
 1266  0.399464  i
 1267  0.402207  i
 1268  0.393785  i
 1269  0.394823  i
 1270  0.393695  i
 1271  0.389686  i
 1272  0.392396  i
 1273  0.39161  i
 1274  0.388717  i
 1275  0.390373  i
 1276  0.388984  i
 1277  0.389159  i
 1278  0.389687  i
 1279  0.388635  i
 1280  0.38802  i
 1281  0.388853  i
 1282  0.389316  i
 1283  0.395068  i
 1284  0.401538  i
 1285  0.424531  i
 1286  0.432016  i
 1287  0.440258  i
 1288  0.454724  i
 1289  0.500813  i
 1290  0.55987  i
 1291  0.554179  i
 1292  0.525658  i
 1293  0.502747  i
 1294  0.501725  i
 1295  0.513734  i
 1296  0.536403  i
 1297  0.48301  i
 1298  0.406039  i
 1299  0.410008  i
 1300  0.444582  i
 1301  0.436982  i
 1302  0.426327  i
 1303  0.421727  i
 1304  0.396333  i
 1305  0.39883  i
 1306  0.42433  i
 1307  0.411815  i
 1308  0.393913  i
 1309  0.395469  i
 1310  0.396544  i
 1311  0.400839  i
 1312  0.401112  i
 1313  0.388942  i
 1314  0.385116  i
 1315  0.393085  i
 1316  0.391224  i
 1317  0.385524  i
 1318  0.389139  i
 1319  0.388585  i
 1320  0.382145  i
 1321  0.381285  i
 1322  0.384347  i
 1323  0.385357  i
 1324  0.382589  i
 1325  0.380208  i
 1326  0.379987  i
 1327  0.380735  i
 1328  0.380319  i
 1329  0.38071  i
 1330  0.383843  i
 1331  0.388107  i
 1332  0.39928  i
 1333  0.416405  i
 1334  0.463752  i
 1335  0.520403  i
 1336  0.610409  i
 1337  0.607319  i
 1338  0.527234  i
 1339  0.475041  i
 1340  0.477675  i
 1341  0.470986  i
 1342  0.439815  i
 1343  0.433647  i
 1344  0.428019  i
 1345  0.441169  i
 1346  0.451539  i
 1347  0.401849  i
 1348  0.396215  i
 1349  0.428715  i
 1350  0.40801  i
 1351  0.39731  i
 1352  0.40506  i
 1353  0.390465  i
 1354  0.38999  i
 1355  0.400047  i
 1356  0.389817  i
 1357  0.384298  i
 1358  0.390466  i
 1359  0.384771  i
 1360  0.380968  i
 1361  0.389054  i
 1362  0.384924  i
 1363  0.37699  i
 1364  0.380717  i
 1365  0.380364  i
 1366  0.377072  i
 1367  0.379188  i
 1368  0.378327  i
 1369  0.372837  i
 1370  0.373791  i
 1371  0.377023  i
 1372  0.374712  i
 1373  0.373838  i
 1374  0.374113  i
 1375  0.371713  i
 1376  0.371173  i
 1377  0.372934  i
 1378  0.373107  i
 1379  0.371653  i
 1380  0.374101  i
 1381  0.376923  i
 1382  0.388132  i
 1383  0.396819  i
 1384  0.404122  i
 1385  0.389592  i
 1386  0.388564  i
 1387  0.395048  i
 1388  0.388987  i
 1389  0.390888  i
 1390  0.398127  i
 1391  0.400775  i
 1392  0.398714  i
 1393  0.398173  i
 1394  0.395792  i
 1395  0.394746  i
 1396  0.39095  i
 1397  0.392626  i
 1398  0.391826  i
 1399  0.393674  i
 1400  0.4064  i
 1401  0.430733  i
 1402  0.466688  i
 1403  0.51692  i
 1404  0.562892  i
 1405  0.584799  i
 1406  0.54478  i
 1407  0.472665  i
 1408  0.424866  i
 1409  0.452939  i
 1410  0.487121  i
 1411  0.432693  i
 1412  0.374721  i
 1413  0.395986  i
 1414  0.425967  i
 1415  0.399576  i
 1416  0.388446  i
 1417  0.40326  i
 1418  0.38997  i
 1419  0.375489  i
 1420  0.399272  i
 1421  0.40132  i
 1422  0.383356  i
 1423  0.3817  i
 1424  0.384951  i
 1425  0.372202  i
 1426  0.37569  i
 1427  0.386578  i
 1428  0.377781  i
 1429  0.368357  i
 1430  0.376054  i
 1431  0.375176  i
 1432  0.367084  i
 1433  0.369191  i
 1434  0.374754  i
 1435  0.371372  i
 1436  0.370212  i
 1437  0.373729  i
 1438  0.373838  i
 1439  0.371091  i
 1440  0.376409  i
 1441  0.383119  i
 1442  0.392438  i
 1443  0.399506  i
 1444  0.415274  i
 1445  0.421368  i
 1446  0.422192  i
 1447  0.40813  i
 1448  0.396706  i
 1449  0.385041  i
 1450  0.38399  i
 1451  0.389651  i
 1452  0.393773  i
 1453  0.395231  i
 1454  0.392374  i
 1455  0.395774  i
 1456  0.406013  i
 1457  0.396844  i
 1458  0.377723  i
 1459  0.375659  i
 1460  0.389149  i
 1461  0.394236  i
 1462  0.396969  i
 1463  0.395454  i
 1464  0.39666  i
 1465  0.386296  i
 1466  0.378416  i
 1467  0.376811  i
 1468  0.375451  i
 1469  0.375694  i
 1470  0.374328  i
 1471  0.373537  i
 1472  0.367886  i
 1473  0.362494  i
 1474  0.363001  i
 1475  0.363699  i
 1476  0.363853  i
 1477  0.364218  i
 1478  0.366012  i
 1479  0.363433  i
 1480  0.361896  i
 1481  0.360483  i
 1482  0.360451  i
 1483  0.35971  i
 1484  0.362802  i
 1485  0.366594  i
 1486  0.375185  i
 1487  0.37962  i
 1488  0.383489  i
 1489  0.384348  i
 1490  0.393654  i
 1491  0.416214  i
 1492  0.427299  i
 1493  0.441371  i
 1494  0.444182  i
 1495  0.442763  i
 1496  0.430561  i
 1497  0.419409  i
 1498  0.43738  i
 1499  0.481085  i
 1500  0.527602  i
 1501  0.515935  i
 1502  0.437283  i
 1503  0.373788  i
 1504  0.391495  i
 1505  0.433085  i
 1506  0.418364  i
 1507  0.395091  i
 1508  0.409536  i
 1509  0.423251  i
 1510  0.392404  i
 1511  0.382902  i
 1512  0.396941  i
 1513  0.379442  i
 1514  0.35974  i
 1515  0.373544  i
 1516  0.373715  i
 1517  0.35825  i
 1518  0.364656  i
 1519  0.369547  i
 1520  0.359954  i
 1521  0.360579  i
 1522  0.365487  i
 1523  0.360049  i
 1524  0.3586  i
 1525  0.364017  i
 1526  0.35952  i
 1527  0.354681  i
 1528  0.356425  i
 1529  0.357512  i
 1530  0.352843  i
 1531  0.350338  i
 1532  0.352011  i
 1533  0.352388  i
 1534  0.349502  i
 1535  0.34882  i
 1536  0.350342  i
 1537  0.350349  i
 1538  0.34987  i
 1539  0.350444  i
 1540  0.353426  i
 1541  0.360485  i
 1542  0.374276  i
 1543  0.420346  i
 1544  0.471773  i
 1545  0.544732  i
 1546  0.590955  i
 1547  0.66735  i
 1548  0.655618  i
 1549  0.525257  i
 1550  0.476802  i
 1551  0.478307  i
 1552  0.471126  i
 1553  0.451113  i
 1554  0.429477  i
 1555  0.428883  i
 1556  0.420979  i
 1557  0.423423  i
 1558  0.407427  i
 1559  0.388501  i
 1560  0.413385  i
 1561  0.416954  i
 1562  0.377772  i
 1563  0.389556  i
 1564  0.400128  i
 1565  0.368415  i
 1566  0.383394  i
 1567  0.389225  i
 1568  0.360991  i
 1569  0.374191  i
 1570  0.382556  i
 1571  0.360377  i
 1572  0.363762  i
 1573  0.373636  i
 1574  0.357245  i
 1575  0.357817  i
 1576  0.370193  i
 1577  0.3568  i
 1578  0.353208  i
 1579  0.364252  i
 1580  0.357571  i
 1581  0.351859  i
 1582  0.359223  i
 1583  0.357242  i
 1584  0.355713  i
 1585  0.360305  i
 1586  0.366029  i
 1587  0.371651  i
 1588  0.380208  i
 1589  0.394875  i
 1590  0.417368  i
 1591  0.436621  i
 1592  0.45023  i
 1593  0.44463  i
 1594  0.425314  i
 1595  0.390261  i
 1596  0.36006  i
 1597  0.357151  i
 1598  0.376393  i
 1599  0.396872  i
 1600  0.39103  i
 1601  0.373924  i
 1602  0.361117  i
 1603  0.363371  i
 1604  0.368049  i
 1605  0.368614  i
 1606  0.360595  i
 1607  0.35133  i
 1608  0.345033  i
 1609  0.344023  i
 1610  0.349096  i
 1611  0.354827  i
 1612  0.356744  i
 1613  0.350354  i
 1614  0.344189  i
 1615  0.342404  i
 1616  0.344686  i
 1617  0.346726  i
 1618  0.349078  i
 1619  0.349965  i
 1620  0.34972  i
 1621  0.347722  i
 1622  0.347178  i
 1623  0.34848  i
 1624  0.352797  i
 1625  0.356962  i
 1626  0.361852  i
 1627  0.365624  i
 1628  0.372289  i
 1629  0.380908  i
 1630  0.404145  i
 1631  0.412446  i
 1632  0.412265  i
 1633  0.391463  i
 1634  0.392924  i
 1635  0.388448  i
 1636  0.373982  i
 1637  0.372889  i
 1638  0.373435  i
 1639  0.369492  i
 1640  0.366874  i
 1641  0.356767  i
 1642  0.343283  i
 1643  0.344592  i
 1644  0.347852  i
 1645  0.349357  i
 1646  0.354534  i
 1647  0.352892  i
 1648  0.344979  i
 1649  0.343474  i
 1650  0.346297  i
 1651  0.348651  i
 1652  0.351846  i
 1653  0.357745  i
 1654  0.357198  i
 1655  0.360255  i
 1656  0.369949  i
 1657  0.388105  i
 1658  0.418582  i
 1659  0.435157  i
 1660  0.437057  i
 1661  0.409803  i
 1662  0.371932  i
 1663  0.348939  i
 1664  0.356548  i
 1665  0.37851  i
 1666  0.381012  i
 1667  0.361721  i
 1668  0.344283  i
 1669  0.347824  i
 1670  0.364838  i
 1671  0.368543  i
 1672  0.359283  i
 1673  0.353332  i
 1674  0.370498  i
 1675  0.394751  i
 1676  0.422937  i
 1677  0.445223  i
 1678  0.462837  i
 1679  0.45536  i
 1680  0.43674  i
 1681  0.411833  i
 1682  0.390828  i
 1683  0.383916  i
 1684  0.394667  i
 1685  0.405497  i
 1686  0.397804  i
 1687  0.396591  i
 1688  0.37317  i
 1689  0.358908  i
 1690  0.376818  i
 1691  0.368889  i
 1692  0.346634  i
 1693  0.360545  i
 1694  0.363326  i
 1695  0.3525  i
 1696  0.346809  i
 1697  0.342093  i
 1698  0.348206  i
 1699  0.355702  i
 1700  0.347713  i
 1701  0.33833  i
 1702  0.338063  i
 1703  0.339425  i
 1704  0.340684  i
 1705  0.341628  i
 1706  0.33744  i
 1707  0.334373  i
 1708  0.336341  i
 1709  0.334365  i
 1710  0.33415  i
 1711  0.336094  i
 1712  0.334367  i
 1713  0.332496  i
 1714  0.33209  i
 1715  0.330955  i
 1716  0.332733  i
 1717  0.33481  i
 1718  0.339212  i
 1719  0.346543  i
 1720  0.3634  i
 1721  0.391847  i
 1722  0.458232  i
 1723  0.529526  i
 1724  0.616663  i
 1725  0.628505  i
 1726  0.553851  i
 1727  0.481125  i
 1728  0.551092  i
 1729  0.492419  i
 1730  0.394163  i
 1731  0.462284  i
 1732  0.414907  i
 1733  0.370448  i
 1734  0.426692  i
 1735  0.399252  i
 1736  0.362882  i
 1737  0.382738  i
 1738  0.376623  i
 1739  0.376428  i
 1740  0.370069  i
 1741  0.354931  i
 1742  0.364487  i
 1743  0.349039  i
 1744  0.342741  i
 1745  0.352935  i
 1746  0.343802  i
 1747  0.337975  i
 1748  0.343106  i
 1749  0.342438  i
 1750  0.341778  i
 1751  0.341054  i
 1752  0.335512  i
 1753  0.337859  i
 1754  0.340776  i
 1755  0.337166  i
 1756  0.338591  i
 1757  0.340238  i
 1758  0.336413  i
 1759  0.338097  i
 1760  0.339885  i
 1761  0.337836  i
 1762  0.337178  i
 1763  0.338221  i
 1764  0.337391  i
 1765  0.341391  i
 1766  0.349235  i
 1767  0.370382  i
 1768  0.36827  i
 1769  0.363739  i
 1770  0.372266  i
 1771  0.380007  i
 1772  0.381339  i
 1773  0.380508  i
 1774  0.368889  i
 1775  0.358918  i
 1776  0.348507  i
 1777  0.337654  i
 1778  0.337431  i
 1779  0.344399  i
 1780  0.349705  i
 1781  0.351115  i
 1782  0.353309  i
 1783  0.347207  i
 1784  0.338539  i
 1785  0.337048  i
 1786  0.339515  i
 1787  0.340848  i
 1788  0.344104  i
 1789  0.343938  i
 1790  0.338553  i
 1791  0.332906  i
 1792  0.330509  i
 1793  0.332953  i
 1794  0.334376  i
 1795  0.335368  i
 1796  0.332042  i
 1797  0.32654  i
 1798  0.324596  i
 1799  0.326477  i
 1800  0.326967  i
 1801  0.323762  i
 1802  0.321186  i
 1803  0.320762  i
 1804  0.322412  i
 1805  0.32471  i
 1806  0.326615  i
 1807  0.330911  i
 1808  0.329806  i
 1809  0.327282  i
 1810  0.327095  i
 1811  0.332034  i
 1812  0.338359  i
 1813  0.345405  i
 1814  0.360837  i
 1815  0.388667  i
 1816  0.433805  i
 1817  0.487162  i
 1818  0.499152  i
 1819  0.45236  i
 1820  0.395096  i
 1821  0.409186  i
 1822  0.457771  i
 1823  0.449162  i
 1824  0.445916  i
 1825  0.48114  i
 1826  0.468564  i
 1827  0.452506  i
 1828  0.462752  i
 1829  0.423251  i
 1830  0.383955  i
 1831  0.426135  i
 1832  0.412846  i
 1833  0.380299  i
 1834  0.354756  i
 1835  0.351886  i
 1836  0.373336  i
 1837  0.370479  i
 1838  0.346629  i
 1839  0.347985  i
 1840  0.354464  i
 1841  0.338242  i
 1842  0.336804  i
 1843  0.343589  i
 1844  0.337679  i
 1845  0.337088  i
 1846  0.331883  i
 1847  0.328834  i
 1848  0.331614  i
 1849  0.327696  i
 1850  0.327985  i
 1851  0.328575  i
 1852  0.324516  i
 1853  0.324308  i
 1854  0.322933  i
 1855  0.323316  i
 1856  0.323236  i
 1857  0.319453  i
 1858  0.319247  i
 1859  0.321481  i
 1860  0.322199  i
 1861  0.320394  i
 1862  0.318758  i
 1863  0.317537  i
 1864  0.318471  i
 1865  0.317045  i
 1866  0.316594  i
 1867  0.317395  i
 1868  0.317064  i
 1869  0.317296  i
 1870  0.316881  i
 1871  0.316501  i
 1872  0.317901  i
 1873  0.322366  i
 1874  0.326596  i
 1875  0.336067  i
 1876  0.331123  i
 1877  0.326514  i
 1878  0.330963  i
 1879  0.334262  i
 1880  0.328119  i
 1881  0.324571  i
 1882  0.325996  i
 1883  0.326181  i
 1884  0.325863  i
 1885  0.330037  i
 1886  0.345494  i
 1887  0.36603  i
 1888  0.477071  i
 1889  0.656454  i
 1890  0.706925  i
 1891  0.708608  i
 1892  0.708537  i
 1893  0.609575  i
 1894  0.553695  i
 1895  0.48396  i
 1896  0.525172  i
 1897  0.529644  i
 1898  0.422415  i
 1899  0.454966  i
 1900  0.483117  i
 1901  0.432354  i
 1902  0.403449  i
 1903  0.424664  i
 1904  0.400486  i
 1905  0.394935  i
 1906  0.391099  i
 1907  0.391776  i
 1908  0.366841  i
 1909  0.384869  i
 1910  0.372699  i
 1911  0.37006  i
 1912  0.364982  i
 1913  0.3658  i
 1914  0.352492  i
 1915  0.357482  i
 1916  0.354901  i
 1917  0.34277  i
 1918  0.346975  i
 1919  0.34145  i
 1920  0.338712  i
 1921  0.33532  i
 1922  0.335684  i
 1923  0.332105  i
 1924  0.330694  i
 1925  0.327241  i
 1926  0.329238  i
 1927  0.326412  i
 1928  0.324953  i
 1929  0.326167  i
 1930  0.326013  i
 1931  0.327469  i
 1932  0.328386  i
 1933  0.337455  i
 1934  0.350419  i
 1935  0.36998  i
 1936  0.404604  i
 1937  0.45072  i
 1938  0.50386  i
 1939  0.52953  i
 1940  0.494341  i
 1941  0.399653  i
 1942  0.33074  i
 1943  0.349502  i
 1944  0.39426  i
 1945  0.376602  i
 1946  0.328982  i
 1947  0.338031  i
 1948  0.361958  i
 1949  0.343597  i
 1950  0.322489  i
 1951  0.336585  i
 1952  0.34293  i
 1953  0.326619  i
 1954  0.320277  i
 1955  0.328187  i
 1956  0.327906  i
 1957  0.319501  i
 1958  0.31998  i
 1959  0.323846  i
 1960  0.320088  i
 1961  0.315899  i
 1962  0.318135  i
 1963  0.318896  i
 1964  0.315066  i
 1965  0.31298  i
 1966  0.315145  i
 1967  0.314555  i
 1968  0.311522  i
 1969  0.312279  i
 1970  0.315205  i
 1971  0.313683  i
 1972  0.314098  i
 1973  0.318378  i
 1974  0.328337  i
 1975  0.337034  i
 1976  0.360596  i
 1977  0.361611  i
 1978  0.370503  i
 1979  0.387806  i
 1980  0.396277  i
 1981  0.384965  i
 1982  0.360614  i
 1983  0.3263  i
 1984  0.317865  i
 1985  0.332526  i
 1986  0.341046  i
 1987  0.342067  i
 1988  0.33115  i
 1989  0.315346  i
 1990  0.31229  i
 1991  0.322585  i
 1992  0.327683  i
 1993  0.320187  i
 1994  0.315415  i
 1995  0.31252  i
 1996  0.311679  i
 1997  0.314203  i
 1998  0.315824  i
 1999  0.314945  i


# Curve 1 of 2, 100 points
# Curve title: "2"
# x y type
 0  2  i
 20.1919  2  i
 40.3838  2  i
 60.5758  2  i
 80.7677  2  i
 100.96  2  i
 121.152  2  i
 141.343  2  i
 161.535  2  i
 181.727  2  i
 201.919  2  i
 222.111  2  i
 242.303  2  i
 262.495  2  i
 282.687  2  i
 302.879  2  i
 323.071  2  i
 343.263  2  i
 363.455  2  i
 383.646  2  i
 403.838  2  i
 424.03  2  i
 444.222  2  i
 464.414  2  i
 484.606  2  i
 504.798  2  i
 524.99  2  i
 545.182  2  i
 565.374  2  i
 585.566  2  i
 605.758  2  i
 625.949  2  i
 646.141  2  i
 666.333  2  i
 686.525  2  i
 706.717  2  i
 726.909  2  i
 747.101  2  i
 767.293  2  i
 787.485  2  i
 807.677  2  i
 827.869  2  i
 848.061  2  i
 868.253  2  i
 888.444  2  i
 908.636  2  i
 928.828  2  i
 949.02  2  i
 969.212  2  i
 989.404  2  i
 1009.6  2  i
 1029.79  2  i
 1049.98  2  i
 1070.17  2  i
 1090.36  2  i
 1110.56  2  i
 1130.75  2  i
 1150.94  2  i
 1171.13  2  i
 1191.32  2  i
 1211.52  2  i
 1231.71  2  i
 1251.9  2  i
 1272.09  2  i
 1292.28  2  i
 1312.47  2  i
 1332.67  2  i
 1352.86  2  i
 1373.05  2  i
 1393.24  2  i
 1413.43  2  i
 1433.63  2  i
 1453.82  2  i
 1474.01  2  i
 1494.2  2  i
 1514.39  2  i
 1534.59  2  i
 1554.78  2  i
 1574.97  2  i
 1595.16  2  i
 1615.35  2  i
 1635.55  2  i
 1655.74  2  i
 1675.93  2  i
 1696.12  2  i
 1716.31  2  i
 1736.51  2  i
 1756.7  2  i
 1776.89  2  i
 1797.08  2  i
 1817.27  2  i
 1837.46  2  i
 1857.66  2  i
 1877.85  2  i
 1898.04  2  i
 1918.23  2  i
 1938.42  2  i
 1958.62  2  i
 1978.81  2  i
 1999  2  i


# Curve 0 of 1, 100 points
# Curve title: "'0_grurnnG1g32.txt' using 0:1"
# x y type
 0  74.406  i
 20.1919  3.9632  i
 40.3838  2.97621  i
 60.5758  2.74371  i
 80.7677  2.61555  i
 100.96  2.48397  i
 121.152  2.32535  i
 141.343  2.15499  i
 161.535  2.12947  i
 181.727  2.09709  i
 201.919  1.80414  i
 222.111  1.59738  i
 242.303  1.44847  i
 262.495  1.4836  i
 282.687  1.72591  i
 302.879  1.54285  i
 323.071  1.24252  i
 343.263  1.08666  i
 363.455  0.997579  i
 383.646  0.933167  i
 403.838  0.884603  i
 424.03  0.847109  i
 444.222  0.813544  i
 464.414  0.789785  i
 484.606  0.78796  i
 504.798  0.780143  i
 524.99  0.738369  i
 545.182  0.699026  i
 565.374  0.678173  i
 585.566  0.663628  i
 605.758  0.649613  i
 625.949  0.644006  i
 646.141  0.637873  i
 666.333  0.617443  i
 686.525  0.599807  i
 706.717  0.597143  i
 726.909  0.605592  i
 747.101  0.602518  i
 767.293  0.581655  i
 787.485  0.57303  i
 807.677  0.567252  i
 827.869  0.54709  i
 848.061  0.527186  i
 868.253  0.513331  i
 888.444  0.511523  i
 908.636  0.515188  i
 928.828  0.507259  i
 949.02  0.500861  i
 969.212  0.50405  i
 989.404  0.4949  i
 1009.6  0.47788  i
 1029.79  0.471401  i
 1049.98  0.467306  i
 1070.17  0.461347  i
 1090.36  0.460894  i
 1110.56  0.462365  i
 1130.75  0.458692  i
 1150.94  0.451209  i
 1171.13  0.441379  i
 1191.32  0.435229  i
 1211.52  0.437678  i
 1231.71  0.447869  i
 1251.9  0.442907  i
 1272.09  0.429765  i
 1292.28  0.42683  i
 1312.47  0.422352  i
 1332.67  0.418827  i
 1352.86  0.408874  i
 1373.05  0.399185  i
 1393.24  0.406696  i
 1413.43  0.407903  i
 1433.63  0.394922  i
 1453.82  0.387312  i
 1474.01  0.388466  i
 1494.2  0.396152  i
 1514.39  0.394054  i
 1534.59  0.401329  i
 1554.78  0.409654  i
 1574.97  0.389956  i
 1595.16  0.37459  i
 1615.35  0.36624  i
 1635.55  0.366837  i
 1655.74  0.373598  i
 1675.93  0.379709  i
 1696.12  0.37042  i
 1716.31  0.387312  i
 1736.51  0.389734  i
 1756.7  0.355772  i
 1776.89  0.347618  i
 1797.08  0.345506  i
 1817.27  0.38687  i
 1837.46  0.371186  i
 1857.66  0.328388  i
 1877.85  0.372784  i
 1898.04  0.456008  i
 1918.23  0.35608  i
 1938.42  0.380328  i
 1958.62  0.324036  i
 1978.81  0.354085  i
 1999  0.314945  i


# Curve 0 of 2, 100 points
# Curve title: "'0_grurnnG1g32.txt' using 1"
# x y type
 0  74.406  i
 20.1919  3.9632  i
 40.3838  2.97621  i
 60.5758  2.74371  i
 80.7677  2.61555  i
 100.96  2.48397  i
 121.152  2.32535  i
 141.343  2.15499  i
 161.535  2.12947  i
 181.727  2.09709  i
 201.919  1.80414  i
 222.111  1.59738  i
 242.303  1.44847  i
 262.495  1.4836  i
 282.687  1.72591  i
 302.879  1.54285  i
 323.071  1.24252  i
 343.263  1.08666  i
 363.455  0.997579  i
 383.646  0.933167  i
 403.838  0.884603  i
 424.03  0.847109  i
 444.222  0.813544  i
 464.414  0.789785  i
 484.606  0.78796  i
 504.798  0.780143  i
 524.99  0.738369  i
 545.182  0.699026  i
 565.374  0.678173  i
 585.566  0.663628  i
 605.758  0.649613  i
 625.949  0.644006  i
 646.141  0.637873  i
 666.333  0.617443  i
 686.525  0.599807  i
 706.717  0.597143  i
 726.909  0.605592  i
 747.101  0.602518  i
 767.293  0.581655  i
 787.485  0.57303  i
 807.677  0.567252  i
 827.869  0.54709  i
 848.061  0.527186  i
 868.253  0.513331  i
 888.444  0.511523  i
 908.636  0.515188  i
 928.828  0.507259  i
 949.02  0.500861  i
 969.212  0.50405  i
 989.404  0.4949  i
 1009.6  0.47788  i
 1029.79  0.471401  i
 1049.98  0.467306  i
 1070.17  0.461347  i
 1090.36  0.460894  i
 1110.56  0.462365  i
 1130.75  0.458692  i
 1150.94  0.451209  i
 1171.13  0.441379  i
 1191.32  0.435229  i
 1211.52  0.437678  i
 1231.71  0.447869  i
 1251.9  0.442907  i
 1272.09  0.429765  i
 1292.28  0.42683  i
 1312.47  0.422352  i
 1332.67  0.418827  i
 1352.86  0.408874  i
 1373.05  0.399185  i
 1393.24  0.406696  i
 1413.43  0.407903  i
 1433.63  0.394922  i
 1453.82  0.387312  i
 1474.01  0.388466  i
 1494.2  0.396152  i
 1514.39  0.394054  i
 1534.59  0.401329  i
 1554.78  0.409654  i
 1574.97  0.389956  i
 1595.16  0.37459  i
 1615.35  0.36624  i
 1635.55  0.366837  i
 1655.74  0.373598  i
 1675.93  0.379709  i
 1696.12  0.37042  i
 1716.31  0.387312  i
 1736.51  0.389734  i
 1756.7  0.355772  i
 1776.89  0.347618  i
 1797.08  0.345506  i
 1817.27  0.38687  i
 1837.46  0.371186  i
 1857.66  0.328388  i
 1877.85  0.372784  i
 1898.04  0.456008  i
 1918.23  0.35608  i
 1938.42  0.380328  i
 1958.62  0.324036  i
 1978.81  0.354085  i
 1999  0.314945  i


# Curve 1 of 2, 0 points
# Curve title: "'0_grurnnG1g32.txt using 2 smooth sbezier;'"
# x y type


# Curve 0 of 2, 100 points
# Curve title: "'0_grurnnG1g32.txt' using 1"
# x y type
 0  74.406  i
 20.1919  3.9632  i
 40.3838  2.97621  i
 60.5758  2.74371  i
 80.7677  2.61555  i
 100.96  2.48397  i
 121.152  2.32535  i
 141.343  2.15499  i
 161.535  2.12947  i
 181.727  2.09709  i
 201.919  1.80414  i
 222.111  1.59738  i
 242.303  1.44847  i
 262.495  1.4836  i
 282.687  1.72591  i
 302.879  1.54285  i
 323.071  1.24252  i
 343.263  1.08666  i
 363.455  0.997579  i
 383.646  0.933167  i
 403.838  0.884603  i
 424.03  0.847109  i
 444.222  0.813544  i
 464.414  0.789785  i
 484.606  0.78796  i
 504.798  0.780143  i
 524.99  0.738369  i
 545.182  0.699026  i
 565.374  0.678173  i
 585.566  0.663628  i
 605.758  0.649613  i
 625.949  0.644006  i
 646.141  0.637873  i
 666.333  0.617443  i
 686.525  0.599807  i
 706.717  0.597143  i
 726.909  0.605592  i
 747.101  0.602518  i
 767.293  0.581655  i
 787.485  0.57303  i
 807.677  0.567252  i
 827.869  0.54709  i
 848.061  0.527186  i
 868.253  0.513331  i
 888.444  0.511523  i
 908.636  0.515188  i
 928.828  0.507259  i
 949.02  0.500861  i
 969.212  0.50405  i
 989.404  0.4949  i
 1009.6  0.47788  i
 1029.79  0.471401  i
 1049.98  0.467306  i
 1070.17  0.461347  i
 1090.36  0.460894  i
 1110.56  0.462365  i
 1130.75  0.458692  i
 1150.94  0.451209  i
 1171.13  0.441379  i
 1191.32  0.435229  i
 1211.52  0.437678  i
 1231.71  0.447869  i
 1251.9  0.442907  i
 1272.09  0.429765  i
 1292.28  0.42683  i
 1312.47  0.422352  i
 1332.67  0.418827  i
 1352.86  0.408874  i
 1373.05  0.399185  i
 1393.24  0.406696  i
 1413.43  0.407903  i
 1433.63  0.394922  i
 1453.82  0.387312  i
 1474.01  0.388466  i
 1494.2  0.396152  i
 1514.39  0.394054  i
 1534.59  0.401329  i
 1554.78  0.409654  i
 1574.97  0.389956  i
 1595.16  0.37459  i
 1615.35  0.36624  i
 1635.55  0.366837  i
 1655.74  0.373598  i
 1675.93  0.379709  i
 1696.12  0.37042  i
 1716.31  0.387312  i
 1736.51  0.389734  i
 1756.7  0.355772  i
 1776.89  0.347618  i
 1797.08  0.345506  i
 1817.27  0.38687  i
 1837.46  0.371186  i
 1857.66  0.328388  i
 1877.85  0.372784  i
 1898.04  0.456008  i
 1918.23  0.35608  i
 1938.42  0.380328  i
 1958.62  0.324036  i
 1978.81  0.354085  i
 1999  0.314945  i


# Curve 1 of 2, 100 points
# Curve title: "'' using 2"
# x y type
 0  47.8073  i
 20.1919  9.96253  i
 40.3838  7.92446  i
 60.5758  7.40645  i
 80.7677  7.08613  i
 100.96  6.76422  i
 121.152  6.41194  i
 141.343  6.04145  i
 161.535  5.98669  i
 181.727  5.8558  i
 201.919  5.22416  i
 222.111  4.76933  i
 242.303  4.44619  i
 262.495  4.54851  i
 282.687  4.98815  i
 302.879  4.49133  i
 323.071  3.85215  i
 343.263  3.52492  i
 363.455  3.33907  i
 383.646  3.20868  i
 403.838  3.10542  i
 424.03  3.01432  i
 444.222  2.92783  i
 464.414  2.86436  i
 484.606  2.84629  i
 504.798  2.80998  i
 524.99  2.70524  i
 545.182  2.61242  i
 565.374  2.55888  i
 585.566  2.51804  i
 605.758  2.47973  i
 625.949  2.45901  i
 646.141  2.43451  i
 666.333  2.38154  i
 686.525  2.33722  i
 706.717  2.32436  i
 726.909  2.33347  i
 747.101  2.31655  i
 767.293  2.2676  i
 787.485  2.24554  i
 807.677  2.22157  i
 827.869  2.16701  i
 848.061  2.11742  i
 868.253  2.08457  i
 888.444  2.07867  i
 908.636  2.07997  i
 928.828  2.0561  i
 949.02  2.03905  i
 969.212  2.03965  i
 989.404  2.01255  i
 1009.6  1.97375  i
 1029.79  1.95773  i
 1049.98  1.94567  i
 1070.17  1.93208  i
 1090.36  1.93028  i
 1110.56  1.92933  i
 1130.75  1.91682  i
 1150.94  1.8959  i
 1171.13  1.86995  i
 1191.32  1.8535  i
 1211.52  1.85748  i
 1231.71  1.87658  i
 1251.9  1.86261  i
 1272.09  1.83361  i
 1292.28  1.82273  i
 1312.47  1.80776  i
 1332.67  1.79703  i
 1352.86  1.77192  i
 1373.05  1.74957  i
 1393.24  1.7624  i
 1413.43  1.75819  i
 1433.63  1.72625  i
 1453.82  1.70758  i
 1474.01  1.70816  i
 1494.2  1.72159  i
 1514.39  1.71383  i
 1534.59  1.72995  i
 1554.78  1.74225  i
 1574.97  1.6955  i
 1595.16  1.66001  i
 1615.35  1.63877  i
 1635.55  1.63716  i
 1655.74  1.64977  i
 1675.93  1.66003  i
 1696.12  1.63674  i
 1716.31  1.67624  i
 1736.51  1.67769  i
 1756.7  1.60568  i
 1776.89  1.58264  i
 1797.08  1.57656  i
 1817.27  1.66504  i
 1837.46  1.61687  i
 1857.66  1.52917  i
 1877.85  1.64435  i
 1898.04  1.81419  i
 1918.23  1.59972  i
 1938.42  1.64011  i
 1958.62  1.51005  i
 1978.81  1.57591  i
 1999  1.47989  i



==> data/0_grurnnG1g32.txt <==
74.406, 47.8073000
20.8251, 25.3793000
10.5716, 28.2084000
11.9234, 27.3584000
11.5735, 21.6836000
9.02179, 17.0371000
6.9512, 16.0469000
6.54597, 16.3286000
6.69607, 15.9032000
6.5079, 14.8122000
6.01778, 13.5955000
5.47734, 12.5934000
5.03459, 11.9133000
4.72983, 11.6838000
4.62082, 11.8839000
4.70201, 12.0534000
4.76921, 11.7028000
4.60379, 10.8394000
4.21422, 9.8905300
3.79453, 9.2801900
3.53164, 9.1192400
3.46965, 9.2271800
3.52551, 9.3888100
3.60484, 9.5068300
3.66784, 9.5420200
3.69392, 9.4271600
3.64885, 9.1355200
3.51722, 8.7556400
3.33948, 8.4355800
3.18638, 8.2581000
3.09989, 8.2050800
3.07433, 8.2219000
3.08426, 8.2683300
3.10851, 8.3126500
3.12981, 8.3209600
3.13206, 8.2709400
3.10669, 8.1670500
3.05794, 8.0406500
3.00119, 7.9331200
2.95482, 7.8684500
2.92848, 7.8400000
2.91805, 7.8256700
2.91301, 7.8096100
2.9063, 7.7865300
2.89621, 7.7559800
2.88334, 7.7208200
2.86932, 7.6862400
2.85607, 7.6558300
2.8444, 7.6306100
2.83403, 7.6098500
2.82445, 7.5905300
2.8146, 7.5696900
2.8038, 7.5485000
2.79325, 7.5299800
2.78469, 7.5136000
2.77778, 7.4970600
2.77103, 7.4811000
2.76435, 7.4672700
2.75843, 7.4531700
2.7527, 7.4347300
2.74586, 7.4120100
2.73786, 7.3887600
2.72966, 7.3676600
2.72173, 7.3493700
2.71414, 7.3345600
2.70747, 7.3225800
2.70196, 7.3107600
2.69687, 7.2974000
2.69161, 7.2829000
2.68619, 7.2677000
2.68049, 7.2518700
2.67431, 7.2356900
2.66785, 7.2192100
2.66136, 7.2026200
2.65507, 7.1867200
2.64925, 7.1719100
2.64378, 7.1577700
2.63829, 7.1438800
2.63269, 7.1298500
2.62705, 7.1151000
2.62127, 7.0995400
2.61522, 7.0838600
2.60905, 7.0686700
2.60299, 7.0536600
2.59697, 7.0383700
2.59089, 7.0229000
2.58484, 7.0074700
2.5789, 6.9920700
2.573, 6.9765300
2.56697, 6.9608800
2.56078, 6.9453800
2.5545, 6.9300100
2.54818, 6.9144800
2.54176, 6.8986000
2.53525, 6.8825300
2.52868, 6.8664700
2.52207, 6.8504900
2.51538, 6.8344600
2.50859, 6.8181800
2.50172, 6.8015700
2.49477, 6.7847000
2.48772, 6.7678000
2.48057, 6.7509800
2.47332, 6.7341600
2.466, 6.7171600
2.45857, 6.6999700
2.45102, 6.6826900
2.44337, 6.6653600
2.43562, 6.6479300
2.42777, 6.6304300
2.41984, 6.6129400
2.41185, 6.5954100
2.40381, 6.5778200
2.3957, 6.5601700
2.38754, 6.5425400
2.37932, 6.5249800
2.37105, 6.5074700
2.36273, 6.4899800
2.35436, 6.4724800
2.34596, 6.4549400
2.33752, 6.4372800
2.32904, 6.4195200
2.32051, 6.4017000
2.31194, 6.3838100
2.30334, 6.3658200
2.29471, 6.3476700
2.28604, 6.3293100
2.27734, 6.3107800
2.26861, 6.2921200
2.25985, 6.2733800
2.25105, 6.2545400
2.24223, 6.2355800
2.23337, 6.2164800
2.22448, 6.1972000
2.21557, 6.1777200
2.20662, 6.1580800
2.19765, 6.1382900
2.18865, 6.1183500
2.17962, 6.0982500
2.17057, 6.0779900
2.1615, 6.0575500
2.15241, 6.0369800
2.1433, 6.0163200
2.13416, 5.9955600
2.12501, 5.9746700
2.11585, 5.9536700
2.10666, 5.9325600
2.09747, 5.9113800
2.08827, 5.8901300
2.07906, 5.8687800
2.06985, 5.8474000
2.06063, 5.8259800
2.05142, 5.8045700
2.04222, 5.7831700
2.03301, 5.7618100
2.02382, 5.7405100
2.01463, 5.7192400
2.00547, 5.6980200
1.99631, 5.6768600
1.98718, 5.6558500
1.97807, 5.6349200
1.96898, 5.6141600
1.95992, 5.5933800
1.95091, 5.5729400
1.94189, 5.5522000
1.93303, 5.5328900
1.92406, 5.5126300
1.91631, 5.5078900
1.9112, 5.5514800
1.93861, 6.0714000
2.15127, 8.2933600
3.229, 10.3772000
4.1197, 6.0010500
2.1829, 7.2830300
2.79832, 6.2367400
2.23757, 6.8092100
2.50065, 5.6284900
2.01353, 6.6256700
2.49084, 5.4396200
1.90847, 6.3161900
2.28462, 5.8370900
2.07568, 5.5525300
1.97142, 6.0202000
2.19526, 5.4900300
1.93563, 5.6675900
1.99746, 5.8212200
2.06072, 5.4411800
1.89383, 5.5851700
1.96973, 5.6045300
1.97624, 5.4125300
1.87668, 5.5263000
1.91694, 5.5239800
1.91221, 5.3802500
1.85522, 5.3960300
1.87077, 5.3979200
1.87019, 5.3256700
1.82901, 5.3421900
1.82805, 5.3457300
1.82851, 5.2663300
1.79859, 5.2444800
1.79587, 5.2276000
1.79103, 5.1883000
1.76953, 5.1851700
1.76461, 5.1564500
1.75104, 5.1347400
1.74299, 5.1042100
1.73491, 5.0603900
1.71753, 5.0643100
1.71789, 5.0306600
1.70214, 5.0074700
1.68968, 5.0044700
1.69082, 4.9495300
1.67154, 4.9377000
1.66649, 4.9275200
1.66044, 4.9031400
1.64609, 4.8974000
1.64274, 4.8584000
1.63053, 4.8384700
1.62349, 4.8252600
1.61517, 4.8118900
1.6059, 4.7984400
1.60022, 4.7610300
1.58878, 4.7435800
1.5833, 4.7296400
1.57363, 4.7238800
1.5664, 4.7030600
1.55904, 4.6706700
1.54996, 4.6546100
1.54372, 4.6421900
1.53399, 4.6374000
1.52832, 4.6097700
1.51941, 4.5848000
1.51223, 4.5699900
1.5046, 4.5619400
1.497, 4.5432400
1.48948, 4.5196900
1.4821, 4.5032400
1.47453, 4.4943200
1.4669, 4.4790900
1.45989, 4.4539400
1.45201, 4.4401100
1.44486, 4.4331600
1.43733, 4.4154300
1.42981, 4.3901300
1.4226, 4.3760800
1.41502, 4.3718600
1.40761, 4.3543400
1.40008, 4.3300100
1.39277, 4.3169100
1.38507, 4.3091600
1.37783, 4.2877200
1.37008, 4.2695100
1.36276, 4.2603400
1.35513, 4.2440500
1.34751, 4.2226200
1.3401, 4.2118600
1.33245, 4.1997400
1.32497, 4.1772800
1.31739, 4.1644300
1.30978, 4.1528800
1.30234, 4.1308700
1.29493, 4.1186700
1.28736, 4.1060600
1.28001, 4.0837700
1.27276, 4.0730900
1.26542, 4.0567600
1.25825, 4.0366900
1.25125, 4.0264400
1.24422, 4.0046200
1.23733, 3.9919400
1.23045, 3.9756200
1.22377, 3.9558500
1.21719, 3.9457200
1.21068, 3.9225400
1.20433, 3.9192800
1.19851, 3.8948600
1.19453, 3.9508300
1.20528, 4.1585200
1.29867, 5.5199100
1.84835, 10.3409000
3.98225, 13.7780000
5.73806, 4.7407400
1.59926, 8.9752800
3.46239, 4.2046200
1.48934, 7.0203300
2.79683, 4.9595000
1.83499, 5.0251900
1.86698, 5.7240100
2.13729, 4.9612900
1.75435, 5.0011700
1.79969, 5.0096700
1.81483, 4.9032400
1.76291, 4.7921800
1.69909, 4.6928900
1.63235, 4.7881200
1.6671, 4.8377200
1.68517, 4.5297800
1.53653, 4.4841400
1.51358, 4.7482900
1.63546, 4.4828800
1.51553, 4.2977600
1.43313, 4.4340500
1.49439, 4.4215300
1.48939, 4.2388000
1.41325, 4.1825700
1.39269, 4.2215400
1.40902, 4.1861400
1.39382, 4.0638000
1.34013, 4.0856500
1.34605, 4.0830800
1.34231, 4.0169800
1.31373, 3.9865700
1.29901, 3.9853500
1.29322, 3.9565900
1.27784, 3.9235800
1.26383, 3.9096100
1.25353, 3.9074700
1.24883, 3.8683100
1.23166, 3.8507800
1.22222, 3.8428600
1.21599, 3.8288200
1.20935, 3.7939200
1.1962, 3.7585800
1.18541, 3.7582200
1.18611, 3.7409500
1.17674, 3.7139800
1.16141, 3.7178800
1.16033, 3.6976100
1.15533, 3.6624300
1.14511, 3.6433100
1.13949, 3.6322500
1.13534, 3.6217500
1.12939, 3.6086200
1.12192, 3.5990800
1.11637, 3.5885900
1.11154, 3.5743800
1.1066, 3.5558600
1.09978, 3.5464600
1.0962, 3.5384500
1.0917, 3.5294400
1.0852, 3.5256700
1.08124, 3.5149400
1.07609, 3.5010900
1.0714, 3.4893900
1.06744, 3.4793000
1.06285, 3.4714500
1.05852, 3.4629000
1.05379, 3.4568900
1.05023, 3.4484800
1.04594, 3.4373200
1.04106, 3.4286300
1.03774, 3.4181600
1.03382, 3.4083600
1.02963, 3.4011700
1.0256, 3.3951300
1.022, 3.3870500
1.01831, 3.3770600
1.01422, 3.3698000
1.01081, 3.3633400
1.00704, 3.3563000
1.00333, 3.3473600
0.999683, 3.3379900
0.996153, 3.3306200
0.992722, 3.3252900
0.989185, 3.3203000
0.985738, 3.3131600
0.982166, 3.3053600
0.978872, 3.2978000
0.975433, 3.2913200
0.972073, 3.2846100
0.968779, 3.2772900
0.965551, 3.2707300
0.962272, 3.2654200
0.959015, 3.2597200
0.955831, 3.2527100
0.952701, 3.2459900
0.949674, 3.2405200
0.946554, 3.2355800
0.943521, 3.2294200
0.94052, 3.2233400
0.937608, 3.2186400
0.934662, 3.2144300
0.931815, 3.2089700
0.929033, 3.2030100
0.926241, 3.1977400
0.923507, 3.1928200
0.920842, 3.1879300
0.918195, 3.1828600
0.9156, 3.1779600
0.913068, 3.1736200
0.910537, 3.1684800
0.908039, 3.1626800
0.905632, 3.1578500
0.903243, 3.1534900
0.900861, 3.1487100
0.89851, 3.1431600
0.89621, 3.1379000
0.893927, 3.1335000
0.891649, 3.1284000
0.889449, 3.1230700
0.887237, 3.1177300
0.885057, 3.1129900
0.882884, 3.1080200
0.880732, 3.1026700
0.878623, 3.0977400
0.87653, 3.0928500
0.874448, 3.0877900
0.872374, 3.0821400
0.870356, 3.0774200
0.868307, 3.0725300
0.866319, 3.0679200
0.864316, 3.0624000
0.862368, 3.0580100
0.860382, 3.0526900
0.858493, 3.0486100
0.856529, 3.0428300
0.854716, 3.0396900
0.852783, 3.0334800
0.851117, 3.0317200
0.849303, 3.0246800
0.848095, 3.0276800
0.846839, 3.0208700
0.847319, 3.0371800
0.848707, 3.0373700
0.855013, 3.0815500
0.862604, 3.0797500
0.873527, 3.0841600
0.865313, 3.0078700
0.846787, 2.9736600
0.832667, 2.9917000
0.83782, 2.9920700
0.844029, 2.9788800
0.834132, 2.9577900
0.827486, 2.9634100
0.831741, 2.9698700
0.82931, 2.9460200
0.822941, 2.9465800
0.823557, 2.9538700
0.823049, 2.9352400
0.818062, 2.9322400
0.815653, 2.9382100
0.816599, 2.9308600
0.815188, 2.9232800
0.809985, 2.9162100
0.807862, 2.9186800
0.809022, 2.9209400
0.807691, 2.9101700
0.804824, 2.9052600
0.801352, 2.9015200
0.799993, 2.9002200
0.799957, 2.9002700
0.798601, 2.8939800
0.79725, 2.8941000
0.795249, 2.8854900
0.793996, 2.8852800
0.792407, 2.8762200
0.790226, 2.8717100
0.787997, 2.8646600
0.785921, 2.8610700
0.784359, 2.8584400
0.783393, 2.8536800
0.782261, 2.8530700
0.781134, 2.8465100
0.779677, 2.8453900
0.778277, 2.8397900
0.777419, 2.8415100
0.776439, 2.8367100
0.77676, 2.8414600
0.776538, 2.8393200
0.778416, 2.8480200
0.779094, 2.8474100
0.782659, 2.8555600
0.782301, 2.8443200
0.782502, 2.8313700
0.775438, 2.8068300
0.768353, 2.7916700
0.762306, 2.7901000
0.761487, 2.7920500
0.763446, 2.7981300
0.763806, 2.7861300
0.761081, 2.7778300
0.756522, 2.7700200
0.753806, 2.7684100
0.753608, 2.7738500
0.754395, 2.7708400
0.754325, 2.7701000
0.752554, 2.7603000
0.749925, 2.7570700
0.747413, 2.7504600
0.745506, 2.7504300
0.744855, 2.7503500
0.744792, 2.7557300
0.746789, 2.7633000
0.750114, 2.7865800
0.759929, 2.8219800
0.775739, 2.9098700
0.813934, 3.0162400
0.864994, 3.2291700
0.959149, 3.3809900
1.04384, 3.5409900
1.10646, 3.3748000
1.04273, 2.9950500
0.860007, 2.7678000
0.763313, 2.9246400
0.844295, 2.9989600
0.865022, 2.7611600
0.765547, 2.7931700
0.783446, 2.8916100
0.817241, 2.7218300
0.749892, 2.7700700
0.770754, 2.8333900
0.788113, 2.6833100
0.732881, 2.7570200
0.761921, 2.7922900
0.765769, 2.6769200
0.728823, 2.7339200
0.749947, 2.7449200
0.742296, 2.6885200
0.732471, 2.7149400
0.741478, 2.7028400
0.724606, 2.6793500
0.727448, 2.6932500
0.731535, 2.6963000
0.721183, 2.6795400
0.725357, 2.6619600
0.718672, 2.6709400
0.712905, 2.6637500
0.719103, 2.6490500
0.713644, 2.6633600
0.711891, 2.6482000
0.713291, 2.6287600
0.705831, 2.6433400
0.705066, 2.6321500
0.706664, 2.6208700
0.702086, 2.6370400
0.702461, 2.6270300
0.703463, 2.6143500
0.698528, 2.6240500
0.697725, 2.6137200
0.697681, 2.6055200
0.693738, 2.6120400
0.692821, 2.6043900
0.693593, 2.6005200
0.690996, 2.6028800
0.68975, 2.5968100
0.690681, 2.5944800
0.688745, 2.5939300
0.687103, 2.5862700
0.687187, 2.5883100
0.686272, 2.5838800
0.684425, 2.5783300
0.683909, 2.5791200
0.683286, 2.5766600
0.682298, 2.5688800
0.680951, 2.5726200
0.680606, 2.5681300
0.680152, 2.5661800
0.679221, 2.5651500
0.678401, 2.5655500
0.67873, 2.5614800
0.678221, 2.5656500
0.678098, 2.5600200
0.677931, 2.5660300
0.678688, 2.5622900
0.678596, 2.5656800
0.678873, 2.5582800
0.678005, 2.5626400
0.677661, 2.5488100
0.675309, 2.5491900
0.672597, 2.5344600
0.669124, 2.5307900
0.666001, 2.5222800
0.663429, 2.5189200
0.661455, 2.5166200
0.660412, 2.5161100
0.66012, 2.5189600
0.66026, 2.5172300
0.660755, 2.5250000
0.661684, 2.5229200
0.663421, 2.5402600
0.667357, 2.5446300
0.672988, 2.5834200
0.68507, 2.5943700
0.696414, 2.6529100
0.715063, 2.6165600
0.712938, 2.6075300
0.699005, 2.5069500
0.670364, 2.4831700
0.652179, 2.4942700
0.657793, 2.5127300
0.672123, 2.5404700
0.671842, 2.4818700
0.657958, 2.4717200
0.64712, 2.4887200
0.651306, 2.4905000
0.660215, 2.5170400
0.658552, 2.4776700
0.649946, 2.4693900
0.642719, 2.4775300
0.642379, 2.4711100
0.646093, 2.4979600
0.64922, 2.4882500
0.651005, 2.4973000
0.650954, 2.4822300
0.647561, 2.4749400
0.64307, 2.4558800
0.638562, 2.4560500
0.63518, 2.4431000
0.633348, 2.4461200
0.632321, 2.4470600
0.632477, 2.4426800
0.633541, 2.4552000
0.634434, 2.4440100
0.635321, 2.4564200
0.635862, 2.4484500
0.636434, 2.4576400
0.63742, 2.4487900
0.637295, 2.4578100
0.637404, 2.4412200
0.636462, 2.4528800
0.635246, 2.4302700
0.633229, 2.4387200
0.630281, 2.4177200
0.62726, 2.4197300
0.624169, 2.4085900
0.621801, 2.4070900
0.619876, 2.4040100
0.618718, 2.4032800
0.617982, 2.4039300
0.617758, 2.4030600
0.617673, 2.4064400
0.617877, 2.4029000
0.618343, 2.4127200
0.619554, 2.4076800
0.621975, 2.4327800
0.627081, 2.4348500
0.636173, 2.4997300
0.654443, 2.5225600
0.679115, 2.6481300
0.717833, 2.6284200
0.736689, 2.6576300
0.726207, 2.4842200
0.681142, 2.4400700
0.645548, 2.4811900
0.667482, 2.5532000
0.712589, 2.6425000
0.728602, 2.5714800
0.71823, 2.5865000
0.707273, 2.5682600
0.69707, 2.4801300
0.670443, 2.4442500
0.632307, 2.3723800
0.61483, 2.4071400
0.628138, 2.4811600
0.647144, 2.4319300
0.645162, 2.4135600
0.619058, 2.3616300
0.604756, 2.3739900
0.616039, 2.4342300
0.627703, 2.3774000
0.619944, 2.3604400
0.601394, 2.3489000
0.599476, 2.3588300
0.611478, 2.3944300
0.613085, 2.3395100
0.603066, 2.3363000
0.595608, 2.3521100
0.599612, 2.3447600
0.604595, 2.3551400
0.599261, 2.3216200
0.592091, 2.3212700
0.591167, 2.3415500
0.595107, 2.3290300
0.596743, 2.3355100
0.592108, 2.3166700
0.588113, 2.3135000
0.588026, 2.3296300
0.58988, 2.3164800
0.590957, 2.3265900
0.588261, 2.3083100
0.585231, 2.3085700
0.583736, 2.3119000
0.584373, 2.3081900
0.585512, 2.3145800
0.584981, 2.3040800
0.583672, 2.3029500
0.581998, 2.3041700
0.581701, 2.2985800
0.583067, 2.3165600
0.585315, 2.3082700
0.589171, 2.3382800
0.594271, 2.3364500
0.602001, 2.3844300
0.614847, 2.3879600
0.626398, 2.4394900
0.640363, 2.4031500
0.637773, 2.4013500
0.626234, 2.3318400
0.608434, 2.3218300
0.594174, 2.2962900
0.587244, 2.2908200
0.585063, 2.3038300
0.583918, 2.2856200
0.587557, 2.3251200
0.590254, 2.2906400
0.589113, 2.3014700
0.580903, 2.2617500
0.571256, 2.2581700
0.566914, 2.2716400
0.569349, 2.2670000
0.574543, 2.2971300
0.577023, 2.2674200
0.575641, 2.2837300
0.572284, 2.2601000
0.572094, 2.2852800
0.575453, 2.2856600
0.583181, 2.3209600
0.591612, 2.3192400
0.600275, 2.3626800
0.608431, 2.3390200
0.61525, 2.3836900
0.617033, 2.3195300
0.612863, 2.3269000
0.595868, 2.2444300
0.577875, 2.2391800
0.563937, 2.2313400
0.562136, 2.2390000
0.569781, 2.2848000
0.576919, 2.2575300
0.579539, 2.2809800
0.572271, 2.2331900
0.563767, 2.2404800
0.557822, 2.2366200
0.558084, 2.2431700
0.564605, 2.2838100
0.574627, 2.3008900
0.592373, 2.3988900
0.625492, 2.4896600
0.673817, 2.7088000
0.765629, 2.8756900
0.842438, 2.9724000
0.894807, 2.9246600
0.867553, 2.4947800
0.70529, 2.3268000
0.618557, 2.4430200
0.674357, 2.3897500
0.656404, 2.2752200
0.603146, 2.4124900
0.65148, 2.3117100
0.618889, 2.1974800
0.564809, 2.3835300
0.629791, 2.2987100
0.609575, 2.2206200
0.565767, 2.3143500
0.596721, 2.2554500
0.578661, 2.2467500
0.575815, 2.2873200
0.582543, 2.2236100
0.560551, 2.2445000
0.575279, 2.2837400
0.574611, 2.2062100
0.556837, 2.2222600
0.560664, 2.2342200
0.560869, 2.2120000
0.558449, 2.2040500
0.551073, 2.2091600
0.549734, 2.2162300
0.557075, 2.1977600
0.547518, 2.2083900
0.545626, 2.1980800
0.550376, 2.1946500
0.542281, 2.1977000
0.544638, 2.1914500
0.544807, 2.1789100
0.53725, 2.1934200
0.540289, 2.1833100
0.541256, 2.1821800
0.536198, 2.1779000
0.535972, 2.1731000
0.5356, 2.1774000
0.535183, 2.1724400
0.535018, 2.1660000
0.532139, 2.1646100
0.531587, 2.1668900
0.532764, 2.1642400
0.531168, 2.1605100
0.529769, 2.1596800
0.52992, 2.1604300
0.528996, 2.1520200
0.528809, 2.1611300
0.528896, 2.1498000
0.528821, 2.1623000
0.52994, 2.1581000
0.533644, 2.1921100
0.539817, 2.1978700
0.556572, 2.3118600
0.585708, 2.3898300
0.650041, 2.6720300
0.741946, 2.8403000
0.86599, 2.9834000
0.891788, 2.6094100
0.770198, 2.2652200
0.59273, 2.2341800
0.574236, 2.3498000
0.645664, 2.3576100
0.628981, 2.2563900
0.584017, 2.2406000
0.585233, 2.2648400
0.580259, 2.2277100
0.567489, 2.2452500
0.581166, 2.2498400
0.567056, 2.1498700
0.536162, 2.1941300
0.560858, 2.2517900
0.567451, 2.1214300
0.52868, 2.1378500
0.537968, 2.2160100
0.557549, 2.1201700
0.531337, 2.1081500
0.525425, 2.1740400
0.542655, 2.1196000
0.532829, 2.1041300
0.522089, 2.1393900
0.528729, 2.1183100
0.530118, 2.1174800
0.523068, 2.1144700
0.519025, 2.1092300
0.523168, 2.1247600
0.52353, 2.1037000
0.51614, 2.0959500
0.515148, 2.1156100
0.519825, 2.1017600
0.517349, 2.0925600
0.511883, 2.0969300
0.512895, 2.0966200
0.51532, 2.1007500
0.513742, 2.0871200
0.510955, 2.0925300
0.512145, 2.1036300
0.515358, 2.1003700
0.51717, 2.1150200
0.520717, 2.1398600
0.531822, 2.1771000
0.550978, 2.2592300
0.579074, 2.3267300
0.618175, 2.3586600
0.627957, 2.2817500
0.604744, 2.1264500
0.540517, 2.0625300
0.510398, 2.1150600
0.537826, 2.1669100
0.554485, 2.0892600
0.524271, 2.0527800
0.509425, 2.1199200
0.530696, 2.1101800
0.531912, 2.0688100
0.509672, 2.0769400
0.508495, 2.0992000
0.522747, 2.0966600
0.516257, 2.0623300
0.501951, 2.0744800
0.509189, 2.1014800
0.51613, 2.0664100
0.504493, 2.0533400
0.498962, 2.0757600
0.506188, 2.0644300
0.506558, 2.0557400
0.499973, 2.0514000
0.498337, 2.0526200
0.501304, 2.0675400
0.501624, 2.0465200
0.497683, 2.0462200
0.495037, 2.0516900
0.495726, 2.0464900
0.497247, 2.0592000
0.496754, 2.0410300
0.493662, 2.0403300
0.491771, 2.0472900
0.49298, 2.0422700
0.494385, 2.0502000
0.493429, 2.0378000
0.491416, 2.0363000
0.490204, 2.0376300
0.489555, 2.0318900
0.489677, 2.0405200
0.490214, 2.0314800
0.489595, 2.0359300
0.488539, 2.0280100
0.487169, 2.0300400
0.486483, 2.0289500
0.486168, 2.0268500
0.485912, 2.0311800
0.48611, 2.0250300
0.48608, 2.0300900
0.485886, 2.0227300
0.485353, 2.0260800
0.485192, 2.0217300
0.484835, 2.0237500
0.485086, 2.0236400
0.485797, 2.0278100
0.487815, 2.0381400
0.491919, 2.0510200
0.49947, 2.0890700
0.513974, 2.1329800
0.537772, 2.2334500
0.578588, 2.3235300
0.624459, 2.4390200
0.674285, 2.4214900
0.67185, 2.3285300
0.6336, 2.2395400
0.590055, 2.2057500
0.582983, 2.2195400
0.57649, 2.1001100
0.537198, 2.0446400
0.50194, 2.0807900
0.525634, 2.1693700
0.556918, 2.1149900
0.536546, 2.0604000
0.50817, 2.0522100
0.510975, 2.1120200
0.526085, 2.0670400
0.521531, 2.0717800
0.505645, 2.0235800
0.501588, 2.0498600
0.503056, 2.0321200
0.501173, 2.0165200
0.491723, 1.9994600
0.483285, 2.0057100
0.484976, 2.0122800
0.487826, 2.0064900
0.484145, 2.0139400
0.482737, 2.0061800
0.48617, 2.0319600
0.486277, 1.9991100
0.485686, 2.0355900
0.488481, 2.0165600
0.494865, 2.0573700
0.499287, 2.0288900
0.502542, 2.0719200
0.505566, 2.0265200
0.504088, 2.0320600
0.492948, 1.9741300
0.479547, 1.9714100
0.47231, 1.9736400
0.471269, 1.9738600
0.475073, 2.0111400
0.481176, 1.9935800
0.483133, 2.0119900
0.479741, 1.9765500
0.473017, 1.9850700
0.468654, 1.9712300
0.467525, 1.9722700
0.466907, 1.9794500
0.468156, 1.9689300
0.469711, 1.9876200
0.470776, 1.9673100
0.470397, 1.9800600
0.46939, 1.9641500
0.468174, 1.9687300
0.466838, 1.9596100
0.464557, 1.9577300
0.46344, 1.9617300
0.463175, 1.9588000
0.464606, 1.9760500
0.466462, 1.9697300
0.471662, 2.0105500
0.478677, 2.0117500
0.494002, 2.0968300
0.514327, 2.1333900
0.553118, 2.2810400
0.596086, 2.3294800
0.646094, 2.3865900
0.651653, 2.2495200
0.608868, 2.1090000
0.542947, 2.1423500
0.540632, 2.2507600
0.619865, 2.4448900
0.666384, 2.2267300
0.616756, 2.0565400
0.527737, 2.1131700
0.545052, 2.0712700
0.547805, 1.9888800
0.491036, 2.0380300
0.511481, 2.0776900
0.544722, 2.0155000
0.495118, 1.9889800
0.479878, 2.0228600
0.508658, 2.0306000
0.492953, 2.0053800
0.484266, 2.0130500
0.497861, 2.0052200
0.478321, 1.9507200
0.465252, 1.9759100
0.482832, 2.0024700
0.48164, 1.9352600
0.46461, 1.9261200
0.463735, 1.9681900
0.471253, 1.9304300
0.465748, 1.9229300
0.459482, 1.9597300
0.465011, 1.9306300
0.462821, 1.9311100
0.45557, 1.9440600
0.459062, 1.9330200
0.462125, 1.9418800
0.455419, 1.9220700
0.450533, 1.9242600
0.454043, 1.9478900
0.456689, 1.9237000
0.453827, 1.9199300
0.449948, 1.9246100
0.450026, 1.9129800
0.451122, 1.9213700
0.449532, 1.9125000
0.448645, 1.9106500
0.449108, 1.9195800
0.4485, 1.9046900
0.446924, 1.9097100
0.445725, 1.9100600
0.446247, 1.9085700
0.447436, 1.9133500
0.446254, 1.9073400
0.445359, 1.9070800
0.44533, 1.9150300
0.447058, 1.9153000
0.45025, 1.9302900
0.453867, 1.9411800
0.461568, 1.9743400
0.474871, 2.0250700
0.499004, 2.1061500
0.531708, 2.1880400
0.575563, 2.2439400
0.591795, 2.1720200
0.577499, 2.0667800
0.521356, 1.9662400
0.488026, 2.0013800
0.498452, 2.0155700
0.499595, 1.9269900
0.469624, 1.9238100
0.45862, 1.9534400
0.478355, 1.9713300
0.479347, 1.9136000
0.457967, 1.9144000
0.454775, 1.9312900
0.463223, 1.9172000
0.457708, 1.9108500
0.447177, 1.8997500
0.452197, 1.9303600
0.45447, 1.8943900
0.446105, 1.8900900
0.444101, 1.9174700
0.450467, 1.9059400
0.453266, 1.8993700
0.444125, 1.8886100
0.439977, 1.8884100
0.443539, 1.9223500
0.446918, 1.8898500
0.44781, 1.9338400
0.451951, 1.9185200
0.462033, 1.9852400
0.4742, 1.9625500
0.484585, 2.0407600
0.50017, 2.0259100
0.516146, 2.0861800
0.525358, 2.0236800
0.513209, 1.9857900
0.490884, 1.9330300
0.462311, 1.8873900
0.449794, 1.9249300
0.450683, 1.9199700
0.461768, 1.9551800
0.46814, 1.9354100
0.46092, 1.9051300
0.450264, 1.9200900
0.447652, 1.9082000
0.454504, 1.9460200
0.460722, 1.9057500
0.451829, 1.8873500
0.438976, 1.8703900
0.432333, 1.8729200
0.436627, 1.8986700
0.441322, 1.8722000
0.43818, 1.8812000
0.431924, 1.8558400
0.430031, 1.8769200
0.430792, 1.8653500
0.431515, 1.8625800
0.427266, 1.8556500
0.424443, 1.8520100
0.424982, 1.8672500
0.427004, 1.8601300
0.42927, 1.8700300
0.427508, 1.8541500
0.427082, 1.8686500
0.426662, 1.8560100
0.428591, 1.8818500
0.430866, 1.8649700
0.434312, 1.9089700
0.439384, 1.8946400
0.45131, 1.9868600
0.468795, 2.0084400
0.507956, 2.1747800
0.547631, 2.2242300
0.610681, 2.3111000
0.61821, 2.1722600
0.587658, 2.0213100
0.515679, 1.9780900
0.478612, 1.9577600
0.495871, 2.0563300
0.510162, 1.9932900
0.498948, 1.9404100
0.474705, 1.9500000
0.460357, 1.9120900
0.46451, 1.9609100
0.478593, 1.9642400
0.479058, 1.9057300
0.457981, 1.8805800
0.447776, 1.9248400
0.457417, 1.8732300
0.446002, 1.8462900
0.42768, 1.8854600
0.439123, 1.8747700
0.448258, 1.8791400
0.433706, 1.8449100
0.427999, 1.8559100
0.432333, 1.8631500
0.428314, 1.8271800
0.418933, 1.8442300
0.424375, 1.8590400
0.43097, 1.8442200
0.422961, 1.8281800
0.41893, 1.8519400
0.423046, 1.8307800
0.420444, 1.8298300
0.416561, 1.8380000
0.419161, 1.8363800
0.424185, 1.8520500
0.424497, 1.8511500
0.429083, 1.8781700
0.438621, 1.9188900
0.455449, 1.9656300
0.477302, 2.0523800
0.515386, 2.1437100
0.557309, 2.2462000
0.601209, 2.2201200
0.596704, 2.1541400
0.558337, 1.9560200
0.488808, 1.9460600
0.466329, 1.9611100
0.49634, 2.0190800
0.501811, 1.8906900
0.463227, 1.8343900
0.42841, 1.8744500
0.444593, 1.9156700
0.470126, 1.9176400
0.454982, 1.8358700
0.431548, 1.8546900
0.428033, 1.8736500
0.43884, 1.8699500
0.440224, 1.8599100
0.428037, 1.8202700
0.42178, 1.8545500
0.426662, 1.8369600
0.429783, 1.8408000
0.423118, 1.8155400
0.418356, 1.8175000
0.418236, 1.8208600
0.416599, 1.8004100
0.412061, 1.8172200
0.411386, 1.8146300
0.417493, 1.8341400
0.419126, 1.8091700
0.413577, 1.8085300
0.408525, 1.7986300
0.408947, 1.8077200
0.409306, 1.7939100
0.406568, 1.7963800
0.405246, 1.7995300
0.408308, 1.8148800
0.4127, 1.8136000
0.414899, 1.8397200
0.421765, 1.8377900
0.42952, 1.8861400
0.443943, 1.8877400
0.458917, 1.9731500
0.483626, 1.9908800
0.511927, 2.1018000
0.536311, 2.0513400
0.543087, 2.0327300
0.508474, 1.8659000
0.457809, 1.8182400
0.429062, 1.8804900
0.448676, 1.8988300
0.4699, 1.8875200
0.447625, 1.7898700
0.411563, 1.7908200
0.41318, 1.8907800
0.439555, 1.8556500
0.4452, 1.8333800
0.42062, 1.7849500
0.405885, 1.7946100
0.414627, 1.8381700
0.422451, 1.7944800
0.412793, 1.7898100
0.405472, 1.8166100
0.412398, 1.8102300
0.417151, 1.8096000
0.409986, 1.7799800
0.401124, 1.7829100
0.402607, 1.8011300
0.407298, 1.7839000
0.403582, 1.7754000
0.398066, 1.7793500
0.398339, 1.7806900
0.403353, 1.7989000
0.404874, 1.7756300
0.401444, 1.7865500
0.399851, 1.7886800
0.405663, 1.8530900
0.425803, 1.8726400
0.440422, 1.8940800
0.446532, 1.8034600
0.417123, 1.8051000
0.4135, 1.8100800
0.425441, 1.8149900
0.422011, 1.7993100
0.41224, 1.7859600
0.408403, 1.8030900
0.419352, 1.7997700
0.410143, 1.7690100
0.403646, 1.8094100
0.415328, 1.7958500
0.41913, 1.8739600
0.430296, 1.9109800
0.481686, 2.1346400
0.541765, 2.2641200
0.651577, 2.4275300
0.683098, 2.2928100
0.664154, 2.1795400
0.598694, 2.0468500
0.521105, 1.9039000
0.477391, 2.0356800
0.525696, 2.1592300
0.575355, 1.9783700
0.499139, 1.8734700
0.445739, 1.9670600
0.483744, 1.8882900
0.459011, 1.7935600
0.414382, 1.9013100
0.458602, 1.8763500
0.457505, 1.7847300
0.410566, 1.8431500
0.437227, 1.8234700
0.429611, 1.7699500
0.400238, 1.8387100
0.428384, 1.8118400
0.418454, 1.7823500
0.404675, 1.8493100
0.427102, 1.7970600
0.412345, 1.7896700
0.402037, 1.8090300
0.413271, 1.7735300
0.401516, 1.7853200
0.403479, 1.8016400
0.40744, 1.7638200
0.395616, 1.7768600
0.399464, 1.7825300
0.402207, 1.7641600
0.393785, 1.7589300
0.394823, 1.7601200
0.393695, 1.7517800
0.389686, 1.7519000
0.392396, 1.7619100
0.39161, 1.7517900
0.388717, 1.7508000
0.390373, 1.7609200
0.388984, 1.7471900
0.389159, 1.7555800
0.389687, 1.7469000
0.388635, 1.7485200
0.38802, 1.7457400
0.388853, 1.7527700
0.389316, 1.7640600
0.395068, 1.7819200
0.401538, 1.8339000
0.424531, 1.8528300
0.432016, 1.8474900
0.440258, 1.9020000
0.454724, 1.9810800
0.500813, 2.1344800
0.55987, 2.0863400
0.554179, 2.0157600
0.525658, 1.9703600
0.502747, 1.9597400
0.501725, 2.0304900
0.513734, 2.0349800
0.536403, 1.9548400
0.48301, 1.7581800
0.406039, 1.7651700
0.410008, 1.8735700
0.444582, 1.8222900
0.436982, 1.8213700
0.426327, 1.8044500
0.421727, 1.7400900
0.396333, 1.7620100
0.39883, 1.8043900
0.42433, 1.7915400
0.411815, 1.7382700
0.393913, 1.7504800
0.395469, 1.7463300
0.396544, 1.7557200
0.400839, 1.7682900
0.401112, 1.7312900
0.388942, 1.7253900
0.385116, 1.7505500
0.393085, 1.7373700
0.391224, 1.7349500
0.385524, 1.7340600
0.389139, 1.7397600
0.388585, 1.7175200
0.382145, 1.7140200
0.381285, 1.7257300
0.384347, 1.7237100
0.385357, 1.7222400
0.382589, 1.7132600
0.380208, 1.7151700
0.379987, 1.7217200
0.380735, 1.7100000
0.380319, 1.7300300
0.38071, 1.7129100
0.383843, 1.7509800
0.388107, 1.7422700
0.39928, 1.8292600
0.416405, 1.8760900
0.463752, 2.0844400
0.520403, 2.1870200
0.610409, 2.2392900
0.607319, 2.0077800
0.527234, 1.8829000
0.475041, 1.9458100
0.477675, 1.8674400
0.470986, 1.8334900
0.439815, 1.8243000
0.433647, 1.7925900
0.428019, 1.8540000
0.441169, 1.8507700
0.451539, 1.7581500
0.401849, 1.7445500
0.396215, 1.8102500
0.428715, 1.7817200
0.40801, 1.7413000
0.39731, 1.7768800
0.40506, 1.7357100
0.390465, 1.7245800
0.38999, 1.7696900
0.400047, 1.7254300
0.389817, 1.7211500
0.384298, 1.7537900
0.390466, 1.7149300
0.384771, 1.7161800
0.380968, 1.7409500
0.389054, 1.7159300
0.384924, 1.7102200
0.37699, 1.7124900
0.380717, 1.7064300
0.380364, 1.7031400
0.377072, 1.7087600
0.379188, 1.6996500
0.378327, 1.6895800
0.372837, 1.6962500
0.373791, 1.6946000
0.377023, 1.7009200
0.374712, 1.6991200
0.373838, 1.6923100
0.374113, 1.6986800
0.371713, 1.6912000
0.371173, 1.6952800
0.372934, 1.6977400
0.373107, 1.6953400
0.371653, 1.6958700
0.374101, 1.7138900
0.376923, 1.7260400
0.388132, 1.7589100
0.396819, 1.7566800
0.404122, 1.7328600
0.389592, 1.7158200
0.388564, 1.7291200
0.395048, 1.7253100
0.388987, 1.7169500
0.390888, 1.7563600
0.398127, 1.7256200
0.400775, 1.7619600
0.398714, 1.7169200
0.398173, 1.7387500
0.395792, 1.7315700
0.394746, 1.7211500
0.39095, 1.7275700
0.392626, 1.7217100
0.391826, 1.7370900
0.393674, 1.7575200
0.4064, 1.8205000
0.430733, 1.8960600
0.466688, 1.9977000
0.51692, 2.1141900
0.562892, 2.1412600
0.584799, 2.0768000
0.54478, 1.9061000
0.472665, 1.8017200
0.424866, 1.8651600
0.452939, 1.9356800
0.487121, 1.8131800
0.432693, 1.6656700
0.374721, 1.7238200
0.395986, 1.7877400
0.425967, 1.7374400
0.399576, 1.7014000
0.388446, 1.7534400
0.40326, 1.7067500
0.38997, 1.6934800
0.375489, 1.7352400
0.399272, 1.7513500
0.40132, 1.6979100
0.383356, 1.7057400
0.3817, 1.7033700
0.384951, 1.6804200
0.372202, 1.6850000
0.37569, 1.7129100
0.386578, 1.6848100
0.377781, 1.6692900
0.368357, 1.6798800
0.376054, 1.6925200
0.375176, 1.6559500
0.367084, 1.6765800
0.369191, 1.6760700
0.374754, 1.6873800
0.371372, 1.6663900
0.370212, 1.6937100
0.373729, 1.6764400
0.373838, 1.6918600
0.371091, 1.6748400
0.376409, 1.7183000
0.383119, 1.7044400
0.392438, 1.7591400
0.399506, 1.7512400
0.415274, 1.8074200
0.421368, 1.7663100
0.422192, 1.7688900
0.40813, 1.7216600
0.396706, 1.7029000
0.385041, 1.7167000
0.38399, 1.7023400
0.389651, 1.7476600
0.393773, 1.7038500
0.395231, 1.7356200
0.392374, 1.7080100
0.395774, 1.7642000
0.406013, 1.7179700
0.396844, 1.6828100
0.377723, 1.6766600
0.375659, 1.6989200
0.389149, 1.7443400
0.394236, 1.7095000
0.396969, 1.7437000
0.395454, 1.7121200
0.39666, 1.7024500
0.386296, 1.6865900
0.378416, 1.6685900
0.376811, 1.6839700
0.375451, 1.6683500
0.375694, 1.6887200
0.374328, 1.6611300
0.373537, 1.6743600
0.367886, 1.6393300
0.362494, 1.6532200
0.363001, 1.6547300
0.363699, 1.6488200
0.363853, 1.6669500
0.364218, 1.6520400
0.366012, 1.6674700
0.363433, 1.6409000
0.361896, 1.6570400
0.360483, 1.6389300
0.360451, 1.6475200
0.35971, 1.6495400
0.362802, 1.6605800
0.366594, 1.6800000
0.375185, 1.6913600
0.37962, 1.6985100
0.383489, 1.6953800
0.384348, 1.7325400
0.393654, 1.7641100
0.416214, 1.8042200
0.427299, 1.8172400
0.441371, 1.8163800
0.444182, 1.8218200
0.442763, 1.7790600
0.430561, 1.7818600
0.419409, 1.7886700
0.43738, 1.9317300
0.481085, 1.9812300
0.527602, 2.0016700
0.515935, 1.7941900
0.437283, 1.6577200
0.373788, 1.7299600
0.391495, 1.7745500
0.433085, 1.7964700
0.418364, 1.6933800
0.395091, 1.7591000
0.409536, 1.7672400
0.423251, 1.7338400
0.392404, 1.6699200
0.382902, 1.7338000
0.396941, 1.6659100
0.379442, 1.6429700
0.35974, 1.6691700
0.373544, 1.6588300
0.373715, 1.6456700
0.35825, 1.6370200
0.364656, 1.6646200
0.369547, 1.6353400
0.359954, 1.6426800
0.360579, 1.6508200
0.365487, 1.6399300
0.360049, 1.6377600
0.3586, 1.6502100
0.364017, 1.6386700
0.35952, 1.6215700
0.354681, 1.6310900
0.356425, 1.6293100
0.357512, 1.6262600
0.352843, 1.6130500
0.350338, 1.6223800
0.352011, 1.6209100
0.352388, 1.6172800
0.349502, 1.6156200
0.34882, 1.6159700
0.350342, 1.6184800
0.350349, 1.6219500
0.34987, 1.6157000
0.350444, 1.6395200
0.353426, 1.6334000
0.360485, 1.6991600
0.374276, 1.7605800
0.420346, 1.9292200
0.471773, 2.0087900
0.544732, 2.2017500
0.590955, 2.2721100
0.66735, 2.2954100
0.655618, 1.9607400
0.525257, 1.8948300
0.476802, 1.9091300
0.478307, 1.8625400
0.471126, 1.8092400
0.451113, 1.8060700
0.429477, 1.7448400
0.428883, 1.7506400
0.420979, 1.7950800
0.423423, 1.7048200
0.407427, 1.6845800
0.388501, 1.7701500
0.413385, 1.7484100
0.416954, 1.6673500
0.377772, 1.7118400
0.389556, 1.7117400
0.400128, 1.6518500
0.368415, 1.6964300
0.383394, 1.6846000
0.389225, 1.6423200
0.360991, 1.6846200
0.374191, 1.6753800
0.382556, 1.6398800
0.360377, 1.6644000
0.363762, 1.6469900
0.373636, 1.6280700
0.357245, 1.6399600
0.357817, 1.6376600
0.370193, 1.6267300
0.3568, 1.6186100
0.353208, 1.6355700
0.364252, 1.6250700
0.357571, 1.6225800
0.351859, 1.6234400
0.359223, 1.6358500
0.357242, 1.6208200
0.355713, 1.6339900
0.360305, 1.6463600
0.366029, 1.6663900
0.371651, 1.6656600
0.380208, 1.7227800
0.394875, 1.7491500
0.417368, 1.8123800
0.436621, 1.8304200
0.45023, 1.8232200
0.44463, 1.7530500
0.425314, 1.6986700
0.390261, 1.6190500
0.36006, 1.6067900
0.357151, 1.6777400
0.376393, 1.6898400
0.396872, 1.7182600
0.39103, 1.6407100
0.373924, 1.6324100
0.361117, 1.6309500
0.363371, 1.6475600
0.368049, 1.6517300
0.368614, 1.6327300
0.360595, 1.6143100
0.35133, 1.5944300
0.345033, 1.5942400
0.344023, 1.6034000
0.349096, 1.6097600
0.354827, 1.6217000
0.356744, 1.6053500
0.350354, 1.5857100
0.344189, 1.5920300
0.342404, 1.5840700
0.344686, 1.6044800
0.346726, 1.5976000
0.349078, 1.6053700
0.349965, 1.6001800
0.34972, 1.6022900
0.347722, 1.5884400
0.347178, 1.6067000
0.34848, 1.5958900
0.352797, 1.6288600
0.356962, 1.6155800
0.361852, 1.6484100
0.365624, 1.6376500
0.372289, 1.6884200
0.380908, 1.7062400
0.404145, 1.7665500
0.412446, 1.7178900
0.412265, 1.7048300
0.391463, 1.6908400
0.392924, 1.6897100
0.388448, 1.6435900
0.373982, 1.6521500
0.372889, 1.6457600
0.373435, 1.6297800
0.369492, 1.6464700
0.366874, 1.5997100
0.356767, 1.5762600
0.343283, 1.5906400
0.344592, 1.5868500
0.347852, 1.6030600
0.349357, 1.6046300
0.354534, 1.6020100
0.352892, 1.5902800
0.344979, 1.5771300
0.343474, 1.5999300
0.346297, 1.5807400
0.348651, 1.6247900
0.351846, 1.5940200
0.357745, 1.6325300
0.357198, 1.6079700
0.360255, 1.6490800
0.369949, 1.6963300
0.388105, 1.7578500
0.418582, 1.7970600
0.435157, 1.7854300
0.437057, 1.7098000
0.409803, 1.6250900
0.371932, 1.5751500
0.348939, 1.5884300
0.356548, 1.6523500
0.37851, 1.6524400
0.381012, 1.6232400
0.361721, 1.5791700
0.344283, 1.6005800
0.347824, 1.6198600
0.364838, 1.6652500
0.368543, 1.6097800
0.359283, 1.6255400
0.353332, 1.6335700
0.370498, 1.7185700
0.394751, 1.7423100
0.422937, 1.8295200
0.445223, 1.8180500
0.462837, 1.8497300
0.45536, 1.7726600
0.43674, 1.7326200
0.411833, 1.6988400
0.390828, 1.6481700
0.383916, 1.7267200
0.394667, 1.6922900
0.405497, 1.7348400
0.397804, 1.6848100
0.396591, 1.6447800
0.37317, 1.6210500
0.358908, 1.6274500
0.376818, 1.6451900
0.368889, 1.5702900
0.346634, 1.6041200
0.360545, 1.6341400
0.363326, 1.5852900
0.3525, 1.5794500
0.346809, 1.5749000
0.342093, 1.5945900
0.348206, 1.6004800
0.355702, 1.5847500
0.347713, 1.5715100
0.33833, 1.5623100
0.338063, 1.5671900
0.339425, 1.5721100
0.340684, 1.5659600
0.341628, 1.5616700
0.33744, 1.5580000
0.334373, 1.5509600
0.336341, 1.5617400
0.334365, 1.5504400
0.33415, 1.5607100
0.336094, 1.5580800
0.334367, 1.5499000
0.332496, 1.5462700
0.33209, 1.5498900
0.330955, 1.5529800
0.332733, 1.5562100
0.33481, 1.5722500
0.339212, 1.5824800
0.346543, 1.6291300
0.3634, 1.6871500
0.391847, 1.8462100
0.458232, 1.9928400
0.529526, 2.1907500
0.616663, 2.2005400
0.628505, 2.0214600
0.553851, 1.9119000
0.481125, 1.9738300
0.551092, 1.8941000
0.492419, 1.6496700
0.394163, 1.7973400
0.462284, 1.7806200
0.414907, 1.6162700
0.370448, 1.7268700
0.426692, 1.7494700
0.399252, 1.6252800
0.362882, 1.6607100
0.382738, 1.6491100
0.376623, 1.6742700
0.376428, 1.6263200
0.370069, 1.6307500
0.354931, 1.6323000
0.364487, 1.5909500
0.349039, 1.5847800
0.342741, 1.6346200
0.352935, 1.5837500
0.343802, 1.5618500
0.337975, 1.5971300
0.343106, 1.5769700
0.342438, 1.5778900
0.341778, 1.5864100
0.341054, 1.5641600
0.335512, 1.5563900
0.337859, 1.5999300
0.340776, 1.5525200
0.337166, 1.5633100
0.338591, 1.5802200
0.340238, 1.5675900
0.336413, 1.5628200
0.338097, 1.5904000
0.339885, 1.5573200
0.337836, 1.5682600
0.337178, 1.5641800
0.338221, 1.5709400
0.337391, 1.5622300
0.341391, 1.6283400
0.349235, 1.6264900
0.370382, 1.6552700
0.36827, 1.6101200
0.363739, 1.6395400
0.372266, 1.6513400
0.380007, 1.6715200
0.381339, 1.6461600
0.380508, 1.6335900
0.368889, 1.6071200
0.358918, 1.5670400
0.348507, 1.5595800
0.337654, 1.5553000
0.337431, 1.5674000
0.344399, 1.5789800
0.349705, 1.6061600
0.351115, 1.5791200
0.353309, 1.5962600
0.347207, 1.5471300
0.338539, 1.5583500
0.337048, 1.5753000
0.339515, 1.5642200
0.340848, 1.5725400
0.344104, 1.5757600
0.343938, 1.5595000
0.338553, 1.5492000
0.332906, 1.5430300
0.330509, 1.5460900
0.332953, 1.5463400
0.334376, 1.5585100
0.335368, 1.5337800
0.332042, 1.5389800
0.32654, 1.5165200
0.324596, 1.5378900
0.326477, 1.5302600
0.326967, 1.5269200
0.323762, 1.5193200
0.321186, 1.5217500
0.320762, 1.5258700
0.322412, 1.5264800
0.32471, 1.5436000
0.326615, 1.5386500
0.330911, 1.5576900
0.329806, 1.5289500
0.327282, 1.5299600
0.327095, 1.5446900
0.332034, 1.5470400
0.338359, 1.5768900
0.345405, 1.5951400
0.360837, 1.6773000
0.388667, 1.7524800
0.433805, 1.8984900
0.487162, 1.8842000
0.499152, 1.7941800
0.45236, 1.6685300
0.395096, 1.6989600
0.409186, 1.8370700
0.457771, 1.7979100
0.449162, 1.8146500
0.445916, 1.8470700
0.48114, 1.8524300
0.468564, 1.7923700
0.452506, 1.8284200
0.462752, 1.7102400
0.423251, 1.7111500
0.383955, 1.7213700
0.426135, 1.7180300
0.412846, 1.6518400
0.380299, 1.5772000
0.354756, 1.5830100
0.351886, 1.6075100
0.373336, 1.6442300
0.370479, 1.5617300
0.346629, 1.5690000
0.347985, 1.5951300
0.354464, 1.5327700
0.338242, 1.5633300
0.336804, 1.5528900
0.343589, 1.5427600
0.337679, 1.5490900
0.337088, 1.5218600
0.331883, 1.5308900
0.328834, 1.5376500
0.331614, 1.5200000
0.327696, 1.5264300
0.327985, 1.5408400
0.328575, 1.5157900
0.324516, 1.5223400
0.324308, 1.5142900
0.322933, 1.5120400
0.323316, 1.5370600
0.323236, 1.5050000
0.319453, 1.5037800
0.319247, 1.5167000
0.321481, 1.5131800
0.322199, 1.5271800
0.320394, 1.5052200
0.318758, 1.5050700
0.317537, 1.5168600
0.318471, 1.5072100
0.317045, 1.4979600
0.316594, 1.5077100
0.317395, 1.5007400
0.317064, 1.5156500
0.317296, 1.5012600
0.316881, 1.5022400
0.316501, 1.5155700
0.317901, 1.5131100
0.322366, 1.5454500
0.326596, 1.5383800
0.336067, 1.5517500
0.331123, 1.5211900
0.326514, 1.5325100
0.330963, 1.5529600
0.334262, 1.5224900
0.328119, 1.5110400
0.324571, 1.5233400
0.325996, 1.5206400
0.326181, 1.5100100
0.325863, 1.5615700
0.330037, 1.5460400
0.345494, 1.6616400
0.36603, 1.8001600
0.477071, 2.4182700
0.656454, 2.3088700
0.706925, 2.3493400
0.708608, 2.3239200
0.708537, 2.1410700
0.609575, 2.0633000
0.553695, 1.8490900
0.48396, 1.9702600
0.525172, 1.9605400
0.529644, 1.7522400
0.422415, 1.8308800
0.454966, 1.8909700
0.483117, 1.7937700
0.432354, 1.7066000
0.403449, 1.7541700
0.424664, 1.7078300
0.400486, 1.6754300
0.394935, 1.6825000
0.391099, 1.7056000
0.391776, 1.6402900
0.366841, 1.6788900
0.384869, 1.6497500
0.372699, 1.6675300
0.37006, 1.6214400
0.364982, 1.6492000
0.3658, 1.6204100
0.352492, 1.6070800
0.357482, 1.6029300
0.354901, 1.5605600
0.34277, 1.5866800
0.346975, 1.5808400
0.34145, 1.5589000
0.338712, 1.5513500
0.33532, 1.5635800
0.335684, 1.5451500
0.332105, 1.5349500
0.330694, 1.5413500
0.327241, 1.5408500
0.329238, 1.5299300
0.326412, 1.5262400
0.324953, 1.5308600
0.326167, 1.5312000
0.326013, 1.5231100
0.327469, 1.5296700
0.328386, 1.5588400
0.337455, 1.5713800
0.350419, 1.6287700
0.36998, 1.7025400
0.404604, 1.8041500
0.45072, 1.9182500
0.50386, 1.9762600
0.52953, 1.8919700
0.494341, 1.6630400
0.399653, 1.5239000
0.33074, 1.5579600
0.349502, 1.6689800
0.39426, 1.6234600
0.376602, 1.5218800
0.328982, 1.5390900
0.338031, 1.5966400
0.361958, 1.5560800
0.343597, 1.4970700
0.322489, 1.5399500
0.336585, 1.5554500
0.34293, 1.5082900
0.326619, 1.5122500
0.320277, 1.5205100
0.328187, 1.5148200
0.327906, 1.5131800
0.319501, 1.4985600
0.31998, 1.5078000
0.323846, 1.5136000
0.320088, 1.4881800
0.315899, 1.5019800
0.318135, 1.5067200
0.318896, 1.4900800
0.315066, 1.4953500
0.31298, 1.4956600
0.315145, 1.4891500
0.314555, 1.4893300
0.311522, 1.4900200
0.312279, 1.4867800
0.315205, 1.4986100
0.313683, 1.4829500
0.314098, 1.5092300
0.318378, 1.5153100
0.328337, 1.5590900
0.337034, 1.5904800
0.360596, 1.6098600
0.361611, 1.6116800
0.370503, 1.6623000
0.387806, 1.6454300
0.396277, 1.6727000
0.384965, 1.5504700
0.360614, 1.5105300
0.3263, 1.4949400
0.317865, 1.5128200
0.332526, 1.5777100
0.341046, 1.5320200
0.342067, 1.5284400
0.33115, 1.4900500
0.315346, 1.4753500
0.31229, 1.5133300
0.322585, 1.5036800
0.327683, 1.5070200
0.320187, 1.4853300
0.315415, 1.4926500
0.31252, 1.4901000
0.311679, 1.4791100
0.314203, 1.5160800
0.315824, 1.4847300
0.314945, 1.4798900


==> data/0_grurnnG1g64.txt <==
16.4719, 61.0837000
27.0361, 26.0268000
11.1786, 16.7051000
6.90362, 17.0377000
7.0252, 17.6477000
7.30088, 14.5675000
5.91367, 11.5879000
4.58167, 11.4199000
4.5326, 12.3347000
4.96454, 12.3702000
4.97847, 11.4223000
4.53513, 10.2243000
3.9782, 9.4445100
3.61821, 9.2618200
3.53729, 9.3786400
3.59661, 9.4651600
3.64175, 9.3867800
3.60937, 9.0767200
3.46875, 8.6002300
3.24912, 8.2255300
3.07197, 8.1449500
3.02674, 8.2604100
3.07301, 8.3801100
3.1262, 8.4224400
3.14872, 8.3565000
3.12439, 8.1709900
3.04554, 7.9329900
2.94077, 7.7353400
2.85217, 7.6218100
2.80122, 7.6024300
2.79397, 7.6517900
2.81921, 7.6937000
2.84188, 7.6735600
2.83604, 7.6161700
2.8118, 7.5571000
2.7856, 7.4873600
2.7548, 7.4044900
2.71862, 7.3387900
2.6895, 7.3056900
2.67335, 7.2920700
2.66473, 7.2859900
2.65961, 7.2772700
2.65458, 7.2557800
2.64506, 7.2284100
2.63272, 7.2058000
2.62095, 7.1821000
2.60718, 7.1527000
2.59041, 7.1245800
2.57462, 7.1008700
2.5614, 7.0797300
2.54987, 7.0595200
2.53904, 7.0379500
2.52749, 7.0187400
2.51657, 7.0062400
2.50828, 6.9926500
2.49951, 6.9715400
2.48774, 6.9488000
2.47565, 6.9272600
2.46428, 6.9038100
2.452, 6.8798300
2.43938, 6.8573800
2.42749, 6.8361100
2.41621, 6.8164700
2.40564, 6.7972100
2.39502, 6.7768500
2.3837, 6.7562900
2.37233, 6.7344600
2.36088, 6.7100500
2.34881, 6.6843700
2.33634, 6.6584000
2.32358, 6.6329800
2.31094, 6.6076100
2.29855, 6.5804800
2.28584, 6.5526500
2.27299, 6.5256700
2.26025, 6.4990200
2.24728, 6.4721900
2.23406, 6.4448500
2.22064, 6.4164400
2.20694, 6.3868100
2.19293, 6.3563900
2.17869, 6.3257800
2.16426, 6.2956300
2.14966, 6.2660400
2.13485, 6.2362600
2.11985, 6.2049200
2.10458, 6.1720500
2.08904, 6.1390800
2.07328, 6.1067000
2.05714, 6.0746000
2.04069, 6.0419200
2.02389, 6.0086700
2.00671, 5.9753900
1.98923, 5.9418400
1.97137, 5.9077100
1.95315, 5.8723100
1.93457, 5.8354800
1.91562, 5.7989800
1.89628, 5.7626300
1.87653, 5.7246500
1.85637, 5.6872500
1.8358, 5.6491300
1.81488, 5.6115900
1.79363, 5.5689700
1.77221, 5.5354600
1.7509, 5.4803600
1.7313, 5.5635200
1.73134, 6.0474700
2.04546, 14.1816000
5.3254, 18.5214000
7.84654, 7.2417900
2.6024, 10.6924000
4.19562, 8.6212100
3.34498, 8.5337300
3.25592, 7.3775700
2.70933, 7.0135400
2.5201, 8.1397200
3.01308, 7.4461200
2.73712, 6.9446500
2.56878, 6.6516500
2.4585, 6.3590900
2.30814, 6.6349800
2.41483, 6.6619100
2.42256, 6.3460800
2.27989, 6.3994700
2.30935, 6.4649700
2.34412, 6.1731200
2.20397, 6.0173300
2.11607, 6.1284200
2.15571, 6.1244700
2.15059, 5.9569700
2.06879, 5.9162100
2.04215, 5.9686400
2.06375, 5.9346700
2.05149, 5.8223200
2.00322, 5.7433600
1.96853, 5.7193700
1.95859, 5.7021200
1.95252, 5.6362600
1.9255, 5.5470900
1.89024, 5.4796100
1.86888, 5.4363900
1.86041, 5.3942500
1.8491, 5.3441400
1.82815, 5.2904500
1.80193, 5.2558100
1.78491, 5.2411900
1.77918, 5.2080700
1.76643, 5.1480700
1.74209, 5.0900100
1.71888, 5.0563200
1.70545, 5.0325100
1.69384, 4.9973300
1.67557, 4.9586200
1.65634, 4.9257400
1.6414, 4.8933000
1.62822, 4.8590000
1.61505, 4.8187200
1.59962, 4.7717700
1.58162, 4.7361300
1.56694, 4.7131400
1.55492, 4.6830300
1.53948, 4.6462400
1.52285, 4.6130900
1.50889, 4.5817900
1.49548, 4.5549300
1.48187, 4.5345300
1.46858, 4.5133300
1.45435, 4.4927800
1.44034, 4.4716100
1.4275, 4.4459300
1.41405, 4.4194200
1.40032, 4.3923000
1.38714, 4.3697400
1.37413, 4.3505100
1.36182, 4.3344000
1.34947, 4.3096800
1.33687, 4.2817900
1.32438, 4.2495300
1.31267, 4.2297900
1.30146, 4.2078900
1.29369, 4.2455300
1.29765, 4.3694900
1.37131, 5.3167900
1.7555, 8.2815100
3.20945, 10.4603000
4.09278, 4.5586800
1.5271, 6.5098800
2.46399, 4.3375800
1.41064, 6.1485500
2.19455, 4.2287800
1.3161, 5.2153300
1.79905, 4.7974300
1.63112, 4.2724700
1.36452, 5.0041200
1.64315, 4.6683200
1.45815, 4.4824800
1.38718, 4.6121800
1.49309, 4.3020400
1.3856, 4.3201400
1.36021, 4.5321800
1.3949, 4.2848300
1.30329, 4.2966800
1.31588, 4.3240300
1.32871, 4.0746600
1.24472, 4.1186000
1.25136, 4.1730800
1.26867, 4.0124900
1.2044, 4.0125500
1.18717, 4.1152300
1.21309, 3.9444000
1.16291, 3.8444700
1.14207, 3.8839800
1.15656, 3.8365200
1.1237, 3.8131600
1.10765, 3.8264600
1.11014, 3.7523000
1.08508, 3.7347200
1.07809, 3.6908900
1.06948, 3.6243600
1.05201, 3.6453700
1.05088, 3.6389700
1.03629, 3.6045600
1.02417, 3.5738400
1.02466, 3.5204200
1.00437, 3.5094800
1.00103, 3.4967200
0.998366, 3.4748500
0.982627, 3.4787000
0.980552, 3.4526000
0.974568, 3.4119600
0.966349, 3.4204400
0.964495, 3.4052500
0.964444, 3.4306100
0.974442, 3.4880900
1.00748, 3.7877800
1.11926, 4.3658400
1.40609, 5.6581400
1.93937, 6.0137000
2.15814, 3.9864500
1.26093, 3.5892000
1.07786, 4.4919100
1.52396, 3.2727900
0.963118, 4.0705600
1.30152, 3.4268000
1.02431, 3.7067400
1.16019, 3.4639400
1.027, 3.6362500
1.09572, 3.3959600
0.996979, 3.5332400
1.06414, 3.3281500
0.961281, 3.5105100
1.04038, 3.2502900
0.93021, 3.4361500
1.01562, 3.2106000
0.911092, 3.4029200
0.990103, 3.1857300
0.899236, 3.3280000
0.96281, 3.1660900
0.891751, 3.2984600
0.937888, 3.1700600
0.882886, 3.2546700
0.916059, 3.1456100
0.871692, 3.2213000
0.897792, 3.1270300
0.861495, 3.1760400
0.880317, 3.0986800
0.850363, 3.1383600
0.866375, 3.0732100
0.841041, 3.0974500
0.852277, 3.0453700
0.830533, 3.0766400
0.841597, 3.0265200
0.821142, 3.0451000
0.829766, 3.0060000
0.811976, 3.0265000
0.818851, 2.9892700
0.804549, 2.9965100
0.806916, 2.9801300
0.798859, 2.9732100
0.794834, 2.9706300
0.793281, 2.9477700
0.784275, 2.9530800
0.786405, 2.9315800
0.776959, 2.9273000
0.775858, 2.9174700
0.77291, 2.8982400
0.765566, 2.9050900
0.766637, 2.8815100
0.759692, 2.8753000
0.757316, 2.8732800
0.75527, 2.8579300
0.74935, 2.8547700
0.748134, 2.8480600
0.745146, 2.8334000
0.739836, 2.8295200
0.738832, 2.8229900
0.735466, 2.8098200
0.731312, 2.8033200
0.729314, 2.8010200
0.726825, 2.7849100
0.722721, 2.7767700
0.720342, 2.7759700
0.718403, 2.7605700
0.715058, 2.7523600
0.71186, 2.7464600
0.709639, 2.7386500
0.707784, 2.7313300
0.704435, 2.7223300
0.701863, 2.7133600
0.699618, 2.7193300
0.699142, 2.7100600
0.699435, 2.7480700
0.708056, 2.8245100
0.736751, 3.1562400
0.84526, 4.2008700
1.17988, 4.4715600
1.35473, 2.8686600
0.815329, 3.3615500
0.991503, 2.8985800
0.871784, 3.0379200
0.937307, 2.8888600
0.86817, 3.0419400
0.892627, 2.9131300
0.858531, 2.8204500
0.827165, 2.8896600
0.858529, 2.8145700
0.780748, 2.9985200
0.829524, 2.8181200
0.756079, 2.8837200
0.799484, 2.8046000
0.760243, 2.8416200
0.752159, 2.8633800
0.755966, 2.7284200
0.725265, 2.7215000
0.739724, 2.6643600
0.712488, 2.6960900
0.717142, 2.6614200
0.709402, 2.5969400
0.699562, 2.6044000
0.701152, 2.6027900
0.688109, 2.6167700
0.68954, 2.5823200
0.679581, 2.5791700
0.67921, 2.5836600
0.672791, 2.5948700
0.667939, 2.5845800
0.666323, 2.5477000
0.660081, 2.5434600
0.65911, 2.5370800
0.653796, 2.5344500
0.652145, 2.5161100
0.649482, 2.5041400
0.645186, 2.5035400
0.643229, 2.4915800
0.639241, 2.4768000
0.636912, 2.4704200
0.635415, 2.4717900
0.631321, 2.4767400
0.629921, 2.4617600
0.626032, 2.4611200
0.625383, 2.4591700
0.621988, 2.4545800
0.619815, 2.4440700
0.61805, 2.4416800
0.615772, 2.4432200
0.613857, 2.4376100
0.611825, 2.4294000
0.609524, 2.4275500
0.608276, 2.4208600
0.605832, 2.4172200
0.604187, 2.4142100
0.603173, 2.4112300
0.601329, 2.4128500
0.601397, 2.4213600
0.603221, 2.4323300
0.611092, 2.4882200
0.631765, 2.6299100
0.690088, 2.9214000
0.811029, 3.4357900
1.03496, 3.5344300
1.10055, 2.8922400
0.847143, 2.4044700
0.642226, 2.7105400
0.771856, 2.7747100
0.802181, 2.4113800
0.643959, 2.5842000
0.711134, 2.6406500
0.727173, 2.3817400
0.610215, 2.6119000
0.702132, 2.4871900
0.637203, 2.4555500
0.622633, 2.5500900
0.664646, 2.4077900
0.598179, 2.5030700
0.639167, 2.4222000
0.61353, 2.4138100
0.606405, 2.4460600
0.616188, 2.3563700
0.590985, 2.4056700
0.60898, 2.3443200
0.58515, 2.3648900
0.593842, 2.3483200
0.589439, 2.3249800
0.576355, 2.3690800
0.589132, 2.3110400
0.57377, 2.3174600
0.573532, 2.3408900
0.576602, 2.2936400
0.564925, 2.3017900
0.569346, 2.3015200
0.563335, 2.2936800
0.562053, 2.2843000
0.563478, 2.2698800
0.554295, 2.2908200
0.559533, 2.2699700
0.555525, 2.2588100
0.551377, 2.2790900
0.552947, 2.2602100
0.548492, 2.2543700
0.548574, 2.2678900
0.548044, 2.2472500
0.543232, 2.2460900
0.543628, 2.2538300
0.542984, 2.2374800
0.539869, 2.2353700
0.539624, 2.2372100
0.538611, 2.2261300
0.535552, 2.2252900
0.535385, 2.2291400
0.534915, 2.2192800
0.532247, 2.2151700
0.531511, 2.2195800
0.530759, 2.2070900
0.528878, 2.2042300
0.527529, 2.2077200
0.527017, 2.1974200
0.526015, 2.1958800
0.524238, 2.1942300
0.523561, 2.1894800
0.522907, 2.1863400
0.521158, 2.1843300
0.519981, 2.1785800
0.519436, 2.1802700
0.51814, 2.1723500
0.516869, 2.1708100
0.515913, 2.1702100
0.515187, 2.1659600
0.51421, 2.1624200
0.513276, 2.1650300
0.512873, 2.1592900
0.513409, 2.1727800
0.515103, 2.1753000
0.521152, 2.2228700
0.534434, 2.2871400
0.567782, 2.4299800
0.618145, 2.5656500
0.686939, 2.5044800
0.666481, 2.2472500
0.572617, 2.1479000
0.538804, 2.2627400
0.573359, 2.1847000
0.556262, 2.1664800
0.542666, 2.2689600
0.557415, 2.1792600
0.539384, 2.1429100
0.514025, 2.2363600
0.534872, 2.2120100
0.541553, 2.1560900
0.508761, 2.1783500
0.515963, 2.1963600
0.534387, 2.1476600
0.507142, 2.1271900
0.502253, 2.1524400
0.520046, 2.1350600
0.506149, 2.1019900
0.497761, 2.1173600
0.505573, 2.1293600
0.501729, 2.1016300
0.497029, 2.0963200
0.494889, 2.1097900
0.494955, 2.1011500
0.497286, 2.0864800
0.490551, 2.0786000
0.486502, 2.0831300
0.491194, 2.0914700
0.489945, 2.0670300
0.483561, 2.0681100
0.482997, 2.0812900
0.485351, 2.0672700
0.483804, 2.0728700
0.480979, 2.0597900
0.479576, 2.0567100
0.478341, 2.0678400
0.479029, 2.0557400
0.479353, 2.0567000
0.475887, 2.0471700
0.474394, 2.0441800
0.474876, 2.0556000
0.474984, 2.0475200
0.476497, 2.0657400
0.479217, 2.0691400
0.484659, 2.1060300
0.497298, 2.1654800
0.524703, 2.2714500
0.569973, 2.4266800
0.632977, 2.4824100
0.669938, 2.3582200
0.617653, 2.0570700
0.5121, 2.0209100
0.492962, 2.1778700
0.548812, 2.1404500
0.536835, 2.0435500
0.490131, 2.0893100
0.495698, 2.1524100
0.52032, 2.1160600
0.509859, 2.0660100
0.47843, 2.0519600
0.47713, 2.0914200
0.49615, 2.0937700
0.490932, 2.0475800
0.477109, 2.0797600
0.483184, 2.0658700
0.485492, 2.0228700
0.465317, 2.0029800
0.458828, 2.0301700
0.470792, 2.0516600
0.473968, 2.0085800
0.466385, 2.0304100
0.465832, 1.9966500
0.466882, 1.9937100
0.46183, 1.9882100
0.459613, 1.9830500
0.458393, 1.9714800
0.452283, 1.9724000
0.450093, 1.9754700
0.453572, 1.9882000
0.452903, 1.9838300
0.450621, 1.9687200
0.449858, 1.9878700
0.450939, 1.9765100
0.452535, 2.0021800
0.454496, 1.9914500
0.459457, 2.0244900
0.464492, 2.0147600
0.473278, 2.0677600
0.481368, 2.0383500
0.487502, 2.0324000
0.476947, 1.9663400
0.458449, 1.9328600
0.444207, 1.9524900
0.445853, 1.9588200
0.456477, 1.9909800
0.458423, 1.9595500
0.45127, 1.9410100
0.439511, 1.9313900
0.435458, 1.9422200
0.440285, 1.9716200
0.44641, 1.9685400
0.450662, 1.9866700
0.449917, 1.9564100
0.448819, 1.9670500
0.444282, 1.9261000
0.438331, 1.9255800
0.434098, 1.9286500
0.434141, 1.9375300
0.441338, 1.9883900
0.450747, 1.9961500
0.465636, 2.0434000
0.4778, 2.0728400
0.496561, 2.1011200
0.513548, 2.1461000
0.525915, 2.0809800
0.516591, 2.0882600
0.500142, 2.0541400
0.502611, 2.0377900
0.498181, 1.9834200
0.47571, 1.8814300
0.442435, 1.9369400
0.454874, 1.9969600
0.479015, 1.9320700
0.44905, 1.8983900
0.430464, 1.9601800
0.45036, 1.9662900
0.449729, 1.9146600
0.433181, 1.9412900
0.43525, 1.9286900
0.440671, 1.9247700
0.434731, 1.9185200
0.432378, 1.9138100
0.437829, 1.9441200
0.436009, 1.9021900
0.428774, 1.8861700
0.424249, 1.8988200
0.426188, 1.8828800
0.421324, 1.8697000
0.415588, 1.8863900
0.420218, 1.8847500
0.422571, 1.8765600
0.417973, 1.8819200
0.418604, 1.8834200
0.421693, 1.8759500
0.419013, 1.8738900
0.418534, 1.8764700
0.422777, 1.9146200
0.427856, 1.9018200
0.436077, 1.9610700
0.447736, 1.9615900
0.462991, 1.9991300
0.466777, 1.9331100
0.455741, 1.8760900
0.426682, 1.8263100
0.41128, 1.8470900
0.418223, 1.9017700
0.430337, 1.8877700
0.431034, 1.8807200
0.419662, 1.8532300
0.411915, 1.8585700
0.413236, 1.8994100
0.421923, 1.9066400
0.434195, 1.9606700
0.442661, 1.9447700
0.453613, 1.9804500
0.461142, 1.9785300
0.469571, 1.9943800
0.48359, 2.0567600
0.499616, 1.9951200
0.49502, 1.9244400
0.4499, 1.8090700
0.412629, 1.8370300
0.423915, 1.9212500
0.444918, 1.8637600
0.430618, 1.8411500
0.415469, 1.8958400
0.427805, 1.8755800
0.428665, 1.8559400
0.409958, 1.8352000
0.401427, 1.8388800
0.413226, 1.8806300
0.417905, 1.8394400
0.40868, 1.8260600
0.401245, 1.8387400
0.402918, 1.8264000
0.404794, 1.8504700
0.402885, 1.8147600
0.398183, 1.8042800
0.398211, 1.8318000
0.39932, 1.8011000
0.396853, 1.7976900
0.393205, 1.7989400
0.393824, 1.8018000
0.397461, 1.8262900
0.396946, 1.8036400
0.397752, 1.8221300
0.400874, 1.8393900
0.408533, 1.8607200
0.417004, 1.8868000
0.429784, 1.9313200
0.445306, 1.9430500
0.459363, 1.9436700
0.458383, 1.8771500
0.436212, 1.8144300
0.407492, 1.8058000
0.403276, 1.8580100
0.425066, 1.9293300
0.445187, 1.9106300
0.447321, 1.8635500
0.436967, 1.8954100
0.436782, 1.8926700
0.449921, 1.9056100
0.442878, 1.8175100
0.415017, 1.7651800
0.388692, 1.7922100
0.390605, 1.8107200
0.406178, 1.8185400
0.405254, 1.7817000
0.393854, 1.7715500
0.388419, 1.8118800
0.394878, 1.8049700
0.40146, 1.7973700
0.395323, 1.7647700
0.384635, 1.7628100
0.382267, 1.7822600
0.38875, 1.7905200
0.392259, 1.7760000
0.386139, 1.7558900
0.378512, 1.7446500
0.376772, 1.7548600
0.378704, 1.7482700
0.379879, 1.7509600
0.376915, 1.7375300
0.374871, 1.7401400
0.374615, 1.7465400
0.375367, 1.7433400
0.376733, 1.7576400
0.376696, 1.7466700
0.378493, 1.7692300
0.381631, 1.7859800
0.393213, 1.8437900
0.419716, 1.9994700
0.47672, 2.1924700
0.566505, 2.3596000
0.639873, 2.2414600
0.59461, 1.9666800
0.514349, 2.2968100
0.602212, 2.2613800
0.656404, 1.9735400
0.516643, 2.2859100
0.609077, 2.1785200
0.601854, 1.9636100
0.486844, 2.0059700
0.496401, 1.9336300
0.473678, 1.8882400
0.452624, 2.0287600
0.496768, 1.8902900
0.436101, 1.8142800
0.432525, 1.8441400
0.429574, 1.8798200
0.435066, 1.7818600
0.41116, 1.7661400
0.397, 1.8418300
0.425778, 1.7754700
0.396484, 1.7792300
0.394933, 1.7866100
0.397945, 1.7881100
0.394756, 1.7549200
0.392517, 1.7474300
0.380321, 1.7741400
0.38778, 1.7427000
0.384408, 1.7109600
0.374431, 1.7570900
0.380572, 1.7300900
0.373863, 1.7233700
0.377989, 1.7041400
0.368335, 1.7185300
0.372258, 1.7054000
0.371654, 1.6894700
0.36723, 1.7081700
0.368877, 1.6931700
0.365234, 1.6966700
0.368225, 1.7020400
0.365414, 1.7034900
0.363438, 1.7033700
0.365881, 1.7117800
0.364457, 1.6984600
0.364971, 1.6962100
0.365338, 1.7005800
0.366616, 1.7256800
0.371617, 1.7090300
0.374096, 1.7360400
0.38249, 1.7583700
0.392904, 1.8076400
0.406658, 1.8186400
0.424994, 1.8723200
0.437897, 1.8465800
0.438964, 1.8403200
0.425294, 1.7593400
0.400584, 1.7703900
0.384973, 1.7690000
0.398801, 1.9086400
0.436801, 1.9942000
0.490634, 1.9908500
0.501873, 1.8896500
0.450454, 1.7420100
0.392879, 1.7528700
0.401107, 1.8132200
0.418103, 1.7261800
0.386581, 1.6787000
0.366102, 1.7435600
0.389288, 1.7274700
0.387773, 1.6936900
0.369962, 1.7189000
0.377893, 1.7058400
0.373594, 1.6660700
0.359648, 1.6846200
0.36469, 1.7046700
0.367505, 1.6559500
0.358894, 1.6668400
0.360978, 1.6755700
0.361503, 1.6601400
0.35472, 1.6695400
0.353883, 1.6603400
0.355361, 1.6518900
0.350736, 1.6668500
0.350185, 1.6862300
0.353256, 1.6547000
0.350728, 1.6483600
0.346552, 1.6460000
0.347272, 1.6471400
0.348199, 1.6393700
0.345935, 1.6384200
0.345249, 1.6389000
0.345193, 1.6447700
0.342815, 1.6292400
0.341132, 1.6331500
0.342287, 1.6437700
0.342745, 1.6284300
0.340668, 1.6289100
0.339992, 1.6287000
0.34069, 1.6301000
0.339802, 1.6267900
0.338665, 1.6320000
0.339284, 1.6264600
0.340063, 1.6343600
0.340249, 1.6320800
0.341463, 1.6496000
0.346335, 1.6754500
0.355191, 1.7194300
0.373127, 1.7975300
0.406434, 1.9227000
0.45996, 2.0364500
0.512025, 1.9886100
0.50815, 1.8249900
0.42682, 1.6651300
0.379201, 1.7879500
0.417011, 1.8648800
0.451309, 1.8995200
0.471186, 2.2333600
0.599275, 2.7040000
0.820868, 2.6860600
0.809194, 2.0882600
0.529736, 2.3164600
0.657819, 2.3037900
0.618182, 2.0080900
0.529288, 2.0651800
0.569999, 1.7924300
0.4398, 1.8706800
0.457793, 1.9935000
0.470736, 1.8447400
0.450473, 1.8133400
0.43729, 1.8042600
0.423616, 1.7757400
0.408405, 1.7985100
0.417894, 1.7428600
0.404994, 1.7204200
0.386213, 1.7542500
0.397605, 1.7403100
0.384934, 1.7484700
0.387528, 1.6727000
0.379672, 1.6740200
0.367754, 1.7289500
0.379128, 1.6917500
0.367113, 1.6566700
0.364379, 1.6573900
0.364533, 1.6442500
0.357602, 1.6956900
0.365073, 1.6551000
0.353785, 1.6308100
0.353244, 1.6268800
0.353992, 1.6293800
0.350289, 1.6442000
0.348771, 1.6259600
0.347948, 1.6117300
0.345501, 1.6173300
0.34417, 1.6271600
0.345473, 1.6228800
0.341483, 1.6210100
0.340989, 1.6071800
0.340276, 1.6140400
0.338701, 1.6166900
0.338805, 1.6050400
0.337132, 1.5916900
0.335432, 1.5938700
0.334762, 1.6080500
0.335672, 1.5965700
0.333501, 1.5889700
0.332466, 1.5849500
0.33241, 1.5916800
0.331783, 1.5968700
0.330658, 1.5938900
0.330081, 1.5924600
0.330354, 1.5866800
0.32902, 1.5896900
0.328261, 1.5915100
0.32789, 1.5848800
0.327767, 1.5829700
0.327115, 1.5806700
0.326324, 1.5856400
0.326106, 1.5779200
0.326027, 1.5803800
0.325886, 1.5791700
0.325911, 1.5880200
0.326711, 1.5822400
0.328843, 1.6009100
0.333284, 1.6065600
0.341823, 1.6668900
0.359175, 1.7170000
0.392754, 1.8889100
0.455845, 2.0941500
0.554627, 2.3914000
0.675805, 2.5018800
0.741895, 2.2571700
0.64039, 1.6996300
0.397356, 1.8735400
0.465251, 1.9092000
0.485644, 1.6892200
0.396681, 1.7876100
0.426147, 1.7355500
0.399542, 1.7181300
0.403241, 1.7031300
0.391921, 1.7773000
0.3971, 1.6342800
0.356339, 1.6778200
0.378274, 1.7433500
0.374633, 1.6335000
0.361879, 1.6441200
0.365131, 1.5894500
0.346899, 1.6310600
0.358646, 1.6176500
0.353718, 1.5965900
0.347539, 1.6251900
0.355332, 1.6292200
0.35147, 1.6132900
0.353871, 1.6563100
0.361965, 1.6316000
0.363161, 1.6696600
0.373464, 1.6353400
0.359222, 1.6585200
0.358955, 1.5898700
0.34392, 1.5836300
0.334986, 1.5729400
0.328596, 1.5684800
0.328049, 1.5769700
0.325945, 1.5878900
0.329614, 1.5848200
0.330711, 1.5827100
0.335866, 1.5905800
0.332561, 1.5919000
0.330949, 1.5677100
0.324859, 1.5352900
0.319382, 1.5438200
0.316298, 1.5546300
0.317373, 1.5409000
0.317658, 1.5622400
0.319337, 1.5610500
0.32088, 1.5617000
0.321734, 1.5484800
0.321976, 1.5616200
0.320409, 1.5393200
0.31845, 1.5496500
0.31578, 1.5410400
0.312846, 1.5381800
0.311211, 1.5406700
0.310229, 1.5392500
0.309295, 1.5410600
0.309099, 1.5387500
0.309205, 1.5398300
0.309612, 1.5375600
0.310806, 1.5485000
0.312577, 1.5381100
0.314864, 1.5619500
0.319176, 1.5577200
0.323771, 1.5914600
0.331576, 1.5929000
0.339056, 1.6213500
0.346963, 1.6087000
0.348366, 1.6072200
0.345065, 1.5751500
0.335706, 1.5728600
0.331705, 1.6553700
0.34069, 1.6562700
0.366718, 1.7800500
0.395254, 1.7751000
0.415819, 1.7370100
0.398464, 1.6425600
0.370293, 1.6496400
0.363686, 1.6356100
0.360335, 1.5858200
0.333923, 1.5212900
0.311891, 1.5378400
0.323147, 1.6028400
0.339786, 1.5438700
0.328758, 1.5140100
0.312751, 1.5257100
0.313728, 1.5235200
0.317, 1.5416400
0.313824, 1.5348200
0.314336, 1.5501400
0.318124, 1.5351900
0.312202, 1.5184700
0.30454, 1.5181200
0.307315, 1.5363100
0.312601, 1.5256400
0.30805, 1.5100900
0.301484, 1.5176000
0.3017, 1.5184400
0.303823, 1.5165500
0.302219, 1.5197000
0.300874, 1.5086600
0.301212, 1.5172300
0.299747, 1.5092100
0.297482, 1.5048300
0.297687, 1.5164500
0.298767, 1.5020800
0.298477, 1.5078000
0.297155, 1.5029900
0.296118, 1.4985300
0.295586, 1.5018900
0.295205, 1.5037400
0.296438, 1.5068800
0.297985, 1.5185300
0.301029, 1.5169800
0.307314, 1.5780100
0.326552, 1.6680500
0.371302, 1.8969100
0.468038, 2.2328000
0.625276, 2.3465900
0.690526, 2.0073200
0.513449, 1.6826700
0.41602, 1.8667700
0.467597, 1.8144800
0.396739, 1.7001200
0.408662, 1.7907900
0.421537, 1.6650800
0.362886, 1.6789900
0.380786, 1.7039900
0.383024, 1.6320300
0.358882, 1.5811300
0.33985, 1.6111700
0.349295, 1.6128400
0.344806, 1.5664600
0.322486, 1.6125100
0.34209, 1.5734800
0.321987, 1.5540300
0.319126, 1.5706600
0.330902, 1.5188300
0.304826, 1.5397200
0.317161, 1.5140400
0.312208, 1.5081500
0.307703, 1.5162300
0.309079, 1.4988200
0.301683, 1.5192600
0.310455, 1.4992700
0.298731, 1.5131900
0.302476, 1.5074400
0.299881, 1.4988000
0.297741, 1.5056600
0.297297, 1.4955700
0.294559, 1.4826700
0.297375, 1.4934700
0.292122, 1.4906200
0.293759, 1.4922400
0.294144, 1.4953500
0.292403, 1.4934700
0.293568, 1.4857600
0.297831, 1.5382400
0.309085, 1.5919100
0.337277, 1.7888000
0.422201, 2.1590300
0.588769, 2.7499700
0.821196, 2.3209200
0.652222, 1.5655100
0.3386, 1.8827500
0.492483, 1.6948800
0.3908, 1.7555200
0.424931, 1.6189400
0.366598, 1.7633200
0.409631, 1.5807700
0.348415, 1.6535100
0.379997, 1.6162000
0.357266, 1.6707400
0.357674, 1.5820000
0.359123, 1.5919100
0.353716, 1.5971100
0.340428, 1.6345000
0.354843, 1.5571300
0.342311, 1.5484300
0.340181, 1.6103600
0.351577, 1.5811100
0.33653, 1.6148900
0.359629, 1.5594700
0.347128, 1.5786000
0.352619, 1.5531600
0.339196, 1.5604900
0.340741, 1.5218000
0.320859, 1.5164300
0.319467, 1.5096700
0.316757, 1.4957600
0.314152, 1.5063100
0.315697, 1.5158300
0.317055, 1.5189200
0.317566, 1.4858100
0.310921, 1.4942300
0.312223, 1.4815400
0.305119, 1.4897700
0.307257, 1.4650700
0.301929, 1.4701500
0.30277, 1.4745200
0.301813, 1.4728900
0.301248, 1.4698800
0.300397, 1.4643900
0.298839, 1.4702600
0.300918, 1.4614000
0.298911, 1.4673500
0.301375, 1.4662600
0.299255, 1.4737600
0.301454, 1.4668400
0.301193, 1.4743900
0.302979, 1.4801800
0.304846, 1.4934800
0.308671, 1.5449900
0.313171, 1.5145100
0.319373, 1.5178900
0.323849, 1.5229800
0.324177, 1.5004900
0.319972, 1.4891500
0.310807, 1.4619300
0.300846, 1.4434300
0.292921, 1.4390700
0.289857, 1.4444200
0.292165, 1.4610800
0.295591, 1.4605700
0.298086, 1.4591400
0.297003, 1.4508800
0.294063, 1.4429400
0.290486, 1.4377200
0.287348, 1.4330100
0.286098, 1.4356100
0.28581, 1.4391200
0.287457, 1.4475000
0.28959, 1.4510400
0.291589, 1.4538100
0.292049, 1.4486600
0.291121, 1.4446400
0.289002, 1.4405700
0.28819, 1.4441300
0.28877, 1.4563700
0.293973, 1.4817700
0.304016, 1.5262800
0.322535, 1.6415600
0.352611, 1.6634100
0.382756, 1.6892100
0.398863, 1.6101700
0.366544, 1.5089200
0.321478, 1.5179100
0.315236, 1.5609000
0.328318, 1.5336000
0.320331, 1.5073100
0.314659, 1.5690700
0.332203, 1.5473000
0.333178, 1.5356400
0.319598, 1.5229100
0.323302, 1.5473600
0.338733, 1.5346600
0.325186, 1.4529600
0.29346, 1.4451100
0.29395, 1.4764700
0.300924, 1.4616400
0.287629, 1.4477300
0.28964, 1.5128100
0.304587, 1.4639200
0.298572, 1.4521000
0.289696, 1.4559100
0.292439, 1.4641700
0.288, 1.4165100
0.277799, 1.4296100
0.281986, 1.4732600
0.289462, 1.4700400
0.287604, 1.4738900
0.287046, 1.4480700
0.2893, 1.4706900
0.286501, 1.4318500
0.282665, 1.4482500
0.287012, 1.4603700
0.294873, 1.4878500
0.301995, 1.5285800
0.317317, 1.5827500
0.339398, 1.6337500
0.364701, 1.6517300
0.371973, 1.6003900
0.357786, 1.5381000
0.323551, 1.4776100
0.304042, 1.5106800
0.305352, 1.5181500
0.317853, 1.5120600
0.313373, 1.4504700
0.292378, 1.4161000
0.280586, 1.4554600
0.285133, 1.4512300
0.291247, 1.4656200
0.287154, 1.4441100
0.277588, 1.4340400
0.276926, 1.4590900
0.282698, 1.4321300
0.283664, 1.4356300
0.275105, 1.4003500
0.268395, 1.4076500
0.272518, 1.4528000
0.278756, 1.4175100
0.276723, 1.4341200
0.270508, 1.4254800
0.27033, 1.4271700
0.278177, 1.4737500
0.288382, 1.4850900
0.302363, 1.6143900
0.333125, 1.6929600
0.387645, 1.8436400
0.466095, 1.9086900
0.488196, 1.7237300
0.425008, 1.6339500
0.369434, 1.7452900
0.408775, 1.8102700
0.443962, 1.8022500
0.443873, 1.8435400
0.464629, 1.7685000
0.428606, 1.5935100
0.34946, 1.6304900
0.354069, 1.5949200
0.365683, 1.6201800
0.357691, 1.6282600
0.347953, 1.5154200
0.332859, 1.5342200
0.329115, 1.5493800
0.320861, 1.5213200
0.3108, 1.5033100
0.302102, 1.5008000
0.295971, 1.4974500
0.300877, 1.4505200
0.293119, 1.4571700
0.282543, 1.5221800
0.2982, 1.4583600
0.293451, 1.4164400
0.277985, 1.4605000
0.285923, 1.4139500
0.275764, 1.4335800
0.278672, 1.4603300
0.280577, 1.4411200
0.273855, 1.4257500
0.275393, 1.4355800
0.270743, 1.4408200
0.270266, 1.4148800
0.271722, 1.4076900
0.27, 1.4241600
0.265281, 1.3992100
0.266134, 1.4100500
0.267584, 1.3912600
0.263534, 1.4209500
0.26447, 1.4168400
0.263085, 1.4084000
0.262505, 1.4328500
0.265269, 1.3999400
0.263329, 1.4214300
0.262107, 1.3996400
0.262812, 1.4246800
0.265132, 1.4137000
0.266389, 1.4438600
0.271268, 1.4675400
0.279416, 1.4937900
0.293719, 1.5199400
0.310751, 1.5637000
0.331031, 1.7456800
0.403605, 1.8145400
0.405073, 1.5948800
0.355291, 1.5474700
0.346477, 1.6397300
0.374212, 1.6283600
0.366028, 1.5513900
0.327659, 1.5347100
0.313398, 1.4790300
0.300846, 1.4930600
0.310587, 1.5242600
0.311282, 1.4451600
0.28945, 1.4230000
0.280384, 1.4847300
0.294165, 1.4414500
0.283943, 1.4594800
0.277841, 1.4626300
0.277932, 1.4384700
0.283623, 1.4275600
0.283319, 1.4239500
0.281947, 1.4013000
0.27203, 1.3979000
0.273335, 1.3977300
0.271854, 1.3988000
0.265475, 1.4393200
0.273132, 1.4306900
0.272949, 1.4197600
0.264691, 1.4170800
0.268119, 1.4160000
0.267438, 1.4166300
0.269514, 1.4408400
0.273903, 1.4346600
0.279867, 1.4843200
0.289385, 1.4660300
0.30278, 1.5607500
0.321665, 1.5826100
0.348568, 1.6653600
0.367715, 1.6112200
0.363176, 1.5652200
0.326643, 1.4187400
0.277857, 1.3846100
0.258634, 1.4547200
0.280764, 1.4501600
0.29665, 1.4443400
0.277325, 1.4057700
0.262796, 1.4239400
0.275879, 1.4714200
0.284282, 1.4220700
0.271268, 1.4179500
0.267344, 1.4576500
0.279769, 1.4532500
0.284793, 1.4471300
0.279793, 1.4669300
0.284408, 1.4614400
0.290838, 1.4619400
0.282655, 1.4244800
0.269346, 1.4058300
0.261324, 1.4079500
0.257877, 1.3999800
0.258582, 1.4204700
0.267544, 1.4555300
0.278385, 1.4785500
0.294533, 1.5627300
0.326225, 1.7195100
0.394989, 2.0421200
0.524748, 2.3827500
0.723273, 2.0647100
0.562268, 1.8103000
0.454607, 1.9432800
0.507388, 1.6766300
0.411001, 1.7886700
0.481969, 1.6835900
0.405219, 1.6196800
0.376734, 1.5980300
0.379762, 1.7864800
0.380193, 1.6509900
0.374557, 1.6393100
0.382072, 1.9006000
0.429475, 1.7217400
0.433021, 1.6135800
0.371809, 1.7395800
0.402798, 1.6060700
0.360745, 1.5148100
0.323587, 1.5801100
0.353024, 1.4729700
0.309015, 1.5600500
0.342972, 1.4982700
0.307269, 1.5024100
0.311668, 1.4357200
0.301147, 1.4408100
0.297686, 1.4341000
0.297524, 1.4325300
0.288837, 1.4314400
0.288306, 1.4370000
0.278669, 1.4358900
0.283025, 1.3966900
0.278499, 1.4047700
0.277093, 1.4084600
0.26943, 1.4139100
0.273016, 1.3980600
0.267994, 1.3710900
0.266584, 1.3651600
0.26523, 1.3958600
0.263808, 1.3905300
0.263337, 1.3731000
0.258435, 1.3732900
0.259131, 1.3774000
0.259467, 1.3849800
0.257265, 1.3787200
0.256214, 1.3731500
0.253921, 1.3817100
0.255111, 1.3715400
0.253211, 1.3733800
0.252234, 1.3734100
0.251948, 1.3705500
0.251746, 1.3728200
0.250669, 1.3725700
0.250237, 1.3676600
0.248853, 1.3716200
0.249019, 1.3712500
0.248974, 1.3730200
0.24803, 1.3695700
0.248488, 1.3687900
0.249034, 1.3743300
0.250739, 1.3805900
0.254201, 1.3987300
0.261368, 1.4334700
0.276705, 1.5042500
0.30802, 1.6168800
0.36156, 1.7581700
0.424814, 1.8062700
0.446892, 1.6278400
0.380989, 1.4903900
0.314955, 1.5230700
0.326226, 1.5328000
0.346117, 1.5851600
0.364913, 1.6995900
0.405007, 1.6142400
0.386616, 1.5893100
0.361518, 1.5133000
0.329398, 1.4246400
0.29355, 1.4791300
0.300293, 1.4600700
0.293108, 1.4539100
0.294338, 1.4669000
0.295998, 1.3961400
0.266007, 1.4292200
0.280721, 1.4488900
0.287029, 1.3749500
0.257083, 1.4059600
0.26688, 1.4197300
0.272095, 1.3884100
0.261374, 1.4058100
0.264021, 1.3875500
0.255695, 1.3844000
0.25781, 1.4011300
0.261085, 1.3772300
0.250941, 1.3873800
0.254094, 1.3907400
0.256415, 1.3852400
0.251532, 1.3830600
0.250979, 1.3798600
0.25073, 1.3845800
0.253084, 1.3894600
0.253247, 1.3782400
0.253121, 1.4030000
0.257825, 1.4149800
0.268324, 1.4346900
0.273632, 1.4573300
0.290964, 1.5120500
0.307871, 1.5258900
0.32103, 1.5172300
0.311661, 1.4384300
0.284933, 1.8282400
0.449151, 1.6010200
0.371458, 1.6423600
0.377188, 1.7815200
0.393221, 1.6355100
0.363493, 1.6725200
0.370813, 1.6214600
0.367123, 1.5865000
0.355506, 1.5902000
0.354156, 1.5847000
0.351319, 1.5208000
0.325297, 1.4804600
0.316508, 1.4980500
0.321098, 1.4913800
0.320297, 1.4854000
0.313727, 1.4574200
0.304106, 1.4270400
0.296219, 1.4103300
0.289432, 1.4376100
0.290193, 1.4308200
0.288779, 1.4165000
0.283299, 1.4435200
0.28473, 1.4143000
0.277331, 1.4000300
0.272701, 1.4159900
0.269998, 1.3957900
0.270272, 1.3629100
0.26555, 1.3611900
0.264639, 1.3989100
0.264308, 1.4015400
0.261262, 1.3794600
0.259799, 1.3893000
0.258267, 1.3493300
0.258107, 1.3814300
0.257607, 1.3634900
0.259265, 1.4076600
0.260773, 1.3769300
0.265809, 1.4340600
0.273186, 1.4251900
0.286955, 1.5103700
0.305529, 1.5110500
0.327233, 1.5455100
0.33137, 1.4560800
0.308991, 1.3720100
0.269999, 1.3722900
0.255639, 1.3843800
0.272951, 1.4246900
0.285296, 1.3912700
0.280622, 1.3900800
0.270339, 1.3850800
0.279138, 1.4027800
0.279843, 1.3658600
0.26536, 1.3466600
0.252828, 1.3488100
0.255469, 1.3421500
0.254286, 1.3240800
0.244872, 1.3303300
0.247568, 1.3858800
0.254606, 1.3450000
0.253338, 1.3792800
0.249481, 1.3492300
0.254543, 1.3525000
0.253984, 1.3392600
0.249064, 1.3898400
0.249745, 1.3601400
0.257094, 1.4005700
0.25802, 1.3690400
0.260775, 1.4018200
0.264135, 1.3877100
0.26725, 1.3689700
0.265545, 1.3804900
0.263552, 1.3564000
0.259761, 1.3597700
0.255052, 1.3541200
0.257806, 1.3868300
0.266983, 1.3962200
0.27534, 1.4394400
0.274371, 1.3746500
0.267918, 1.3571100
0.25516, 1.3254500
0.245032, 1.3250600
0.23954, 1.3259800
0.243607, 1.3450800
0.248177, 1.3502100
0.252752, 1.3762000
0.262513, 1.4236900
0.287754, 1.5168900
0.326143, 1.6325000
0.381853, 1.7817200
0.418753, 1.7967100
0.451279, 1.9813100
0.504241, 1.9632300
0.532584, 1.6084100
0.387411, 1.4952500
0.329032, 1.8045300
0.461382, 1.6363900
0.398814, 1.6248900
0.404494, 1.6759000
0.407358, 1.5658100
0.373764, 1.5766200
0.364118, 1.3727300
0.273761, 1.5030700
0.324637, 1.4922500
0.315053, 1.4530500
0.316005, 1.4447900
0.293306, 1.4159800
0.294117, 1.3756200
0.276377, 1.3677400
0.277963, 1.3554600
0.269677, 1.3671300
0.265957, 1.3475200
0.265556, 1.3527800
0.269167, 1.3251200
0.254282, 1.3565500
0.261713, 1.3250800
0.252339, 1.3255500
0.251818, 1.3149800
0.244823, 1.3340600
0.251702, 1.3189900
0.247247, 1.3223100
0.246798, 1.3188400
0.240675, 1.3200600
0.24453, 1.3110000
0.240649, 1.3080000
0.237705, 1.3093900
0.237713, 1.3090300
0.23811, 1.3043800
0.236767, 1.3062500
0.234813, 1.3047000
0.235919, 1.3021900
0.233557, 1.3024700
0.233862, 1.2988900
0.23138, 1.2977200
0.231922, 1.2993400
0.232352, 1.2987300
0.231336, 1.2979300
0.230679, 1.3012100
0.230683, 1.2991000
0.2317, 1.3019600
0.231999, 1.3051300
0.233291, 1.3146400
0.237106, 1.3308600
0.243642, 1.3604600
0.257201, 1.4118400
0.278602, 1.4906200
0.316817, 1.5942200
0.359542, 1.6402300
0.386369, 1.5403600
0.34551, 1.3591800
0.265058, 1.3167200
0.24222, 1.3987500
0.279724, 1.3975100
0.278414, 1.3115900
0.243181, 1.3332000
0.253229, 1.3596800
0.259178, 1.3098300
0.242898, 1.3543300
0.256561, 1.3697400
0.267181, 1.3764600
0.265384, 1.4579700
0.303934, 1.5741200
0.346427, 1.6419500
0.394705, 1.7093200
0.414649, 1.5091000
0.341462, 1.3411900
0.262852, 1.4505600
0.306032, 1.4653300
0.321072, 1.3865500
0.276976, 1.3770600
0.274856, 1.3653700
0.272649, 1.3488700
0.258784, 1.3532600
0.263263, 1.3234200
0.25798, 1.3481500
0.254213, 1.3728600
0.262448, 1.3042900
0.251802, 1.3168600
0.245716, 1.3448800
0.254547, 1.2979800
0.244396, 1.2944600
0.239154, 1.3179300
0.244938, 1.2774000
0.23558, 1.2865700
0.23437, 1.3194700
0.24027, 1.2804700
0.231566, 1.2937200
0.234622, 1.3133300
0.237757, 1.2802000
0.228556, 1.2843700
0.231456, 1.3028300
0.231836, 1.2768600
0.22593, 1.2793800
0.227991, 1.2957800
0.227961, 1.2871800
0.22582, 1.2783200
0.225689, 1.2882400
0.226026, 1.2862700
0.225095, 1.2795100
0.224167, 1.2831000
0.224189, 1.2832100
0.224195, 1.2822400
0.223736, 1.2815700
0.224537, 1.2882100
0.225483, 1.2934400
0.2278, 1.3081100
0.233563, 1.3241800
0.242221, 1.3727200
0.258132, 1.4052900
0.282435, 1.4744300
0.302339, 1.4571900
0.3084, 1.4372000
0.293382, 1.4376800
0.299686, 1.5414500
0.337841, 1.7271700
0.422952, 1.7994900
0.475322, 1.9052600
0.510814, 1.9376000
0.524079, 1.9033800
0.515958, 1.6725800
0.401702, 1.7925800
0.45336, 1.6838900
0.42607, 1.7550100
0.449773, 1.5779800
0.377303, 1.4712300
0.329324, 1.5493300
0.347579, 1.5684800
0.313281, 1.5426500
0.341811, 1.4333000
0.307191, 1.4468300
0.309656, 1.4555900
0.309241, 1.3388600
0.274438, 1.4255700
0.298836, 1.3391700
0.269796, 1.4024700
0.282133, 1.3597300
0.269279, 1.3372700
0.271649, 1.3102000
0.258346, 1.3136800
0.254668, 1.3256900
0.260494, 1.3040400
0.251853, 1.2841800
0.248058, 1.2920900
0.250162, 1.2991600
0.244776, 1.2862500
0.242628, 1.2604300
0.238872, 1.2735600
0.241259, 1.2604800
0.236228, 1.2635900
0.234859, 1.2713900
0.235234, 1.2623100
0.232263, 1.2599900
0.231771, 1.2611100
0.230921, 1.2605500
0.228861, 1.2637000
0.227707, 1.2538700
0.227192, 1.2504600
0.226904, 1.2584700
0.226259, 1.2564400
0.224161, 1.2593600
0.224723, 1.2574400
0.223562, 1.2491900
0.222349, 1.2525300
0.221734, 1.2620100
0.221705, 1.2521700
0.220593, 1.2483500
0.221305, 1.2519900
0.220009, 1.2560700
0.219961, 1.2529500
0.219487, 1.2517600
0.219088, 1.2511000
0.219111, 1.2527200
0.218721, 1.2514700
0.218498, 1.2575800
0.218682, 1.2541600
0.21938, 1.2584000
0.219894, 1.2617700
0.222062, 1.2789100
0.226162, 1.2899800
0.235196, 1.3277100
0.249204, 1.3796800
0.276925, 1.4397500
0.30148, 1.4799900
0.321751, 1.4230300
0.298401, 1.3420300
0.263678, 1.3380700
0.263827, 1.3817900
0.281633, 1.3859700
0.281954, 1.3689700
0.275652, 1.3476600
0.268537, 1.3129000
0.254823, 1.2966800
0.248799, 1.3300600
0.260583, 1.3343100
0.261353, 1.3241600
0.250562, 1.3163200
0.260525, 1.3336400
0.253041, 1.2618300
0.231755, 1.2711100
0.235022, 1.2950700
0.238518, 1.2430000
0.224308, 1.2577000
0.227927, 1.2936500
0.239552, 1.2738500
0.232612, 1.2651400
0.229008, 1.2781000
0.22898, 1.2603900
0.225426, 1.2581400
0.223863, 1.2617200
0.223642, 1.2583600
0.223908, 1.2630100
0.224168, 1.2572500
0.222881, 1.2635800
0.222474, 1.2614500
0.22612, 1.2776700
0.230189, 1.2860900
0.234439, 1.3027600
0.240134, 1.3230200
0.250568, 1.3550600
0.26246, 1.3503200
0.267757, 1.3411400
0.258984, 1.2948200
0.24133, 1.2657600
0.225672, 1.2562800
0.223132, 1.2773400
0.227775, 1.2776100
0.232287, 1.2842200
0.231392, 1.2716600
0.230421, 1.2776100
0.228456, 1.2706400
0.22929, 1.2841900
0.229695, 1.2974000
0.235921, 1.3329200
0.250305, 1.3681400
0.266062, 1.3922700
0.276959, 1.3695900
0.272922, 1.3536200
0.267112, 1.3480400
0.265216, 1.3390000
0.262983, 1.3387600
0.259803, 1.3251600
0.256429, 1.3303400
0.258364, 1.3506800
0.266106, 1.3540900
0.270124, 1.3419700
0.259964, 1.2955400
0.242535, 1.2834800
0.2351, 1.2976200
0.243615, 1.3020000
0.24414, 1.2791800
0.236704, 1.2962100
0.239526, 1.3093200
0.254951, 1.3458400
0.2592, 1.3288700
0.263307, 1.3508300
0.263928, 1.3303300
0.259601, 1.2581500
0.226014, 1.2381500
0.216594, 1.2854200
0.234782, 1.2904000
0.236725, 1.2517100
0.220665, 1.2457400
0.217193, 1.2630600
0.22558, 1.2573000
0.222714, 1.2403200
0.214414, 1.2422000
0.217615, 1.2547800
0.221391, 1.2463600
0.216098, 1.2330900
0.21447, 1.2452500
0.2166, 1.2409200
0.215603, 1.2420900
0.214693, 1.2492900
0.218762, 1.2682800
0.225317, 1.2738100
0.233292, 1.3194400
0.244025, 1.3435800
0.265011, 1.4203400
0.283783, 1.3928700
0.287002, 1.3556700
0.262247, 1.2849300
0.239957, 1.3032900
0.247032, 1.3465200
0.258402, 1.2833700
0.242066, 1.2566600
0.222535, 1.2764400
0.227639, 1.2803800
0.230908, 1.2695600
0.22455, 1.2741900
0.229431, 1.3170800
0.242361, 1.3385200
0.255723, 1.3902300
0.277861, 1.5151500
0.323275, 1.6157400
0.37408, 1.5757300
0.367202, 1.4280900
0.30383, 1.3689800
0.275718, 1.3963300
0.291915, 1.3224300
0.25947, 1.3149600
0.25871, 1.3673500
0.284527, 1.3120900
0.258762, 1.3528600
0.270067, 1.3844900
0.279603, 1.2825500
0.243701, 1.3026000
0.250226, 1.2966700
0.240757, 1.2605900
0.23216, 1.2826700
0.239736, 1.2913400
0.24116, 1.2750600
0.23759, 1.2913200
0.245246, 1.2840300
0.238066, 1.2674200
0.23191, 1.2910900
0.236574, 1.2861000
0.238797, 1.3277300
0.250197, 1.3186400
0.254467, 1.3300600
0.254959, 1.3045700
0.248502, 1.2586800
0.228987, 1.2544200
0.225792, 1.2507600
0.221011, 1.2588300
0.223518, 1.2603200
0.226334, 1.2648300
0.224996, 1.2619900
0.224257, 1.2479900
0.215391, 1.2391200
0.215966, 1.2504900
0.215644, 1.2433300
0.215051, 1.2450300
0.216686, 1.2482700
0.215724, 1.2448500
0.217781, 1.2490600
0.217258, 1.2618100
0.221691, 1.2808800
0.23235, 1.3220500
0.245255, 1.3606300
0.268413, 1.4209400
0.287907, 1.4174800
0.295346, 1.3411200
0.259825, 1.2469200
0.220171, 1.2590000
0.224318, 1.2979300
0.23958, 1.2607000
0.225761, 1.2468400
0.217778, 1.2793900
0.230028, 1.2678800
0.22648, 1.2467500
0.218128, 1.2686300
0.224255, 1.2834100
0.231415, 1.2984100
0.241565, 1.3379000
0.259611, 1.4021800
0.28467, 1.4619200
0.316536, 1.5194700
0.338385, 1.4810100
0.319625, 1.3279600
0.258025, 1.2506300
0.221333, 1.3293300
0.257315, 1.3866700
0.282778, 1.3223500
0.251702, 1.3103900
0.244309, 1.3914600
0.281686, 1.3732800
0.274468, 1.3253900
0.253461, 1.3518000
0.266909, 1.3161300
0.252608, 1.2900100
0.235923, 1.3380100
0.261653, 1.3444400
0.264541, 1.3139500
0.250643, 1.3098800
0.248575, 1.2470400
0.226226, 1.2855300
0.23714, 1.3124100
0.256793, 1.3538900
0.251118, 1.3046600
0.250401, 1.3204200
0.249524, 1.2920000
0.24631, 1.2863600
0.238121, 1.2332100
0.217238, 1.2224100
0.21205, 1.2548000
0.221226, 1.2403600
0.218445, 1.2389500
0.214993, 1.2384100
0.215265, 1.2307300
0.210961, 1.2240300
0.210302, 1.2291100
0.209587, 1.2274800
0.207381, 1.2259900
0.210895, 1.2382700
0.210912, 1.2128000
0.206446, 1.2185700
0.205005, 1.2246600
0.205511, 1.2229000
0.207424, 1.2386600
0.210392, 1.2361300
0.212602, 1.2475500
0.21404, 1.2635500
0.220754, 1.2642900
0.225624, 1.2825900
0.227662, 1.2602400
0.228242, 1.2760800
0.226216, 1.2577400
0.224082, 1.2541900
0.219509, 1.2502900
0.217177, 1.2487600
0.218194, 1.2834600
0.230057, 1.3298900
0.250963, 1.4030700
0.281499, 1.4635300
0.312627, 1.5048000
0.33291, 1.5289200
0.331027, 1.4252700
0.300107, 1.4698100
0.305895, 1.4338800
0.315946, 1.3338500
0.262994, 1.3205100
0.257732, 1.4702900
0.318367, 1.5039200
0.325368, 1.4551300
0.323187, 1.4963400
0.331488, 1.4030900
0.291573, 1.3228400
0.263951, 1.3760800
0.286178, 1.3492400
0.278899, 1.3382800
0.267238, 1.3582300
0.27382, 1.3440500
0.270928, 1.3398900
0.262794, 1.3046400
0.253013, 1.3606500
0.261267, 1.3288300
0.267276, 1.3179200
0.257084, 1.3379700
0.262977, 1.2693000
0.239726, 1.2422800
0.2213, 1.2821100
0.228745, 1.2307800
0.216624, 1.2490200
0.225879, 1.2580600
0.225813, 1.2342500
0.214696, 1.2348900
0.217102, 1.2268400
0.210538, 1.2322400
0.210956, 1.2316800
0.213375, 1.2238100
0.211021, 1.2274700
0.209006, 1.2197400
0.205991, 1.2102300
0.20391, 1.2180900
0.205289, 1.2201200
0.206927, 1.2123700
0.203752, 1.2156800
0.203734, 1.2149500
0.201148, 1.2061400
0.198992, 1.2082800
0.202298, 1.2154500
0.201491, 1.2155300
0.200753, 1.2084200
0.200537, 1.2072700
0.19929, 1.2146900
0.199675, 1.2055500
0.200063, 1.2093000
0.199099, 1.2086700
0.19934, 1.2101600
0.198839, 1.2084600
0.199639, 1.2196800
0.2012, 1.2222800
0.206671, 1.2477300
0.214849, 1.2934000
0.238764, 1.4119400
0.276349, 1.5303200
0.346196, 1.6191300
0.371565, 1.4514700


==> data/0_grurnnG2g32.txt <==
11.6673, 26.7662000
11.4877, 16.6979000
6.8998, 12.7369000
5.13891, 13.6797000
5.58495, 12.1189000
4.85409, 10.4439000
4.06689, 10.4139000
4.04558, 10.2900000
3.9968, 9.8063900
3.79068, 9.3352700
3.5891, 9.0512300
3.46788, 8.9080500
3.40614, 8.7937100
3.35592, 8.7099100
3.321, 8.6409700
3.29439, 8.5095500
3.23801, 8.3515100
3.16515, 8.2501200
3.1136, 8.1876000
3.07817, 8.1206900
3.04197, 8.0563900
3.00917, 8.0111900
2.98702, 7.9879700
2.97587, 7.9761400
2.96971, 7.9572400
2.95899, 7.9287700
2.94209, 7.8976800
2.92294, 7.8649700
2.90378, 7.8333600
2.88707, 7.7985500
2.87125, 7.7556600
2.85401, 7.7184200
2.84057, 7.6917900
2.83167, 7.6628100
2.82055, 7.6285200
2.80612, 7.5933100
2.79139, 7.5623400
2.77913, 7.5406600
2.77129, 7.5223600
2.76495, 7.4998400
2.75668, 7.4738300
2.74673, 7.4483300
2.73664, 7.4275000
2.72798, 7.4097700
2.72002, 7.3918400
2.71153, 7.3739100
2.70277, 7.3553800
2.69344, 7.3380600
2.68421, 7.3219000
2.67504, 7.3042900
2.665, 7.2857300
2.65462, 7.2670100
2.64451, 7.2498400
2.63523, 7.2321700
2.62551, 7.2134800
2.6152, 7.1938500
2.60477, 7.1737700
2.59445, 7.1527600
2.58386, 7.1312000
2.57316, 7.1088800
2.56192, 7.0862200
2.55033, 7.0623400
2.53841, 7.0377500
2.52599, 7.0123300
2.51302, 6.9858300
2.49983, 6.9579900
2.48603, 6.9282800
2.47147, 6.8972400
2.4566, 6.8644600
2.44089, 6.8309200
2.42462, 6.7974900
2.40781, 6.7636600
2.39035, 6.7282200
2.37274, 6.6955800
2.35499, 6.7027000
2.35825, 7.3425200
2.63926, 12.5667000
5.08591, 10.0859000
3.93399, 8.4717800
3.20181, 6.8766800
2.46551, 8.1905000
3.07661, 7.8618000
2.92571, 7.1784100
2.6038, 7.0534300
2.53765, 7.1486600
2.57859, 7.2512300
2.62655, 7.3289000
2.66167, 7.3070900
2.64881, 7.2163200
2.60108, 7.1461800
2.56055, 7.1197600
2.54138, 7.1138000
2.53351, 7.0967900
2.52112, 7.0742400
2.50714, 7.0613600
2.49953, 7.0396000
2.48838, 7.0128300
2.47317, 6.9762900
2.45414, 6.9187600
2.42828, 6.8771600
2.4086, 6.8534700
2.39403, 6.8172400
2.37425, 6.7682800
2.35122, 6.7246400
2.33099, 6.6991400
2.31797, 6.6664300
2.30231, 6.6221700
2.28139, 6.5872900
2.26197, 6.5625300
2.24398, 6.5408300
2.22609, 6.5109900
2.20576, 6.4760500
2.18562, 6.4340800
2.16416, 6.3976900
2.14439, 6.3677500
2.12496, 6.3412900
2.10499, 6.3144900
2.08407, 6.2879700
2.06359, 6.2607100
2.04229, 6.2350600
2.02203, 6.1957300
1.99957, 6.1542600
1.97807, 6.1140900
1.95622, 6.0769300
1.93456, 6.0416100
1.91196, 6.0099300
1.89051, 5.9663100
1.86861, 5.9103900
1.84583, 5.8536600
1.82388, 5.8183800
1.80216, 5.7766600
1.78091, 5.7427100
1.76225, 5.7673400
1.7756, 6.4339600
2.05437, 10.5660000
3.9454, 13.0666000
5.07774, 5.9114800
1.91791, 7.4829900
2.70262, 7.6146600
2.74857, 6.1756700
2.073, 6.2159200
2.06357, 6.3347200
2.1308, 6.6541800
2.29615, 6.4616400
2.21435, 6.4784000
2.21061, 6.2789900
2.12481, 6.2329500
2.12381, 6.1248000
2.07613, 6.1889700
2.09806, 6.1281700
2.06632, 6.1659600
2.07573, 6.1077600
2.04131, 6.0781700
2.02673, 6.0265400
2.00544, 5.9608800
1.9794, 5.9000900
1.95704, 5.8267500
1.9234, 5.7803000
1.89959, 5.7351800
1.87674, 5.7289100
1.86235, 5.7194200
1.83832, 5.6753600
1.81268, 5.6231700
1.79092, 5.5966100
1.76766, 5.6026800
1.7496, 5.5404100
1.72169, 5.4905400
1.70634, 5.4395500
1.67973, 5.4276800
1.66765, 5.3401200
1.64039, 5.2966200
1.62465, 5.2728700
1.60329, 5.2241700
1.58322, 5.1731400
1.56971, 5.3199600
1.55648, 5.4160400
1.55359, 5.2740500
1.52965, 5.0847400
1.51129, 4.9613800
1.49474, 4.9016500
1.47833, 4.9051300
1.46119, 4.8691500
1.44739, 4.8182200
1.43439, 4.7611200
1.42156, 4.6767200
1.4088, 4.6950800
1.39921, 4.6388500
1.38362, 4.6757300
1.37115, 4.6165800
1.36101, 4.6483200
1.35789, 4.5617000
1.37387, 4.9156000
1.45508, 5.2520000
1.70339, 5.9933800
1.90311, 5.0447000
1.64456, 4.4295900
1.36908, 4.8643100
1.49634, 4.4762200
1.36962, 4.5562700
1.42634, 4.3764800
1.33491, 4.6964800
1.41126, 4.3449400
1.30425, 4.4058600
1.35741, 4.3347700
1.31622, 4.3787100
1.28725, 4.4932500
1.32121, 4.2476400
1.24586, 4.3093600
1.28932, 4.2109000
1.23752, 4.3080700
1.24615, 4.2804700
1.23187, 4.1810700
1.21563, 4.1730600
1.21269, 4.2003300
1.20463, 4.1459900
1.18485, 4.1389400
1.19354, 4.0845700
1.16531, 4.1189600
1.17397, 4.0465900
1.15346, 4.0243800
1.14991, 4.0321700
1.14543, 3.9728400
1.12792, 3.9680400
1.13155, 3.9500600
1.11501, 3.9157400
1.11069, 3.8877500
1.10697, 3.9092000
1.09315, 3.9004500
1.09052, 3.8266300
1.08651, 3.8303000
1.07212, 3.8528300
1.07048, 3.7835600
1.06634, 3.7865500
1.05495, 3.7871200
1.0506, 3.7420000
1.0467, 3.7482800
1.03563, 3.7322000
1.02969, 3.6994900
1.027, 3.7150100
1.02241, 3.6885300
1.01741, 3.6835800
1.02084, 3.8552100
1.06958, 4.3533100
1.34628, 6.9000000
2.35227, 9.4526500
3.54554, 4.8467300
1.70964, 6.1688800
2.25242, 4.2204300
1.37478, 5.1474100
1.78248, 4.9499500
1.71942, 4.5113000
1.54208, 4.5778200
1.54184, 4.6430100
1.57204, 4.4786600
1.51158, 4.4862800
1.49765, 4.5239100
1.47977, 4.4723100
1.43644, 4.4488000
1.40309, 4.5048200
1.40183, 4.4505900
1.37326, 4.3912900
1.35572, 4.3376800
1.33944, 4.2887200
1.32099, 4.1961800
1.27234, 4.2186000
1.26224, 4.2315000
1.24719, 4.2103300
1.23498, 4.1178800
1.20571, 4.0668700
1.19954, 3.9664100
1.16667, 3.9324000
1.14914, 3.9277600
1.13453, 3.9535900
1.13434, 3.9036800
1.10826, 3.8872100
1.10435, 3.8523600
1.09144, 3.8184000
1.08004, 3.7845900
1.06501, 3.7865600
1.06424, 3.7464200
1.04857, 3.7321400
1.04176, 3.7213000
1.03215, 3.7233900
1.02532, 3.7108800
1.01424, 3.6881400
1.00804, 3.6373800
0.997116, 3.6004000
0.992948, 3.5735600
0.984126, 3.5713800
0.975964, 3.5731200
0.970977, 3.5401100
0.963427, 3.5018800
0.956919, 3.4844500
0.951692, 3.4765800
0.945742, 3.4603800
0.938743, 3.4403700
0.933262, 3.4209900
0.9282, 3.4055600
0.922431, 3.3979100
0.915967, 3.3904600
0.911687, 3.3613100
0.905858, 3.3336700
0.90135, 3.3257600
0.896378, 3.3268900
0.891796, 3.3119100
0.886635, 3.2944300
0.881858, 3.2882700
0.877757, 3.2836100
0.87278, 3.2729700
0.868473, 3.2511400
0.86442, 3.2274900
0.859952, 3.2177700
0.855947, 3.2109900
0.85201, 3.1983400
0.847688, 3.1912000
0.84382, 3.1837600
0.840008, 3.1714400
0.836051, 3.1611600
0.832549, 3.1463400
0.828906, 3.1367800
0.825382, 3.1330600
0.821835, 3.1203000
0.818439, 3.1115000
0.815104, 3.1026800
0.811969, 3.0909400
0.808705, 3.0867700
0.805572, 3.0756700
0.802518, 3.0667800
0.799604, 3.0586300
0.796598, 3.0519600
0.793721, 3.0391000
0.790945, 3.0349000
0.788507, 3.0219700
0.786259, 3.0271300
0.785178, 3.0163100
0.786689, 3.0646600
0.797895, 3.1212700
0.838715, 3.5092100
0.961984, 3.9702800
1.23598, 4.2427200
1.25117, 3.0398100
0.852551, 3.3254900
1.0131, 3.0603900
0.896697, 3.2925700
0.967614, 3.0889500
0.877299, 3.2551000
0.96062, 3.0494600
0.88029, 3.1344300
0.891167, 3.1787900
0.885604, 3.0062900
0.826763, 3.1295100
0.880993, 3.0167500
0.818624, 3.1566700
0.837462, 3.0884800
0.818247, 3.0030600
0.808569, 3.0523400
0.821384, 3.0097000
0.782881, 3.1023100
0.806627, 3.0041600
0.778359, 2.9843000
0.790396, 2.9520200
0.769475, 2.9837000
0.77349, 2.9240500
0.763498, 2.9026500
0.767291, 2.8767700
0.758772, 2.8906100
0.754063, 2.8655500
0.751245, 2.8236200
0.746198, 2.8266600
0.745756, 2.8353800
0.740349, 2.8439600
0.737727, 2.8120300
0.735661, 2.8066200
0.729098, 2.8299000
0.728356, 2.8234300
0.723447, 2.8116700
0.723609, 2.8034600
0.720189, 2.8191900
0.718605, 2.7984600
0.714903, 2.7891100
0.715634, 2.7748200
0.711555, 2.7875300
0.710393, 2.7688900
0.708448, 2.7601900
0.708797, 2.7526400
0.707215, 2.7749400
0.709472, 2.7627500
0.713757, 2.7942700
0.72614, 2.8307900
0.748616, 2.9466300
0.783642, 3.0310900
0.842219, 3.0683300
0.849356, 2.8791300
0.788049, 2.6836600
0.701492, 2.7731700
0.735395, 2.8264800
0.768568, 2.6977100
0.708286, 2.7444800
0.713803, 2.7939100
0.738709, 2.7263900
0.706517, 2.7335200
0.699975, 2.7631700
0.715169, 2.7454800
0.706983, 2.7184400
0.687052, 2.7264200
0.697635, 2.7235600
0.703011, 2.6834800
0.679858, 2.6875900
0.68334, 2.6928100
0.693489, 2.6619500
0.678501, 2.6662300
0.674817, 2.6691400
0.680571, 2.6597600
0.676993, 2.6669000
0.674841, 2.6360500
0.670354, 2.6345700
0.666734, 2.6594100
0.672155, 2.6314000
0.671078, 2.6253700
0.66241, 2.6318700
0.662071, 2.6133000
0.661636, 2.6164200
0.659668, 2.6251100
0.662147, 2.6133500
0.660873, 2.6021500
0.656039, 2.6007700
0.654413, 2.5850100
0.653129, 2.5855600
0.650075, 2.5876300
0.650225, 2.5796500
0.651752, 2.5866200
0.650117, 2.5823500
0.649774, 2.5808800
0.650804, 2.5852200
0.651043, 2.5827100
0.65098, 2.5825200
0.653892, 2.5992200
0.657603, 2.6023500
0.664889, 2.6265100
0.673688, 2.6618600
0.690395, 2.6863100
0.703874, 2.7072200
0.715041, 2.6671900
0.699586, 2.5870600
0.670086, 2.5222500
0.640388, 2.5249600
0.640517, 2.5742100
0.659964, 2.5971700
0.663682, 2.5629400
0.649471, 2.5326000
0.633798, 2.5402500
0.634598, 2.5592500
0.644908, 2.5674800
0.647334, 2.5486000
0.640708, 2.5193400
0.630855, 2.5091700
0.627503, 2.5156600
0.631151, 2.5211800
0.634452, 2.5218400
0.633714, 2.5105100
0.629013, 2.4967200
0.625236, 2.4974700
0.62304, 2.4892100
0.622104, 2.4925100
0.621585, 2.4930900
0.621611, 2.4927900
0.623474, 2.5059800
0.625628, 2.5028200
0.629128, 2.5166000
0.632114, 2.5207200
0.637533, 2.5353100
0.643909, 2.5547700
0.654555, 2.5699300
0.66328, 2.5829100
0.672209, 2.5637000
0.664673, 2.5167800
0.648479, 2.4636300
0.623362, 2.4410300
0.612156, 2.4616000
0.61875, 2.5017100
0.630013, 2.5048500
0.633249, 2.4887100
0.621831, 2.4552400
0.60953, 2.4402300
0.604644, 2.4533400
0.608509, 2.4601000
0.615254, 2.4668200
0.61639, 2.4532400
0.612863, 2.4343700
0.605856, 2.4246400
0.600542, 2.4153600
0.598937, 2.4235700
0.599985, 2.4275000
0.602893, 2.4351100
0.60524, 2.4404900
0.607669, 2.4399800
0.608707, 2.4415000
0.609425, 2.4386500
0.609209, 2.4344600
0.609533, 2.4366500
0.609012, 2.4276000
0.609469, 2.4342600
0.608278, 2.4199800
0.607514, 2.4241000
0.604186, 2.4059400
0.600752, 2.4029400
0.595826, 2.3910400
0.591916, 2.3852900
0.58885, 2.3864300
0.586942, 2.3778400
0.586118, 2.3845700
0.584971, 2.3736300
0.584617, 2.3798300
0.583983, 2.3744500
0.585454, 2.3864300
0.589464, 2.4117700
0.602562, 2.4763500
0.631871, 2.6446300
0.707209, 2.9142800
0.829156, 3.2891400
1.00428, 2.9472600
0.86851, 2.4492100
0.642648, 2.6168800
0.736587, 2.5897900
0.706391, 2.4184600
0.638356, 2.5602400
0.696733, 2.3996400
0.610629, 2.5440100
0.66615, 2.4251300
0.614347, 2.5247800
0.652499, 2.4536900
0.609994, 2.4964400
0.629843, 2.4344200
0.612513, 2.4542900
0.615611, 2.4456200
0.606547, 2.4143200
0.59866, 2.4150800
0.606109, 2.3870400
0.591236, 2.4307700
0.602401, 2.3692400
0.59018, 2.3839100
0.593884, 2.3804600
0.587079, 2.3631300
0.583704, 2.3668200
0.590046, 2.3381400
0.573939, 2.3739600
0.583527, 2.3411900
0.573577, 2.3353500
0.5749, 2.3531200
0.5742, 2.3362200
0.570021, 2.3313100
0.570398, 2.3333800
0.571631, 2.3338900
0.568684, 2.3478400
0.576622, 2.3707200
0.584676, 2.4109400
0.604825, 2.5197500
0.644413, 2.6613000
0.717862, 2.7507600
0.752088, 2.6116800
0.712882, 2.3224200
0.600471, 2.4415100
0.630422, 2.4443400
0.649768, 2.2929000
0.579537, 2.4633400
0.629728, 2.4184200
0.620755, 2.3647400
0.587337, 2.4691200
0.626086, 2.3393600
0.57386, 2.4121200
0.600329, 2.3887500
0.599702, 2.3129600
0.567098, 2.3707800
0.592216, 2.2981200
0.565147, 2.3521800
0.58306, 2.3155300
0.57601, 2.2792600
0.559132, 2.3414400
0.577857, 2.2725600
0.558868, 2.3024700
0.567194, 2.2909400
0.560423, 2.2682100
0.551197, 2.3025600
0.563758, 2.2689200
0.551502, 2.2795200
0.550292, 2.2860500
0.554639, 2.2549500
0.544831, 2.2753600
0.550424, 2.2681600
0.550843, 2.2434300
0.540355, 2.2556200
0.545031, 2.2531800
0.546918, 2.2388700
0.539419, 2.2432200
0.541717, 2.2435800
0.541867, 2.2319700
0.536169, 2.2370000
0.537688, 2.2402300
0.53892, 2.2290000
0.534725, 2.2308200
0.533768, 2.2316900
0.535505, 2.2284000
0.533048, 2.2217900
0.530731, 2.2195400
0.531477, 2.2244700
0.530854, 2.2133900
0.528548, 2.2099200
0.527959, 2.2153500
0.528615, 2.2085400
0.527623, 2.2047600
0.526031, 2.2050800
0.525808, 2.2021700
0.525973, 2.2027100
0.524745, 2.1966600
0.523879, 2.1994700
0.523957, 2.1999300
0.524927, 2.2021600
0.525179, 2.2005500
0.52726, 2.2195500
0.531474, 2.2269000
0.541667, 2.2766600
0.556424, 2.3201800
0.585727, 2.4121300
0.616189, 2.4459200
0.647207, 2.3835800
0.612676, 2.2166900
0.549614, 2.1693600
0.530506, 2.2598900
0.561772, 2.2484900
0.560921, 2.1962400
0.529059, 2.2350900
0.538638, 2.2520800
0.552205, 2.2083800
0.5269, 2.2101800
0.525522, 2.2274800
0.542214, 2.2015600
0.527585, 2.1751700
0.517284, 2.1902700
0.528997, 2.1985900
0.526919, 2.1604300
0.514503, 2.1633400
0.517435, 2.1930600
0.523856, 2.1594600
0.517235, 2.1559800
0.50996, 2.1741200
0.515647, 2.1690600
0.51863, 2.1596100
0.511684, 2.1643000
0.511781, 2.1689700
0.52134, 2.1947900
0.525674, 2.1949100
0.533568, 2.2517000
0.554106, 2.3201600
0.590391, 2.4138200
0.628037, 2.4169200
0.641741, 2.3410800
0.599436, 2.1562800
0.531698, 2.1447400
0.519717, 2.2368900
0.554474, 2.2107600
0.543442, 2.1521800
0.514623, 2.1869200
0.527723, 2.1910400
0.526979, 2.1623300
0.514819, 2.1788100
0.523039, 2.1536600
0.511982, 2.1361700
0.503546, 2.1678100
0.519351, 2.1509100
0.511415, 2.1281400
0.499753, 2.1398400
0.506301, 2.1269800
0.501551, 2.1263800
0.500278, 2.1394400
0.5054, 2.1155400
0.498613, 2.1102800
0.496891, 2.1260900
0.498783, 2.0991500
0.49324, 2.1053400
0.493682, 2.1249900
0.497506, 2.1105200
0.496388, 2.1194500
0.498283, 2.1412000
0.503904, 2.1384100
0.507658, 2.1772700
0.523541, 2.2195500
0.544427, 2.3077100
0.577249, 2.3318000
0.595202, 2.3557700
0.598656, 2.1747700
0.536847, 2.0767900
0.492649, 2.1482900
0.518439, 2.1842300
0.535692, 2.1201100
0.504299, 2.0988500
0.491272, 2.1537100
0.51485, 2.1309400
0.50548, 2.0803700
0.48532, 2.1256300
0.505047, 2.1173500
0.501522, 2.0671100
0.484077, 2.1093800
0.501422, 2.1042600
0.496909, 2.0615200
0.482104, 2.0970300
0.495163, 2.1006200
0.492453, 2.0574200
0.480003, 2.0820000
0.487323, 2.1020200
0.489692, 2.0623200
0.479888, 2.0784000
0.485123, 2.1102200
0.493873, 2.0930700
0.493427, 2.1143600
0.505096, 2.2056700
0.540091, 2.2558000
0.568605, 2.3439000
0.610357, 2.3325600
0.602688, 2.1627600
0.538489, 2.0353000
0.480515, 2.1153100
0.510409, 2.1845800
0.539316, 2.1002900
0.494085, 2.0681600
0.477838, 2.1392800
0.509387, 2.1235500
0.497375, 2.0735500
0.479932, 2.0870600
0.492461, 2.0828200
0.486234, 2.0459800
0.47386, 2.0547300
0.479429, 2.0757900
0.482979, 2.0430600
0.473095, 2.0349900
0.46844, 2.0628100
0.475817, 2.0398500
0.470535, 2.0233400
0.463604, 2.0474000
0.469787, 2.0309600
0.467272, 2.0170700
0.461897, 2.0355800
0.465428, 2.0224000
0.464501, 2.0147200
0.459039, 2.0211100
0.459873, 2.0187900
0.461291, 2.0154400
0.457947, 2.0124000
0.456305, 2.0148100
0.458033, 2.0118200
0.456881, 2.0021500
0.454572, 2.0040200
0.455403, 2.0055900
0.455849, 1.9959500
0.455327, 2.0059600
0.455119, 2.0064000
0.458037, 2.0189900
0.462618, 2.0390800
0.470884, 2.0718500
0.484423, 2.1160700
0.512294, 2.2040300
0.541834, 2.2196100
0.564965, 2.1675100
0.538282, 2.0605500
0.495508, 2.0855600
0.507858, 2.2554000
0.566815, 2.3545200
0.617861, 2.2169400
0.560098, 2.1559900
0.530444, 2.1704200
0.538983, 2.0676200
0.494662, 1.9958200
0.468442, 2.1147400
0.513173, 2.0784100
0.490716, 1.9832200
0.456312, 2.0584400
0.483341, 2.0618400
0.482478, 2.0061600
0.462419, 2.0029700
0.46315, 2.0045400
0.463023, 2.0030600
0.466602, 1.9880600
0.458704, 1.9767900
0.449299, 1.9944800
0.458457, 1.9982900
0.460075, 1.9759400
0.44942, 1.9711700
0.445982, 1.9824400
0.449836, 1.9858000
0.450517, 1.9749500
0.447289, 1.9592800
0.442797, 1.9701700
0.442122, 1.9601100
0.44291, 1.9544300
0.442987, 1.9692700
0.442297, 1.9442200
0.438926, 1.9427800
0.43694, 1.9549900
0.437176, 1.9462400
0.438317, 1.9503600
0.43783, 1.9477200
0.436173, 1.9385900
0.434337, 1.9376000
0.433136, 1.9376400
0.433374, 1.9322200
0.432051, 1.9287400
0.431387, 1.9350300
0.43204, 1.9265000
0.431691, 1.9291300
0.430497, 1.9243200
0.429632, 1.9233200
0.42947, 1.9230200
0.428967, 1.9284200
0.429444, 1.9206300
0.430946, 1.9398800
0.434495, 1.9441000
0.441186, 1.9925900
0.459129, 2.0470400
0.488318, 2.1946000
0.549245, 2.2819700
0.600309, 2.3453100
0.620318, 2.0749100
0.517004, 2.0095400
0.473194, 2.2216900
0.570566, 2.2769500
0.590997, 2.2840000
0.588829, 2.3237900
0.609676, 2.0020300
0.477815, 2.0427500
0.491771, 2.1487700
0.535028, 2.0825600
0.4936, 2.0593800
0.496279, 2.0626700
0.485211, 2.0247800
0.473993, 1.9738900
0.451767, 1.9723000
0.461518, 1.9619200
0.457887, 2.0011500
0.460095, 1.9451400
0.44289, 1.9439500
0.448471, 1.9559900
0.442775, 1.9485800
0.436138, 1.9517000
0.446668, 1.9232300
0.433775, 1.9420300
0.435422, 1.9201800
0.433125, 1.9131400
0.430998, 1.9279500
0.432159, 1.9040900
0.423367, 1.9223200
0.430636, 1.9081600
0.422797, 1.9202400
0.426954, 1.9102400
0.424328, 1.8980700
0.421697, 1.8997000
0.420724, 1.8888000
0.41788, 1.8887300
0.420876, 1.8895400
0.417444, 1.8860200
0.418614, 1.8794900
0.41616, 1.8854300
0.415818, 1.8830700
0.415517, 1.8760200
0.41358, 1.8760300
0.414591, 1.8788500
0.41411, 1.8747500
0.414148, 1.8724700
0.413992, 1.8744100
0.414351, 1.8797700
0.414961, 1.8750300
0.417375, 1.8900900
0.420198, 1.9003900
0.426874, 1.9272900
0.437157, 1.9562100
0.453482, 1.9925300
0.465943, 1.9977900
0.473659, 1.9421100
0.454237, 1.8960900
0.429376, 1.8848000
0.427826, 1.9724400
0.458083, 2.0363600
0.488665, 2.0768900
0.501649, 2.0430300
0.497654, 2.0642000
0.498199, 2.0016200
0.480286, 1.9253300
0.448999, 1.8760300
0.428974, 1.9243900
0.446254, 1.9449600
0.451352, 1.8926000
0.42696, 1.8904200
0.429539, 1.9141200
0.437101, 1.8789500
0.423929, 1.8675100
0.42347, 1.8824900
0.425322, 1.8488500
0.416771, 1.8536900
0.417665, 1.8659700
0.418708, 1.8450000
0.410703, 1.8501700
0.41071, 1.8556400
0.41486, 1.8445800
0.409626, 1.8321800
0.405229, 1.8351900
0.408216, 1.8377300
0.408115, 1.8283600
0.403117, 1.8236300
0.403163, 1.8316900
0.404943, 1.8259500
0.401615, 1.8190400
0.400174, 1.8271600
0.402237, 1.8186300
0.400537, 1.8110100
0.397204, 1.8128700
0.398569, 1.8156700
0.399449, 1.8094700
0.396834, 1.8039800
0.39568, 1.8123900
0.39752, 1.8087600
0.397127, 1.8083500
0.395894, 1.8089900
0.396933, 1.8171800
0.400398, 1.8243500
0.403377, 1.8423100
0.41308, 1.8826800
0.429667, 1.9535700
0.46412, 2.0436400
0.502181, 2.1234400
0.542513, 2.0400400
0.506989, 1.8796900
0.435914, 1.8347300
0.417608, 1.9720900
0.466901, 1.9802000
0.471453, 1.9037800
0.44456, 1.9347900
0.455601, 1.8860500
0.441406, 1.8124000
0.405005, 1.8752100
0.43051, 1.8566300
0.422744, 1.8220500
0.407175, 1.8836600
0.426149, 1.8247700
0.408661, 1.8120800
0.40664, 1.8241500
0.409637, 1.7925000
0.399275, 1.8092600
0.405335, 1.8102500
0.400867, 1.7995100
0.403253, 1.8044900
0.399474, 1.7982300
0.39527, 1.7950100
0.397005, 1.7829100
0.391915, 1.8129100
0.398922, 1.7936200
0.397554, 1.7959200
0.395192, 1.8091400
0.403784, 1.8341400
0.410362, 1.8319400
0.420706, 1.9299100
0.443233, 1.9245000
0.465047, 2.0219700
0.48551, 1.9296900
0.470259, 1.8589700
0.42548, 1.8199300
0.411782, 1.8775300
0.438072, 1.9121400
0.444368, 1.8301900
0.413489, 1.8254500
0.418267, 1.8454200
0.417118, 1.7952600
0.398761, 1.7861800
0.40062, 1.8033500
0.403158, 1.7926200
0.39829, 1.7895700
0.399535, 1.7950500
0.398171, 1.7811800
0.393564, 1.7907200
0.399179, 1.7974600
0.397389, 1.7743800
0.391207, 1.7867200
0.394953, 1.7877900
0.393819, 1.7751700
0.391029, 1.7800700
0.395091, 1.7861700
0.392846, 1.7768900
0.391923, 1.7881500
0.394399, 1.7955200
0.396094, 1.7833600
0.394898, 1.7849100
0.397698, 1.8054600
0.39937, 1.7774400
0.396628, 1.7718000
0.392522, 1.7727000
0.390045, 1.7491600
0.383068, 1.7442200
0.378053, 1.7497400
0.378189, 1.7496200
0.380238, 1.7575000
0.38288, 1.7689700
0.385584, 1.7614600
0.388603, 1.7684700
0.389726, 1.7589600
0.388263, 1.7496000
0.382892, 1.7420100
0.378797, 1.7374200
0.376037, 1.7398700
0.37465, 1.7350500
0.374392, 1.7443700
0.376797, 1.7438300
0.379131, 1.7554100
0.383491, 1.7548500
0.387401, 1.7785200
0.393179, 1.7715100
0.397563, 1.7923000
0.398459, 1.7635500
0.393352, 1.7546800
0.384154, 1.7280200
0.374593, 1.7209700
0.371343, 1.7377300
0.373948, 1.7390600
0.37929, 1.7682700
0.386283, 1.7591000
0.388771, 1.7773600
0.392672, 1.7604500
0.391475, 1.7993700
0.403603, 1.8514100
0.429483, 2.0514300
0.507163, 2.2433900
0.591553, 2.4080700
0.661676, 1.9526900
0.490853, 1.9938300
0.500599, 2.2506500
0.629147, 2.4895600
0.648508, 2.9921300
0.955492, 3.4437100
1.1692, 2.7706300
0.855881, 2.7146500
0.829801, 2.6049400
0.831562, 2.6053300
0.747823, 2.6016900
0.755976, 2.1735200
0.598496, 2.4418900
0.702792, 2.1878300
0.570851, 2.3844300
0.618268, 2.2634200
0.567012, 2.1943600
0.555501, 2.1652300
0.560686, 2.0837500
0.536251, 2.0765200
0.53089, 2.0222200
0.505514, 2.0599000
0.507542, 1.9910900
0.491038, 1.9450500
0.473811, 1.9777400
0.485111, 1.9194400
0.461539, 1.9100300
0.458698, 1.8968000
0.456278, 1.8695200
0.444201, 1.8760400
0.443204, 1.8552000
0.43338, 1.8405100
0.427663, 1.8507600
0.429724, 1.8240500
0.41848, 1.8286600
0.419443, 1.8202300
0.415642, 1.8142200
0.413084, 1.7941600
0.406756, 1.7953700
0.406168, 1.7949400
0.405129, 1.7691700
0.399177, 1.7591300
0.400891, 1.7392200
0.39683, 1.7353200
0.394224, 1.7331700
0.392633, 1.7307700
0.390786, 1.7371600
0.389726, 1.7321100
0.386707, 1.7276000
0.386215, 1.7208500
0.384738, 1.7197300
0.3829, 1.7253900
0.381648, 1.7278000
0.380533, 1.7204700
0.379264, 1.7107200
0.37807, 1.7109200
0.377046, 1.7176600
0.376238, 1.7168900
0.3747, 1.7115800
0.374154, 1.7052400
0.373325, 1.7014900
0.372094, 1.7000800
0.37161, 1.6961600
0.370423, 1.6968900
0.370067, 1.7001100
0.368961, 1.7033900
0.368542, 1.6994800
0.367664, 1.6957400
0.36717, 1.6950900
0.366536, 1.6947700
0.365763, 1.6929300
0.365214, 1.6894800
0.364581, 1.6874900
0.364073, 1.6876200
0.363572, 1.6859900
0.362907, 1.6828100
0.362513, 1.6814400
0.36189, 1.6825400
0.361398, 1.6817800
0.360955, 1.6793700
0.36048, 1.6772200
0.360001, 1.6760000
0.359534, 1.6738800
0.359052, 1.6717400
0.35866, 1.6709300
0.358178, 1.6701700
0.357776, 1.6688200
0.357382, 1.6673500
0.356961, 1.6660200
0.356553, 1.6652300
0.356158, 1.6644900
0.355739, 1.6631700
0.355372, 1.6624000
0.354982, 1.6614400
0.354615, 1.6594600
0.354244, 1.6588300
0.353864, 1.6589700
0.353492, 1.6578400
0.353122, 1.6555200
0.352777, 1.6540700
0.352428, 1.6532600
0.352071, 1.6524000
0.351733, 1.6509200
0.351381, 1.6500900
0.351063, 1.6494100
0.350723, 1.6488500
0.350399, 1.6469000
0.350079, 1.6464200
0.349788, 1.6455400
0.349542, 1.6455700
0.349376, 1.6441000
0.349362, 1.6462600
0.34973, 1.6466900
0.350902, 1.6572600
0.353968, 1.6699300
0.361324, 1.7176700
0.37805, 1.7958100
0.415661, 1.9686900
0.481091, 2.1440500
0.56862, 2.0939000
0.5435, 1.7241600
0.403992, 1.7450000
0.404115, 1.8759000
0.450578, 1.7110800
0.395008, 1.8307900
0.43101, 1.7662600
0.4025, 1.7288300
0.390273, 1.7377300
0.387975, 1.7097200
0.380832, 1.7344400
0.383324, 1.6954900
0.376127, 1.7003600
0.376771, 1.6989400
0.36628, 1.6866700
0.36381, 1.6917500
0.37278, 1.6768400
0.359545, 1.7010800
0.364817, 1.6557100
0.355548, 1.6689800
0.361002, 1.6600800
0.353835, 1.6629500
0.354443, 1.6633400
0.355139, 1.6454500
0.349322, 1.6639100
0.352758, 1.6486800
0.348372, 1.6452300
0.350516, 1.6409100
0.346834, 1.6478400
0.348324, 1.6219500
0.345615, 1.6254700
0.345766, 1.6346000
0.344355, 1.6328800
0.344629, 1.6243200
0.343834, 1.6213500
0.341802, 1.6286200
0.34292, 1.6241700
0.341485, 1.6170000
0.341773, 1.6185700
0.340307, 1.6198500
0.339984, 1.6135300
0.33976, 1.6150300
0.339499, 1.6179500
0.339283, 1.6120800
0.338205, 1.6145400
0.339274, 1.6122800
0.339086, 1.6256700
0.341955, 1.6209900
0.345198, 1.6527100
0.354234, 1.6730800
0.367957, 1.7504100
0.395479, 1.7749700
0.419433, 1.8091300
0.424632, 1.6828500
0.377427, 1.6255100
0.351268, 1.7025500
0.378172, 1.7392800
0.397116, 1.6929500
0.375627, 1.6870500
0.368173, 1.7227100
0.387629, 1.7294200
0.386277, 1.6380300
0.355201, 1.6622700
0.358324, 1.6695500
0.362648, 1.6327700
0.347491, 1.6443300
0.349465, 1.6423400
0.350589, 1.6187000
0.343025, 1.6343800
0.348671, 1.6399900
0.348675, 1.6101500
0.337664, 1.6182700
0.338017, 1.6244600
0.341343, 1.6139100
0.337037, 1.6172500
0.337288, 1.6126500
0.339917, 1.6082900
0.334207, 1.5997300
0.332466, 1.6019100
0.336112, 1.6007100
0.33285, 1.5918400
0.330245, 1.5977200
0.332578, 1.5984200
0.332221, 1.5932900
0.330444, 1.5905700
0.331157, 1.5938900
0.331844, 1.5888400
0.329651, 1.5876800
0.329133, 1.5895800
0.330117, 1.5881700
0.329262, 1.5863100
0.328268, 1.5893700
0.328786, 1.5877000
0.329621, 1.5904400
0.329055, 1.5885300
0.330165, 1.5996300
0.333607, 1.6044800
0.337441, 1.6323900
0.345986, 1.6487300
0.358725, 1.7120900
0.379676, 1.7208300
0.392945, 1.7309900
0.391508, 1.6352900
0.358332, 1.5928900
0.339134, 1.6673900
0.360005, 1.6901100
0.38057, 1.7000000
0.375847, 1.6736500
0.376558, 1.6917500
0.38127, 1.6516700
0.363463, 1.6225300
0.35289, 1.6941900
0.383503, 1.7102900
0.393701, 1.7204200
0.392518, 1.7631700
0.416947, 1.7494800
0.415963, 1.7251200
0.390552, 1.7289400
0.403712, 1.7793200
0.413108, 1.6103700
0.359686, 1.6349300
0.356995, 1.7376600
0.392316, 1.6438800
0.366698, 1.6008200
0.341169, 1.6513800
0.358582, 1.6235600
0.355741, 1.6092800
0.339971, 1.6145100
0.345024, 1.5985400
0.342451, 1.6116900
0.33988, 1.6037600
0.340442, 1.5884900
0.332372, 1.5936700
0.33616, 1.5872300
0.336498, 1.5733300
0.326788, 1.5866800
0.332037, 1.5762200
0.329418, 1.5754700
0.32433, 1.5842600
0.329093, 1.5728700
0.324555, 1.5713800
0.322763, 1.5731200
0.325401, 1.5679200
0.321917, 1.5641200
0.321716, 1.5696300
0.323218, 1.5590600
0.319994, 1.5576900
0.320158, 1.5613200
0.321754, 1.5618300
0.321011, 1.5603500
0.323353, 1.5830000
0.328953, 1.5845000
0.336108, 1.6452700
0.353659, 1.6802900
0.38016, 1.7655300
0.406047, 1.6978800
0.395179, 1.6098100
0.350461, 1.5499500
0.324644, 1.6098000
0.349542, 1.6798700
0.367326, 1.6049200
0.343343, 1.5571500
0.319925, 1.5974700
0.33372, 1.6185000
0.34682, 1.5749100
0.330057, 1.5535300
0.3191, 1.5859800
0.332229, 1.6080900
0.336964, 1.5610200
0.322179, 1.5595100
0.319507, 1.5700600
0.325985, 1.5750400
0.326618, 1.5691800
0.323911, 1.5728000
0.325093, 1.5736900
0.329386, 1.6135800
0.336401, 1.6022600
0.343555, 1.6538900
0.355651, 1.6174100
0.35085, 1.6282900
0.345654, 1.5872600
0.335322, 1.5693600
0.329266, 1.5750800
0.327969, 1.5576400
0.324912, 1.5687100
0.323272, 1.5926600
0.330648, 1.6182300
0.359666, 1.7761900
0.410259, 1.9431200
0.516467, 2.3072500
0.65621, 2.1739800
0.612004, 1.8267300
0.446464, 1.9803000
0.505466, 1.6798100
0.374108, 1.8154600
0.452208, 1.6934400
0.383843, 1.6921300
0.374419, 1.7771300
0.410621, 1.6417800
0.359299, 1.6514900
0.375245, 1.6866300
0.37813, 1.6280600
0.356832, 1.6413000
0.363742, 1.6151300
0.353613, 1.6244100
0.357826, 1.6154700
0.352055, 1.6086600
0.354729, 1.5847300
0.342495, 1.6093800
0.34873, 1.5960500
0.346495, 1.5739900
0.337006, 1.6083400
0.342221, 1.5895500
0.336292, 1.5720100
0.337134, 1.5622300
0.331668, 1.5793000
0.334131, 1.5632200
0.331075, 1.5583100
0.329918, 1.5640600
0.329654, 1.5538100
0.32612, 1.5482600
0.324908, 1.5578300
0.32543, 1.5558700
0.324209, 1.5418900
0.322053, 1.5374900
0.32219, 1.5385400
0.320467, 1.5460200
0.320465, 1.5409100
0.319354, 1.5405300
0.319073, 1.5337200
0.318022, 1.5366300
0.317769, 1.5337900
0.318532, 1.5380900
0.317729, 1.5387800
0.319336, 1.5468900
0.320963, 1.5434600
0.322836, 1.5666100
0.328785, 1.5698300
0.335275, 1.6033300
0.347268, 1.6160100
0.353354, 1.6240400
0.357407, 1.6090200
0.350786, 1.5649100
0.339507, 1.6013100
0.342468, 1.6182000
0.363887, 1.7536900
0.405737, 1.6567400
0.383532, 1.5642500
0.332997, 1.5572800
0.331978, 1.5987000
0.357182, 1.5828000
0.341459, 1.5297500
0.31865, 1.5758900
0.33759, 1.6125400
0.343238, 1.5321700
0.315789, 1.5439200
0.324914, 1.5947000
0.337696, 1.5311100
0.315364, 1.5337100
0.314552, 1.5672600
0.326084, 1.5252700
0.31577, 1.5261300
0.31032, 1.5421500
0.314886, 1.5247400
0.314454, 1.5266400
0.30964, 1.5203400
0.307512, 1.5182200
0.310342, 1.5323900
0.309979, 1.5102100
0.30384, 1.5123200
0.304871, 1.5272500
0.308749, 1.5048100
0.305096, 1.5040800
0.301597, 1.5133100
0.303561, 1.5049900
0.30505, 1.5164300
0.303593, 1.5034500
0.302291, 1.5083600
0.304422, 1.5207000
0.308377, 1.5387000
0.315735, 1.5654500
0.329652, 1.6411000
0.354783, 1.7027200
0.391701, 1.8231000
0.433889, 1.6637300
0.386503, 1.5407600
0.325734, 1.6183400
0.3539, 1.6440600
0.365663, 1.5509400
0.328069, 1.6122500
0.349802, 1.6471400
0.368727, 1.6824600
0.385844, 1.6979600
0.396892, 1.6330800
0.366086, 1.5500300
0.329101, 1.5950200
0.345442, 1.5772300
0.34251, 1.5489000
0.322966, 1.5509000
0.326386, 1.5198400
0.314501, 1.5755000
0.327708, 1.5383300
0.318184, 1.5117000
0.310338, 1.5478300
0.322314, 1.5076800
0.305636, 1.5061000
0.311438, 1.5061800
0.306209, 1.5126500
0.307544, 1.4916000
0.306236, 1.4945000
0.302486, 1.5116500
0.3076, 1.4880400
0.301974, 1.4858300
0.302735, 1.5003600
0.301493, 1.4926000
0.301052, 1.4866800
0.297811, 1.4854800
0.296923, 1.4900600
0.299507, 1.4821900
0.294474, 1.4822800
0.29658, 1.4841200
0.296848, 1.4781500
0.294725, 1.4819500
0.295879, 1.4760900
0.295877, 1.4900900
0.296816, 1.4774500
0.297425, 1.4958400
0.30182, 1.4948700
0.305099, 1.5289300
0.312209, 1.5150700
0.319431, 1.5531300
0.322963, 1.5129500
0.317068, 1.5101000
0.309093, 1.4853800
0.298981, 1.4994500
0.302602, 1.5329800
0.31536, 1.5517600
0.327606, 1.5749000
0.334303, 1.5367500
0.321999, 1.4919400
0.306203, 1.5159900
0.309184, 1.5298400
0.324854, 1.5931600
0.336962, 1.5070700
0.315233, 1.4914100
0.298588, 1.4965900
0.30331, 1.4958600
0.306428, 1.4991300
0.299577, 1.4797100
0.296541, 1.5026400
0.303017, 1.5026100
0.30222, 1.4723000
0.292599, 1.4665800
0.292166, 1.4938400
0.298412, 1.4897800
0.298906, 1.4753000
0.29319, 1.4793200
0.29441, 1.4842200
0.30032, 1.5051300
0.305328, 1.5161700
0.309047, 1.5274100
0.319561, 1.5932200
0.337689, 1.5827600
0.349556, 1.6137800
0.345746, 1.5089000
0.316919, 1.4903400
0.300366, 1.5111400
0.311023, 1.5613100
0.329259, 1.5584700
0.33098, 1.5961300
0.347607, 1.6763000
0.394583, 1.7493400
0.425207, 1.6980200
0.391913, 1.5786300
0.356308, 1.7348500
0.400553, 1.6730700
0.397299, 1.6100200
0.356899, 1.5965000
0.358818, 1.5201500
0.331646, 1.5853800
0.350782, 1.5360800
0.326145, 1.5204300
0.320523, 1.5353400
0.325625, 1.5394800
0.322794, 1.4932800
0.309793, 1.5063300
0.311296, 1.5241200
0.317862, 1.4719900
0.302515, 1.5065800
0.308234, 1.4836300
0.303243, 1.4671300
0.302586, 1.4780300
0.299894, 1.4765800
0.301928, 1.4507000
0.292993, 1.4744700
0.29953, 1.4608000
0.294331, 1.4620900
0.293803, 1.4603200
0.292346, 1.4559100
0.29133, 1.4501600
0.289991, 1.4591600
0.290821, 1.4485100
0.286824, 1.4474100
0.287599, 1.4543600
0.289265, 1.4461500
0.285243, 1.4448200
0.285463, 1.4456700
0.286319, 1.4414800
0.283934, 1.4430500
0.284956, 1.4454100
0.283919, 1.4407900
0.28453, 1.4429000
0.28482, 1.4472800
0.286417, 1.4562700
0.290492, 1.4784900
0.299533, 1.5059500
0.314184, 1.5607800
0.336509, 1.5870700
0.352014, 1.5704300
0.342123, 1.4926500
0.307929, 1.4743900
0.304206, 1.5845400
0.342432, 1.5955800
0.351482, 1.5818400
0.343263, 1.5525900
0.334829, 1.5635200
0.343555, 1.5010700
0.31272, 1.4469900
0.29296, 1.5432900
0.325445, 1.5156400
0.320286, 1.5093600
0.309293, 1.5362300
0.337724, 1.6076800
0.352911, 1.5641900
0.356239, 1.6561600
0.369973, 1.4932500
0.318598, 1.4935800
0.307947, 1.5660100
0.330412, 1.5346700
0.327503, 1.5641700
0.334331, 1.4676500
0.302028, 1.4774400
0.305994, 1.5207800
0.316586, 1.4579600
0.297994, 1.4890200
0.304215, 1.5005200
0.303529, 1.4583800
0.299411, 1.4732900
0.298886, 1.4790400
0.296553, 1.4450600
0.291033, 1.4680700
0.293079, 1.4712800
0.291396, 1.4398400
0.283907, 1.4624900
0.290435, 1.4549900
0.286438, 1.4380900
0.282741, 1.4492700
0.286764, 1.4415600
0.282926, 1.4509100
0.284396, 1.4413700
0.281731, 1.4310300
0.280318, 1.4444800
0.282375, 1.4362800
0.280218, 1.4326100
0.280047, 1.4370400
0.280149, 1.4377100
0.279575, 1.4376000
0.281221, 1.4322000
0.279508, 1.4453700
0.282661, 1.4404700
0.284179, 1.4487500
0.285546, 1.4612900
0.290811, 1.4694000
0.298078, 1.4849500
0.301483, 1.4920500
0.307194, 1.5147000
0.313432, 1.5329500
0.325258, 1.6447800
0.36744, 1.7431600
0.424907, 1.7015200
0.412379, 1.4979500
0.321827, 1.5760400
0.36182, 1.6651400
0.374935, 1.4891800
0.306387, 1.6029100
0.348259, 1.6033000
0.348437, 1.4951000
0.306504, 1.5364700
0.33045, 1.4915600
0.307504, 1.5210700
0.310576, 1.5066700
0.306173, 1.4737700
0.295125, 1.5055900
0.304142, 1.4646300
0.288905, 1.4627500
0.2913, 1.4681400
0.293313, 1.4453800
0.283427, 1.4555300
0.288309, 1.4600200
0.283399, 1.4504400
0.28071, 1.4435400
0.28444, 1.4393500
0.278238, 1.4389200
0.27953, 1.4271800
0.27965, 1.4272000
0.276237, 1.4373500
0.279233, 1.4211200
0.275764, 1.4262900
0.274983, 1.4332100
0.276587, 1.4236900
0.274379, 1.4200600
0.275622, 1.4336600
0.277014, 1.4228400
0.276612, 1.4460900
0.282343, 1.4562000
0.291476, 1.5246200
0.312565, 1.5751800
0.346887, 1.7108200
0.390405, 1.5963700
0.364066, 1.4933400
0.311885, 1.5507500
0.332844, 1.6225000
0.363661, 1.6156300
0.371234, 1.6127500
0.369487, 1.5391600
0.339882, 1.5102000
0.328749, 1.5060500
0.325512, 1.5457900
0.327904, 1.4584900
0.304359, 1.4617200
0.304867, 1.5178800
0.318936, 1.4669800
0.300541, 1.4659500
0.313795, 1.5428300
0.322061, 1.5585100
0.353358, 1.6896000
0.393404, 1.7397500
0.448767, 1.7176100
0.408389, 1.4568000
0.306668, 1.4916900
0.326118, 1.5384300
0.329914, 1.4813800
0.307427, 1.4630400
0.310611, 1.4834600
0.308577, 1.4786700
0.299034, 1.4803800
0.303067, 1.4414400
0.294765, 1.4526200
0.293549, 1.4629600
0.29196, 1.4539000
0.289552, 1.4493200
0.292232, 1.4223000
0.282831, 1.4586900
0.289445, 1.4273000
0.278366, 1.4346600
0.286388, 1.4191800
0.279165, 1.4317600
0.280122, 1.4254000
0.278975, 1.4041000
0.274797, 1.4102700
0.278909, 1.4041600
0.273683, 1.4087100
0.27576, 1.3996100
0.272776, 1.3989600
0.272793, 1.4030500
0.2719, 1.4027800
0.27086, 1.3952200
0.271577, 1.3980500
0.269925, 1.3950600
0.269493, 1.3922800
0.269164, 1.3921000
0.267918, 1.3926900
0.268079, 1.3862900
0.26703, 1.3860400
0.266674, 1.3923500
0.266843, 1.3842500
0.266196, 1.3858000
0.266147, 1.3933500
0.267195, 1.3929800
0.268072, 1.4019000
0.272483, 1.4314500
0.282634, 1.4865400
0.306929, 1.5975900
0.354696, 1.7529600
0.417108, 1.6861000
0.403391, 1.4473600
0.30452, 1.5162500
0.328078, 1.6084500
0.359222, 1.4843000
0.307218, 1.5661200
0.336533, 1.5616900
0.334493, 1.5571000
0.333264, 1.5854400
0.349349, 1.5254600
0.324579, 1.5035300
0.310685, 1.4783700
0.301362, 1.4756900
0.303618, 1.4691500
0.294965, 1.4548400
0.294633, 1.4638500
0.299601, 1.4285300
0.287279, 1.4843800
0.297826, 1.4166100
0.279788, 1.4093000
0.278537, 1.4432500
0.282525, 1.4082500
0.274524, 1.4158100
0.278817, 1.3982500
0.270527, 1.4130400
0.275159, 1.3985600
0.271149, 1.3930300
0.269327, 1.4113400
0.27208, 1.3934500
0.267068, 1.3909200
0.268563, 1.3923500
0.266184, 1.3910500
0.265619, 1.3870500
0.266259, 1.3878300
0.264781, 1.3953500
0.264244, 1.3870300
0.263299, 1.3885100
0.263306, 1.3905300
0.262507, 1.3830800
0.261709, 1.3890000
0.263088, 1.3822600
0.262661, 1.3956900
0.264509, 1.3872600
0.26768, 1.4295800
0.278168, 1.4410200
0.294228, 1.5535700
0.332529, 1.5259200
0.340543, 1.5479200
0.331368, 1.4415300
0.297511, 1.4968400
0.323484, 1.6179400
0.36139, 1.5465800
0.359131, 1.7312000
0.413959, 1.8423500
0.485452, 1.8444700
0.457865, 1.6915200
0.40903, 1.5807800
0.349265, 1.5967800
0.347784, 1.6089700
0.364287, 1.4397900
0.300103, 1.6039400
0.352363, 1.4580600
0.29542, 1.5078700
0.326, 1.4922700
0.308991, 1.4774200
0.312177, 1.4396800
0.296001, 1.4763600
0.307478, 1.4265800
0.287918, 1.4630400
0.3029, 1.4201900
0.282045, 1.4525300
0.295738, 1.4179900
0.279672, 1.4362700
0.286973, 1.4240000
0.281103, 1.4177300
0.279303, 1.4132400
0.278986, 1.3996100
0.276268, 1.3913600
0.272385, 1.4058900
0.274686, 1.3895900
0.271136, 1.3885500
0.271855, 1.3876300
0.269224, 1.3892400
0.268138, 1.3822700
0.266771, 1.3727300
0.26625, 1.3806900
0.26497, 1.3846600
0.26455, 1.3725700
0.265104, 1.3697000
0.261551, 1.3789900
0.26312, 1.3682200
0.261039, 1.3703600
0.26166, 1.3724800
0.261172, 1.3689800
0.260048, 1.3718300
0.261183, 1.3708800
0.26082, 1.3744600
0.261632, 1.3706900
0.263614, 1.3880600
0.267044, 1.3932800
0.271783, 1.4191500
0.282659, 1.4301700
0.28905, 1.4550100
0.297183, 1.4339000
0.290313, 1.4086000
0.279381, 1.3866300
0.264989, 1.3743100
0.265263, 1.4191700
0.27558, 1.4128500
0.282312, 1.4240700
0.281918, 1.3761500
0.265967, 1.3577500
0.258539, 1.3872700
0.267561, 1.4063600
0.276213, 1.4185400
0.277929, 1.3883800
0.267758, 1.3821700
0.265181, 1.4181200
0.278771, 1.4342000
0.290675, 1.4951700
0.305712, 1.4805100
0.315471, 1.5681600
0.338169, 1.5499200
0.34622, 1.4934000
0.322004, 1.4681800
0.302975, 1.4803300
0.320599, 1.5268000
0.322827, 1.4833000
0.307625, 1.4706700
0.311606, 1.4754700
0.297388, 1.4028100
0.271579, 1.4318600
0.289906, 1.4311000
0.283894, 1.3860400
0.266475, 1.4092300
0.280735, 1.4144100
0.274217, 1.3915000
0.266954, 1.3936300
0.271757, 1.3869100
0.265572, 1.3891000
0.265286, 1.3765500
0.264842, 1.3655300
0.258767, 1.3767200
0.262877, 1.3681400
0.260066, 1.3615700
0.257968, 1.3762200
0.258843, 1.3603700
0.255132, 1.3669100
0.25775, 1.3678000
0.255835, 1.3575100
0.253421, 1.3685400
0.256143, 1.3597900
0.25313, 1.3584300
0.253357, 1.3613900
0.254954, 1.3528600
0.252012, 1.3668500
0.25416, 1.3652600
0.257233, 1.3792300
0.259165, 1.3954800
0.271613, 1.4713900
0.294694, 1.5412000
0.335811, 1.6991900
0.384921, 1.5455600
0.345703, 1.4155700
0.288205, 1.6237800
0.352161, 1.5483300
0.343845, 1.5153000
0.331367, 1.5109800
0.338586, 1.5464900
0.342583, 1.5852800
0.381463, 1.5192700
0.332183, 1.4200800
0.293381, 1.4353000
0.300897, 1.4490800
0.306055, 1.3877300
0.280532, 1.4197600
0.284335, 1.4067400
0.279116, 1.3910200
0.277417, 1.4171200
0.28056, 1.3959700
0.273713, 1.3867300
0.27421, 1.3912400
0.270485, 1.3736000
0.26823, 1.3600900
0.262548, 1.3817500
0.264818, 1.3685700
0.262938, 1.3710100
0.264535, 1.3596100
0.261281, 1.3727700
0.262148, 1.3619900
0.257499, 1.3575100
0.25952, 1.3630900
0.254859, 1.3633900
0.2551, 1.3571100
0.254434, 1.3549700
0.253117, 1.3615100
0.255422, 1.3583900
0.253638, 1.3565200
0.254572, 1.3528300
0.254039, 1.3585400
0.253673, 1.3564200
0.255987, 1.3723900
0.257976, 1.3648100
0.262373, 1.3931100
0.269227, 1.3865800
0.271309, 1.4065500
0.27502, 1.3766000
0.266225, 1.3638500
0.258505, 1.3492900
0.251062, 1.3502300
0.252378, 1.3763100
0.260811, 1.3768600
0.266632, 1.4019800
0.270361, 1.3781600
0.268787, 1.3928000
0.268212, 1.3857300
0.270448, 1.4080300
0.275127, 1.4178800
0.280827, 1.4007800
0.273443, 1.3813800
0.266384, 1.3862500
0.264976, 1.3989700
0.280674, 1.5037600
0.308885, 1.4659800
0.316202, 1.5444400
0.322052, 1.4288800
0.299662, 1.3797600
0.268797, 1.3892600
0.267968, 1.3928800
0.278416, 1.3823700
0.268382, 1.3736800
0.260903, 1.3664000
0.268068, 1.3719600
0.263656, 1.3533400
0.254015, 1.3595000
0.263343, 1.3646500
0.258812, 1.3432000
0.248798, 1.3550900
0.258773, 1.3665800
0.255506, 1.3381600
0.247306, 1.3533400
0.254942, 1.3520700
0.250398, 1.3322000
0.246371, 1.3437500
0.251976, 1.3390000
0.247042, 1.3313200
0.245304, 1.3363300
0.248875, 1.3408600
0.246778, 1.3337100
0.246972, 1.3475800
0.250229, 1.3531500
0.255428, 1.4075100
0.274748, 1.4605500
0.311184, 1.6892300
0.39231, 1.7183200
0.435052, 1.6414600
0.383599, 1.5882400
0.363866, 1.6787300
0.410047, 1.5677000
0.342857, 1.5338200
0.321583, 1.5887000
0.360715, 1.4669800
0.300136, 1.5478300
0.331151, 1.4355700
0.294216, 1.4468800
0.296155, 1.4728000
0.297259, 1.4183100
0.281446, 1.4269600
0.287155, 1.3984000


==> data/0_grurnnG2g64.txt <==
6.82927, 104.0370000
46.9054, 16.5187000
6.85892, 12.1740000
4.87103, 12.3550000
4.95167, 11.6487000
4.64208, 10.2437000
4.02225, 9.5401600
3.71221, 9.7903800
3.81972, 10.1186000
3.96049, 9.5095300
3.68062, 8.9133500
3.41063, 8.5928200
3.26975, 8.4993700
3.23192, 8.4651200
3.21591, 8.5228600
3.23688, 8.4780200
3.20875, 8.2796900
3.11133, 8.1067300
3.02808, 7.9702900
2.96248, 7.8557900
2.90629, 7.8612300
2.90422, 7.8947100
2.91539, 7.8735600
2.90071, 7.8479900
2.8805, 7.7599800
2.8305, 7.6848900
2.78687, 7.6634900
2.76821, 7.6221100
2.74248, 7.5936700
2.72483, 7.5797500
2.7152, 7.5748100
2.70803, 7.5517700
2.6914, 7.5229300
2.67352, 7.5004400
2.66078, 7.4705200
2.64449, 7.4385800
2.62735, 7.4022600
2.60926, 7.3709700
2.59227, 7.3401500
2.57433, 7.3189100
2.55989, 7.3162300
2.55254, 7.3050300
2.54239, 7.2790300
2.52712, 7.2515800
2.51094, 7.2220800
2.4958, 7.1920400
2.48062, 7.1618400
2.46354, 7.1342900
2.44792, 7.1133500
2.43422, 7.0850400
2.42271, 7.0892000
2.42276, 7.2317500
2.48913, 7.8058100
2.75644, 8.3201600
2.99852, 7.1904000
2.4844, 7.2043100
2.49855, 7.2721500
2.52973, 6.9943200
2.40233, 7.0557600
2.4362, 6.9803500
2.39887, 6.8820400
2.33925, 7.0384200
2.39689, 6.7902400
2.28208, 6.9439600
2.35046, 6.8059000
2.26954, 6.8792700
2.2795, 6.8336100
2.25261, 6.7911600
2.23065, 6.8007300
2.22364, 6.7517600
2.18559, 6.7889300
2.18995, 6.6951100
2.14319, 6.7170800
2.15286, 6.6354500
2.10921, 6.6601800
2.10686, 6.5779600
2.07066, 6.5515900
2.06606, 6.4777600
2.0299, 6.4609600
2.02201, 6.4000800
1.99582, 6.3196500
1.96746, 6.2892700
1.95648, 6.2180000
1.93043, 6.1770700
1.91935, 6.3455800
1.98857, 7.5185300
2.59171, 13.6082000
5.48943, 12.4525000
4.92061, 9.4017100
3.54349, 6.6216300
2.24142, 8.1556400
2.935, 7.2488800
2.53696, 7.6988000
2.74623, 7.1730600
2.51015, 7.0334600
2.43378, 7.1919500
2.48318, 7.1022700
2.44056, 7.0195300
2.43173, 6.9289500
2.41337, 6.8334300
2.35948, 6.8114000
2.33357, 6.6736200
2.27594, 6.5825900
2.24574, 6.5527300
2.24051, 6.4284300
2.18641, 6.4149800
2.16823, 6.3506300
2.12936, 6.2888900
2.10136, 6.2669700
2.0871, 6.2151500
2.05359, 6.1836500
2.03675, 6.0930300
2.00137, 6.0629400
1.98993, 6.0196000
1.96313, 5.9850900
1.93374, 5.9565300
1.91225, 5.9070600
1.88951, 5.8479000
1.8701, 5.7578500
1.84321, 5.6772100
1.81916, 5.6243800
1.8043, 5.5698500
1.77698, 5.5440900
1.75768, 5.4734900
1.72997, 5.4235100
1.70946, 5.4046900
1.68942, 5.3642900
1.6643, 5.3196400
1.64385, 5.2746100
1.62299, 5.2163500
1.59965, 5.1771600
1.5777, 5.1068100
1.5504, 5.0536900
1.52942, 5.0218200
1.50995, 4.9995500
1.49945, 5.0924000
1.53565, 6.0559800
1.98892, 11.6262000
4.53159, 11.3424000
4.51469, 5.7720800
2.00975, 6.0542000
2.04661, 6.6849400
2.29509, 6.5207000
2.2111, 6.2691600
2.08433, 6.0762600
2.02161, 6.1195300
2.03701, 6.1211700
2.03261, 5.9857500
1.97391, 6.0277600
1.96017, 5.9413800
1.91679, 5.7745100
1.84845, 5.8167900
1.85725, 5.7233100
1.81001, 5.6930600
1.76641, 5.6753600
1.7384, 5.5804700
1.69814, 5.5258500
1.67278, 5.4855300
1.64548, 5.4592700
1.60715, 5.4250600
1.58028, 5.3831000
1.55986, 5.3285700
1.55267, 5.5668000
1.6474, 6.0012400
1.89912, 7.1998100
2.38475, 6.5173300
2.07412, 5.0858900
1.46423, 5.6577600
1.73161, 5.1564200
1.54408, 5.0288500
1.48625, 5.3262600
1.60223, 4.9510600
1.49727, 4.8391500
1.44693, 4.9055400
1.47017, 4.8766700
1.45186, 4.8027000
1.40671, 4.7908800
1.38116, 4.6989800
1.36118, 4.6152100
1.3469, 4.5336500
1.31218, 4.4969000
1.2921, 4.4872000
1.28115, 4.4448700
1.24928, 4.4251600
1.24799, 4.3315700
1.22629, 4.2813700
1.19987, 4.3090700
1.20332, 4.2177500
1.18132, 4.1483000
1.16196, 4.1218500
1.15043, 4.1080700
1.13468, 4.0841100
1.1239, 4.0075800
1.10961, 3.9498400
1.09656, 3.9369400
1.08924, 3.8843800
1.0727, 3.8513000
1.06299, 3.8574200
1.05462, 3.8213300
1.04442, 3.7840100
1.03477, 3.7348300
1.02246, 3.7125500
1.01755, 3.6957900
1.00706, 3.6681900
0.999314, 3.6602300
0.992659, 3.6169800
0.985782, 3.6459800
0.983796, 3.6018500
0.989115, 3.7344600
1.02334, 3.8606400
1.12019, 4.5533800
1.32821, 4.4227400
1.41445, 3.7940000
1.07462, 3.7489800
1.07683, 3.6515100
1.08263, 3.5365100
1.02701, 3.6583900
1.06089, 3.6337400
1.03715, 3.4945100
0.99623, 3.4958400
1.00621, 3.4588900
0.973232, 3.4931300
0.995812, 3.4317400
0.971554, 3.3831400
0.943399, 3.3965500
0.947569, 3.3138000
0.911402, 3.3891200
0.935171, 3.3545000
0.905184, 3.3526200
0.915235, 3.3089500
0.90671, 3.3304300
0.907059, 3.3541900
0.90515, 3.3156900
0.902077, 3.3335600
0.910489, 3.3635600
0.921164, 3.3895300
0.927008, 3.3406900
0.923872, 3.2497400
0.886436, 3.1569400
0.847739, 3.1193800
0.831746, 3.1587800
0.850232, 3.1852800
0.858609, 3.1165600
0.831242, 3.0805600
0.813072, 3.0987400
0.815804, 3.1494500
0.830846, 3.1293800
0.829319, 3.0567400
0.81125, 3.0263700
0.790169, 3.0310900
0.785562, 3.0361900
0.788528, 3.0861300
0.8061, 3.1244900
0.824493, 3.2609100
0.888238, 3.4415400
0.966815, 3.7010300
1.09531, 3.5967500
1.04686, 3.1624800
0.862552, 3.0242800
0.813427, 3.1187700
0.860892, 3.0857100
0.820439, 3.0743100
0.829936, 2.9583200
0.796654, 3.0293100
0.811793, 2.9547000
0.783491, 2.9628100
0.799179, 2.8955200
0.763498, 2.9382900
0.77619, 2.9134000
0.767784, 2.8693000
0.741693, 2.9587400
0.763229, 2.8446300
0.733161, 2.8762400
0.741558, 2.8874500
0.733346, 2.8426400
0.718615, 2.8759600
0.730327, 2.8340300
0.711627, 2.8625200
0.714044, 2.8677700
0.718398, 2.8453100
0.70792, 2.8537000
0.709749, 2.8584900
0.717282, 2.9231100
0.741713, 3.1550200
0.826657, 3.8472300
1.11218, 4.6781800
1.52588, 4.4157100
1.48697, 4.5170000
1.37712, 3.4565300
1.04616, 3.5219800
1.13382, 3.2953200
1.08153, 3.3993200
1.08729, 3.2602100
0.970656, 3.5780700
1.05587, 3.3705200
0.969156, 3.2377900
0.949996, 3.1802100
0.9357, 3.1392700
0.918888, 3.1099800
0.877837, 3.1408900
0.869077, 3.1386400
0.854768, 3.1224900
0.843023, 3.0295700
0.808629, 3.0867600
0.838576, 2.9941000
0.795736, 3.0196000
0.799554, 2.9852200
0.78393, 2.9629500
0.777264, 2.9328900
0.764624, 2.8915800
0.752854, 2.8826600
0.753229, 2.8421600
0.736247, 2.8337800
0.736176, 2.8086800
0.721956, 2.8291600
0.72704, 2.7816700
0.714703, 2.7375400
0.707939, 2.7356300
0.707077, 2.7278500
0.696615, 2.7414600
0.695794, 2.7345700
0.688029, 2.7305500
0.686105, 2.7070800
0.679074, 2.6953300
0.677606, 2.6822900
0.672877, 2.6798000
0.667492, 2.6790100
0.664033, 2.6626600
0.659232, 2.6468800
0.657046, 2.6258200
0.651243, 2.6178600
0.648595, 2.6051900
0.644966, 2.5978400
0.641926, 2.5952500
0.638006, 2.5909000
0.635602, 2.5760800
0.631823, 2.5710200
0.629111, 2.5715000
0.626516, 2.5648200
0.622982, 2.5608300
0.620645, 2.5549900
0.617794, 2.5460800
0.614946, 2.5385700
0.612475, 2.5335600
0.609586, 2.5276500
0.607297, 2.5174000
0.604532, 2.5099100
0.602493, 2.5064400
0.599848, 2.5064000
0.597574, 2.5027700
0.595482, 2.4970700
0.593169, 2.4930200
0.590977, 2.4900700
0.589201, 2.4836900
0.58684, 2.4780800
0.585003, 2.4752100
0.583083, 2.4722000
0.581129, 2.4645800
0.579348, 2.4597600
0.577633, 2.4568900
0.575702, 2.4518600
0.574074, 2.4423800
0.572587, 2.4399800
0.571323, 2.4371000
0.570693, 2.4421300
0.572154, 2.4534600
0.579176, 2.5175000
0.603163, 2.7056200
0.683378, 3.1150200
0.868561, 4.0335900
1.25918, 3.7784600
1.21756, 2.6269500
0.686633, 3.0279400
0.861286, 2.6673100
0.724906, 2.8442700
0.793303, 2.7040800
0.722061, 2.8142800
0.767052, 2.6715000
0.702589, 2.7898700
0.725989, 2.6552500
0.693324, 2.6239900
0.694601, 2.5440300
0.661057, 2.6495300
0.682203, 2.5413600
0.632839, 2.6188300
0.656329, 2.4965700
0.623921, 2.5106700
0.621853, 2.5676700
0.61658, 2.5827200
0.604367, 2.4955700
0.600026, 2.4197600
0.591585, 2.4161100
0.58494, 2.4524100
0.582515, 2.4641400
0.579806, 2.4051400
0.5677, 2.4013800
0.573146, 2.3826800
0.560972, 2.4276600
0.564388, 2.4296800
0.558157, 2.3957000
0.552802, 2.3639100
0.552619, 2.3477000
0.547719, 2.3635400
0.546197, 2.3728100
0.543391, 2.3386200
0.538718, 2.3296300
0.538931, 2.3451900
0.534206, 2.3680900
0.534808, 2.3240400
0.529498, 2.3041100
0.530114, 2.3010600
0.525518, 2.3132100
0.525985, 2.2963800
0.523169, 2.2860000
0.521314, 2.2930000
0.519899, 2.2967100
0.517494, 2.2939500
0.517393, 2.2834500
0.514492, 2.2828100
0.513636, 2.2748700
0.511682, 2.2718500
0.510678, 2.2689800
0.509101, 2.2590600
0.507611, 2.2517600
0.50608, 2.2582300
0.505026, 2.2612200
0.503696, 2.2506700
0.502224, 2.2376000
0.501163, 2.2371000
0.499592, 2.2441000
0.498782, 2.2318800
0.497156, 2.2203500
0.496209, 2.2211900
0.494796, 2.2271200
0.493711, 2.2210400
0.492576, 2.2106200
0.491242, 2.2091100
0.490234, 2.2080900
0.489087, 2.2048300
0.488109, 2.1970200
0.486861, 2.1917000
0.485809, 2.1891200
0.484911, 2.1919000
0.483894, 2.1853300
0.483163, 2.1853900
0.48287, 2.1831000
0.484147, 2.2052000
0.489539, 2.2283800
0.508973, 2.3950700
0.572614, 2.7952700
0.77287, 3.7640600
1.17735, 4.1099900
1.34025, 2.5889200
0.670453, 3.1450900
0.921984, 2.7422200
0.751589, 2.7365900
0.767189, 2.7585800
0.781363, 2.7070800
0.722736, 2.4620700
0.6379, 2.5305400
0.674298, 2.5028700
0.645499, 2.5139000
0.644389, 2.4434200
0.62385, 2.3865900
0.608663, 2.4466800
0.609583, 2.4048600
0.581821, 2.5100300
0.602709, 2.4039600
0.579083, 2.3686600
0.580075, 2.3304600
0.567415, 2.3556300
0.573263, 2.2994400
0.543394, 2.2924900
0.555503, 2.2886100
0.553984, 2.2534600
0.534574, 2.3009400
0.538506, 2.2784400
0.538863, 2.2249400
0.527527, 2.2229800
0.525496, 2.2581400
0.526436, 2.2387000
0.516773, 2.2201600
0.514997, 2.2250200
0.514966, 2.2070100
0.508152, 2.1860900
0.505399, 2.1741400
0.504966, 2.1702900
0.503053, 2.1657900
0.497152, 2.1498000
0.495905, 2.1425400
0.494616, 2.1537600
0.493213, 2.1430000
0.488348, 2.1442100
0.488977, 2.1441400
0.486896, 2.1398500
0.484719, 2.1215700
0.482547, 2.1147600
0.480793, 2.1186300
0.480805, 2.1017600
0.478013, 2.0966800
0.476517, 2.0966700
0.474673, 2.0976600
0.473941, 2.0871800
0.472085, 2.0874400
0.470555, 2.0875500
0.469339, 2.0790800
0.468206, 2.0746600
0.466975, 2.0715400
0.465838, 2.0766400
0.464203, 2.0662900
0.462741, 2.0580500
0.461561, 2.0582700
0.460623, 2.0505600
0.459469, 2.0469500
0.458108, 2.0432100
0.457005, 2.0415200
0.455651, 2.0410200
0.454857, 2.0365600
0.453938, 2.0335000
0.453218, 2.0288300
0.452612, 2.0322200
0.45287, 2.0365400
0.454707, 2.0454300
0.45971, 2.0810300
0.473525, 2.1558200
0.500086, 2.3016900
0.562832, 2.4102300
0.614182, 2.4288900
0.631004, 2.1656000
0.529499, 2.1133900
0.508229, 2.2720200
0.56085, 2.0664100
0.491837, 2.0225200
0.46877, 2.1407900
0.510381, 2.0135100
0.464629, 2.0664500
0.490267, 2.0432000
0.472292, 2.0104500
0.456718, 2.0914700
0.480273, 2.0045300
0.454327, 2.0433400
0.459516, 2.0699200
0.455396, 1.9831300
0.44585, 2.0219000
0.451519, 2.0118200
0.449488, 1.9707100
0.437297, 2.0020200
0.446026, 1.9767700
0.438477, 1.9685700
0.433072, 1.9813200
0.436938, 1.9634500
0.432808, 1.9555000
0.429977, 1.9604700
0.431309, 1.9554100
0.432684, 1.9536900
0.425541, 1.9469300
0.424438, 1.9435000
0.42509, 1.9431700
0.422297, 1.9368200
0.420006, 1.9286100
0.419881, 1.9321000
0.42006, 1.9169700
0.416573, 1.9132600
0.415094, 1.9210800
0.415347, 1.9170100
0.415648, 1.9229000
0.414335, 1.9110700
0.414208, 1.9258700
0.41701, 1.9325500
0.422244, 1.9653400
0.433232, 2.0072900
0.457658, 2.1510300
0.506868, 2.3146900
0.593053, 2.5071800
0.668912, 2.3631400
0.633789, 2.0685600
0.498715, 2.1960300
0.534302, 2.0732600
0.502197, 1.9116200
0.437748, 2.1459700
0.508112, 1.9648200
0.451417, 1.9761400
0.467186, 1.9623600
0.448025, 2.0250500
0.457527, 1.9206100
0.431751, 1.9359900
0.446392, 1.9604500
0.436649, 1.9606100
0.432985, 1.9214800
0.429207, 1.9183600
0.43113, 1.9209100
0.420047, 1.9054900
0.41719, 1.8938900
0.419671, 1.8690700
0.408613, 1.8822000
0.410894, 1.8767500
0.409064, 1.8695500
0.407502, 1.8689600
0.403944, 1.8632700
0.40646, 1.8673900
0.401293, 1.8598500
0.402372, 1.8535700
0.397506, 1.8490800
0.398617, 1.8455000
0.39481, 1.8419900
0.393013, 1.8397500
0.391635, 1.8318800
0.390521, 1.8379500
0.389115, 1.8314600
0.387375, 1.8229000
0.386694, 1.8293300
0.386808, 1.8197400
0.385112, 1.8260700
0.385399, 1.8165400
0.38474, 1.8234300
0.387337, 1.8259800
0.391641, 1.8655500
0.40125, 1.9036300
0.421369, 2.0298400
0.468615, 2.1105600
0.515284, 2.1678300
0.534315, 1.9179400
0.448053, 1.8172400
0.397654, 1.9715000
0.448363, 1.8786600
0.422254, 1.7906100
0.387849, 1.9043700
0.422631, 1.8130500
0.399407, 1.8113300
0.398933, 1.8591100
0.405466, 1.8019900
0.382658, 1.8372800
0.396826, 1.8330100
0.388857, 1.8235100
0.383279, 1.8218900
0.391309, 1.8076000
0.382911, 1.8016400
0.379754, 1.8004900
0.383764, 1.7864700
0.377383, 1.7937400
0.372889, 1.7898500
0.375701, 1.7808700
0.373132, 1.7721800
0.369131, 1.7651500
0.369645, 1.7731400
0.371342, 1.7615300
0.368034, 1.7559300
0.364958, 1.7612000
0.368784, 1.7619200
0.368253, 1.7543000
0.364907, 1.7630900
0.368614, 1.7712000
0.373249, 1.7965800
0.380838, 1.8167000
0.396967, 1.9093100
0.430815, 1.9946000
0.478966, 2.0877400
0.519548, 2.0028900
0.479362, 1.7863100
0.3815, 1.7632600
0.38198, 1.8323100
0.410051, 1.7594300
0.373775, 1.7974700
0.395208, 1.7736200
0.384254, 1.7992900
0.395702, 1.8641300
0.419471, 1.9228000
0.446901, 2.0455000
0.505433, 2.1288700
0.535819, 1.9661800
0.473119, 1.7535300
0.385381, 1.8556300
0.420854, 1.8325700
0.41868, 1.7789200
0.395428, 1.7857400
0.396197, 1.7550300
0.379018, 1.7512300
0.388854, 1.7451100
0.376789, 1.7595900
0.375685, 1.7504300
0.382759, 1.7329700
0.371126, 1.7639800
0.376526, 1.7197400
0.369799, 1.7336500
0.371504, 1.7181100
0.362604, 1.7173900
0.364575, 1.6987700
0.359748, 1.7073500
0.359456, 1.7041300
0.358021, 1.7009800
0.356055, 1.6953800
0.356626, 1.6980200
0.354927, 1.7083100
0.355103, 1.7002000
0.35698, 1.7016500
0.35814, 1.7283000
0.363575, 1.7355600
0.371501, 1.7718000
0.388987, 1.8141900
0.405335, 1.8555800
0.427105, 1.8407600
0.425191, 1.7739400
0.397471, 1.7120000
0.361713, 1.6749600
0.357117, 1.7309300
0.375883, 1.7230500
0.373578, 1.6759100
0.354025, 1.6763700
0.347717, 1.7005300
0.359277, 1.7134100
0.363081, 1.6866300
0.349543, 1.6640500
0.340181, 1.6737500
0.344568, 1.6865700
0.352263, 1.6867200
0.350238, 1.6616100
0.340535, 1.6532400
0.334113, 1.6547800
0.336065, 1.6642500
0.34207, 1.6798200
0.343928, 1.6572800
0.339437, 1.6456500
0.33301, 1.6351900
0.329724, 1.6342000
0.330464, 1.6453900
0.332189, 1.6422700
0.333202, 1.6464200
0.333655, 1.6442100
0.332666, 1.6348200
0.330328, 1.6271700
0.326967, 1.6195800
0.324505, 1.6183000
0.323556, 1.6208400
0.324125, 1.6185800
0.325262, 1.6240300
0.326884, 1.6264900
0.328907, 1.6346000
0.33121, 1.6385000
0.336429, 1.6739100
0.347631, 1.7200600
0.376446, 1.8995500
0.439409, 2.1507000
0.568699, 2.5020500
0.685057, 2.3891900
0.626822, 2.1172800
0.552266, 2.5320000
0.732406, 2.1310800
0.576489, 2.0619400
0.559343, 2.1855500
0.579504, 2.2795400
0.604636, 2.1556100
0.58753, 2.3917800
0.611862, 2.0099800
0.535725, 1.9283400
0.44783, 2.1717500
0.494894, 1.8471100
0.455125, 1.9139700
0.45671, 1.9255500
0.436532, 1.9203800
0.43036, 1.9132700
0.419945, 1.8442000
0.412814, 1.8121200
0.405249, 1.7725300
0.391661, 1.8398700
0.400707, 1.7906000
0.384202, 1.7554100
0.378011, 1.7728200
0.38351, 1.7191000
0.36531, 1.7284500
0.370829, 1.7061200
0.366546, 1.6657100
0.358927, 1.6641400
0.357362, 1.6949500
0.3548, 1.6696900
0.349728, 1.6562100
0.349415, 1.6378800
0.344197, 1.6519200
0.342822, 1.6314900
0.341421, 1.6190600
0.336635, 1.6260200
0.336836, 1.6234500
0.335536, 1.6000900
0.330907, 1.5949400
0.331495, 1.5959500
0.328779, 1.5972600
0.326514, 1.5968400
0.325636, 1.5837100
0.324981, 1.5778400
0.322585, 1.5771300
0.321189, 1.5794700
0.321188, 1.5804400
0.319131, 1.5779700
0.317989, 1.5701200
0.317211, 1.5663700
0.316461, 1.5660600
0.314651, 1.5685000
0.314267, 1.5660600
0.313394, 1.5594100
0.312587, 1.5562500
0.310964, 1.5548400
0.310675, 1.5516500
0.309863, 1.5499100
0.308855, 1.5499300
0.308227, 1.5465000
0.307323, 1.5451500
0.306795, 1.5429800
0.306317, 1.5425200
0.305418, 1.5408800
0.305035, 1.5412600
0.304966, 1.5391700
0.305634, 1.5450800
0.307629, 1.5543000
0.31334, 1.5933800
0.327293, 1.6594100
0.360466, 1.8357600
0.431003, 2.0752100
0.544473, 2.2376200
0.612069, 1.8745600
0.467099, 1.5724400
0.345369, 1.8557200
0.452911, 1.6524200
0.371626, 1.6956400
0.390393, 1.7478000
0.403228, 1.6485000
0.363747, 1.7800000
0.398413, 1.6431700
0.354651, 1.7050200
0.381999, 1.5880800
0.325157, 1.6494900
0.347839, 1.5996100
0.332201, 1.6196600
0.338341, 1.6160300
0.329995, 1.5825300
0.324577, 1.5658700
0.31992, 1.5860000
0.323217, 1.5632100
0.319625, 1.5504700
0.316023, 1.5598000
0.312914, 1.5550400
0.310113, 1.5463000
0.314245, 1.5271000
0.305445, 1.5425300
0.309598, 1.5298500
0.302418, 1.5279300
0.307336, 1.5075900
0.299223, 1.5263700
0.302535, 1.5173200
0.300105, 1.5175900
0.299941, 1.5116700
0.297607, 1.5088300
0.295657, 1.5054900
0.296223, 1.5007600
0.293483, 1.5107500
0.294806, 1.4947400
0.292139, 1.5000300
0.292442, 1.5030100
0.291203, 1.4971700
0.290446, 1.4976800
0.291145, 1.4992300
0.290399, 1.5062000
0.293577, 1.5142300
0.297534, 1.5410300
0.310306, 1.6160700
0.341473, 1.7695900
0.412799, 2.0576200
0.544453, 2.1880400
0.605298, 1.7512900
0.405098, 1.5780200
0.337823, 1.7487500
0.409568, 1.5857500
0.333309, 1.6514300
0.362219, 1.6057000
0.343075, 1.5884300
0.33067, 1.6149600
0.348644, 1.5604900
0.321915, 1.5659200
0.323349, 1.5877500
0.329711, 1.5463400
0.311757, 1.5540900
0.317605, 1.5289700
0.314879, 1.5282300
0.310445, 1.5309500
0.309033, 1.5271900
0.309471, 1.5144000
0.307403, 1.5164100
0.304177, 1.5252900
0.305436, 1.5195000
0.306013, 1.5101300
0.301639, 1.5086100
0.303791, 1.5181000
0.305535, 1.5115500
0.305731, 1.5262600
0.309746, 1.5353000
0.317469, 1.5652700
0.325477, 1.5689300
0.334979, 1.6006600
0.342612, 1.5621100
0.333922, 1.5252100
0.312364, 1.4793300
0.296305, 1.4838900
0.298833, 1.5059100
0.306172, 1.4890700
0.301037, 1.4807600
0.293024, 1.4806800
0.295254, 1.4855000
0.296, 1.4734600
0.290955, 1.4733700
0.290524, 1.4783900
0.294302, 1.4756400
0.292256, 1.4629500
0.286252, 1.4607500
0.286777, 1.4635400
0.288428, 1.4592100
0.285336, 1.4575600
0.285767, 1.4660600
0.289809, 1.4685200
0.291219, 1.4708100
0.292565, 1.4826100
0.297228, 1.4974700
0.302779, 1.5031700
0.306228, 1.5011100
0.30656, 1.5004200
0.30205, 1.4723900
0.295948, 1.4749100
0.293533, 1.5004400
0.308156, 1.5825800
0.338331, 1.6688400
0.383012, 1.7565200
0.416688, 1.7764200
0.442457, 1.8069000
0.449124, 1.8814100
0.473257, 1.8194300
0.448726, 1.6283200
0.360219, 1.5811300
0.339593, 1.6302500
0.362437, 1.5725300
0.339067, 1.5578700
0.325423, 1.5953700
0.347714, 1.4841500
0.303346, 1.5917100
0.341482, 1.5048900
0.306054, 1.5108700
0.313094, 1.5063200
0.309133, 1.5062900
0.304323, 1.4836600
0.299056, 1.4817700
0.300482, 1.4666000
0.296033, 1.4630200
0.291307, 1.4632600
0.290957, 1.4599000
0.290992, 1.4389100
0.28256, 1.4447800
0.28559, 1.4320400
0.280764, 1.4421800
0.281303, 1.4336000
0.277798, 1.4288900
0.2777, 1.4300900
0.275245, 1.4253600
0.274788, 1.4256100
0.271911, 1.4217400
0.270971, 1.4167700
0.272293, 1.4152000
0.268093, 1.4201100
0.268346, 1.4113400
0.267885, 1.4144200
0.266855, 1.4140000
0.266624, 1.4138900
0.265332, 1.4229500
0.268054, 1.4272700
0.272344, 1.4560000
0.284106, 1.5353100
0.313501, 1.6812800
0.373041, 1.9376500
0.469995, 1.8570900
0.460808, 1.5038300
0.321066, 1.6043900
0.362117, 1.6513500
0.376753, 1.5657000
0.341297, 1.6074200
0.368734, 1.6123000
0.358021, 1.6451900
0.365537, 1.6789400
0.369623, 1.5218900
0.332048, 1.5078100
0.310355, 1.5211100
0.306877, 1.5145200
0.313033, 1.4955100
0.301501, 1.4438800
0.286392, 1.4636100
0.295811, 1.4671100
0.289264, 1.4416400
0.284212, 1.4437100
0.286173, 1.4269800
0.2778, 1.4307300
0.279773, 1.4272800
0.27703, 1.4114300
0.271261, 1.4184800
0.27665, 1.3998100
0.269681, 1.4018400
0.267525, 1.4090500
0.269931, 1.3942800
0.265495, 1.3823600
0.263816, 1.3931300
0.264637, 1.3949000
0.262858, 1.3808300
0.261496, 1.3824700
0.261406, 1.3800100
0.258413, 1.3832600
0.260041, 1.3813700
0.257919, 1.3777600
0.256426, 1.3712300
0.255842, 1.3785000
0.256554, 1.3735200
0.254642, 1.3699000
0.253834, 1.3657500
0.253416, 1.3693600
0.253302, 1.3700100
0.253292, 1.3695000
0.2532, 1.3726900
0.254735, 1.3841700
0.25863, 1.4051800
0.269455, 1.4679600
0.291097, 1.5608100
0.336614, 1.6859300
0.380253, 1.6501900
0.381991, 1.4481700
0.293654, 1.5132500
0.3221, 1.6678100
0.380039, 1.6466000
0.42297, 1.7750700
0.424189, 1.7131800
0.410427, 1.4507900
0.294813, 1.5954900
0.340294, 1.5307500
0.32648, 1.4526500
0.296884, 1.5551100
0.323839, 1.4376700
0.285052, 1.4551100
0.305238, 1.4515800
0.28832, 1.4523700
0.283483, 1.4349300
0.288923, 1.4011000
0.278898, 1.4120100
0.275138, 1.4337100
0.282122, 1.3946400
0.268832, 1.3982000
0.273826, 1.3868400
0.266116, 1.4060100
0.268501, 1.3792500
0.260904, 1.3809600
0.264744, 1.3699700
0.259332, 1.3769900
0.25899, 1.3634900
0.257378, 1.3621200
0.256707, 1.3592600
0.254535, 1.3586000
0.254945, 1.3549000
0.251547, 1.3652100
0.252996, 1.3469600
0.249463, 1.3514900
0.250687, 1.3555400
0.249253, 1.3529900
0.248408, 1.3489200
0.248142, 1.3440600
0.247463, 1.3542500
0.249547, 1.3559600
0.249918, 1.3663700
0.25506, 1.3789100
0.2642, 1.4194600
0.281393, 1.4928800
0.314768, 1.5747700
0.351068, 1.6044300
0.366524, 1.4785900
0.307237, 1.3607700
0.25817, 1.4329700
0.289118, 1.3978500
0.274095, 1.3681600
0.261036, 1.4211200
0.282512, 1.3878300
0.264709, 1.4177200
0.282977, 1.4121000
0.276546, 1.4209500
0.282228, 1.4003800
0.273, 1.3694800
0.262669, 1.3663700
0.25688, 1.3649400
0.259871, 1.3627900
0.259866, 1.3575300
0.254147, 1.3409400
0.248055, 1.3449100
0.247874, 1.3496400
0.254439, 1.3852800
0.263617, 1.4125700
0.277789, 1.5269500
0.319408, 1.6778600
0.406738, 1.9774700
0.503134, 1.7216600
0.412734, 1.3778200
0.275727, 1.5683800
0.351306, 1.4601300
0.298563, 1.4401500
0.299797, 1.4492600
0.294795, 1.4394400
0.293813, 1.4346800
0.282943, 1.4723300
0.293031, 1.3991900
0.277184, 1.4078900
0.278525, 1.4071500
0.273506, 1.3768400
0.266685, 1.3896200
0.273926, 1.3779400
0.265147, 1.3829500
0.26894, 1.3655500
0.26216, 1.3718400
0.260652, 1.3695400
0.257942, 1.3472900
0.25487, 1.3572500
0.256048, 1.3502400
0.252848, 1.3479400
0.252276, 1.3474200
0.251988, 1.3430500
0.249955, 1.3450200
0.250385, 1.3415200
0.249198, 1.3379700
0.247552, 1.3363200
0.247438, 1.3311300
0.245968, 1.3312000
0.245976, 1.3313000
0.245337, 1.3311100
0.245368, 1.3337400
0.246692, 1.3376000
0.247631, 1.3489400
0.250893, 1.3559600
0.256271, 1.3725600
0.262758, 1.3917500
0.270666, 1.4058900
0.277028, 1.4129200
0.28228, 1.4268200
0.287802, 1.4614900
0.304833, 1.5396000
0.339338, 1.5970400
0.363063, 1.5541700
0.348858, 1.4629500
0.308328, 1.4436600
0.297826, 1.3866500
0.273433, 1.3524400
0.261141, 1.4353700
0.290548, 1.3794200
0.269703, 1.3262200
0.251689, 1.3557800
0.258433, 1.3714600
0.264945, 1.3277400
0.251876, 1.3381900
0.250278, 1.3723000
0.259467, 1.3373600
0.246043, 1.3156800
0.240993, 1.3380200
0.246104, 1.3387900
0.244008, 1.3116200
0.235243, 1.3201000
0.240312, 1.3231000
0.241345, 1.3043200
0.233976, 1.3087600
0.235847, 1.3079700
0.235499, 1.2989300
0.232904, 1.2970400
0.231367, 1.2928800
0.230115, 1.2993300
0.230309, 1.2961600
0.230041, 1.2938600
0.227473, 1.2897900
0.226135, 1.2892300
0.226869, 1.2918600
0.226508, 1.2860900
0.225996, 1.2860900
0.223947, 1.2869200
0.223845, 1.2841900
0.224481, 1.2885900
0.223994, 1.2893000
0.224379, 1.2830600
0.223151, 1.2813300
0.222276, 1.2864800
0.222932, 1.2884400
0.2254, 1.3039900
0.232408, 1.3492600
0.250597, 1.4690600
0.301866, 1.7080000
0.39909, 1.9799500
0.519188, 1.6561200
0.391656, 1.4521400
0.307814, 1.6725100
0.390825, 1.6058200
0.373274, 2.0023400
0.523901, 2.4752000
0.771719, 2.5373000
0.784374, 2.0073700
0.527805, 2.2450300
0.639041, 2.1058400
0.559099, 1.8668900
0.458088, 2.0396500
0.526081, 1.8965400
0.474455, 2.1632400
0.608275, 2.0280600
0.537335, 1.7969000
0.429199, 1.9211800
0.485511, 1.7608300
0.417739, 1.7565400
0.413524, 1.7071800
0.390058, 1.7024400
0.397854, 1.6093300
0.363951, 1.6049900
0.35493, 1.6144100
0.365343, 1.5275400
0.333082, 1.5103600
0.3372, 1.4985700
0.325774, 1.5177500
0.314959, 1.5080400
0.317745, 1.4809700
0.311435, 1.4436800
0.300487, 1.4418500
0.298261, 1.4301500
0.293105, 1.4321800
0.293476, 1.4091400
0.283351, 1.4092400
0.284113, 1.3855700
0.276462, 1.3879400
0.277063, 1.3808500
0.273861, 1.3935400
0.270809, 1.3821200
0.267546, 1.3593900
0.265627, 1.3518700
0.262565, 1.3483100
0.26154, 1.3433400
0.259297, 1.3363600
0.256994, 1.3266300
0.254806, 1.3236900
0.254357, 1.3162800
0.25198, 1.3132200
0.250376, 1.3157300
0.249543, 1.3116300
0.24706, 1.3070300
0.246516, 1.3009700
0.244797, 1.2988200
0.243855, 1.3000400
0.242652, 1.2974500
0.241469, 1.2940100
0.240567, 1.2924200
0.239376, 1.2917200
0.238261, 1.2916100
0.237526, 1.2867200
0.236469, 1.2849300
0.235877, 1.2842700
0.234805, 1.2874600
0.234025, 1.2849900
0.233243, 1.2818200
0.232461, 1.2799400
0.231931, 1.2824600
0.231117, 1.2792100
0.23049, 1.2776600
0.230076, 1.2737200
0.229704, 1.2775400
0.229881, 1.2747300
0.230807, 1.2910400
0.233851, 1.2974400
0.241364, 1.3731600
0.258187, 1.4089100
0.291317, 1.5591600
0.335447, 1.5208400
0.344052, 1.3462700
0.266862, 1.3077700
0.25138, 1.4057700
0.292564, 1.3229200
0.260266, 1.3711500
0.264692, 1.4007700
0.279011, 1.3645200
0.25608, 1.3545200
0.258336, 1.3403000
0.256265, 1.2802000
0.232207, 1.3486600
0.24729, 1.3077700
0.240236, 1.2976000
0.235647, 1.3517100
0.247731, 1.2893200
0.232075, 1.3024600
0.236239, 1.2979000
0.233506, 1.2673900
0.225497, 1.2802200
0.228741, 1.2831500
0.227604, 1.2759400
0.226493, 1.2743900
0.226874, 1.2794000
0.226684, 1.2663300
0.224172, 1.2580700
0.220282, 1.2650200
0.22122, 1.2595800
0.219337, 1.2606000
0.217493, 1.2677000
0.220396, 1.2649200
0.219512, 1.2600200
0.218414, 1.2650000
0.220012, 1.2597100
0.219931, 1.2729700
0.220833, 1.2635200
0.222246, 1.2708800
0.22447, 1.2794400
0.228851, 1.2907600
0.232865, 1.2959400
0.237767, 1.3167700
0.241638, 1.3119200
0.245598, 1.3172800
0.243249, 1.3124900
0.243788, 1.3191400
0.245635, 1.3568700
0.258109, 1.3735400
0.270265, 1.3986700
0.274722, 1.3349700
0.25591, 1.2870400
0.236245, 1.3146900
0.239674, 1.3012700
0.242205, 1.2727200
0.229541, 1.2606000
0.224801, 1.2664800
0.231045, 1.2748100
0.227167, 1.2471100
0.220603, 1.2523800
0.220956, 1.2610400
0.220286, 1.2473300
0.218667, 1.2667900
0.220905, 1.2540700
0.219024, 1.2383100
0.210509, 1.2430000
0.211602, 1.2530600
0.217212, 1.2494300
0.213589, 1.2365500
0.209136, 1.2476600
0.21102, 1.2408000
0.21159, 1.2391800
0.209259, 1.2510000
0.210162, 1.2422500
0.211689, 1.2498900
0.209593, 1.2391900
0.20727, 1.2357000
0.209147, 1.2531300
0.211317, 1.2395600
0.211378, 1.2500800
0.211379, 1.2489000
0.213628, 1.2602400
0.216146, 1.2626400
0.220233, 1.2789200
0.223323, 1.2822300
0.229306, 1.3019200
0.23393, 1.3034400
0.238022, 1.3050900
0.238304, 1.2947200
0.232635, 1.2777500
0.228128, 1.2749800
0.226221, 1.2885200
0.23472, 1.3287700
0.246819, 1.3433200
0.261168, 1.3912300
0.273329, 1.4435800
0.30905, 1.6535900
0.376323, 1.8009700
0.478504, 1.5578300
0.347112, 1.4277500
0.30426, 1.5321800
0.341916, 1.6048000
0.388094, 1.4660000
0.311609, 1.4509000
0.300819, 1.3617300
0.273104, 1.4396800
0.296884, 1.4075400
0.280856, 1.3892000
0.260636, 1.3885400
0.269484, 1.3308200
0.258901, 1.3232500
0.25755, 1.3100300
0.24444, 1.3314500
0.252825, 1.3081400
0.240747, 1.2958800
0.23864, 1.2996400
0.240377, 1.2845700
0.233492, 1.2774900
0.226212, 1.2856900
0.234486, 1.2590400
0.221645, 1.2703400
0.223016, 1.2709000
0.22172, 1.2798000
0.222206, 1.2427100
0.214952, 1.2545500
0.216996, 1.2633200
0.216854, 1.2356400
0.211688, 1.2430300
0.212998, 1.2496600
0.210861, 1.2458600
0.210907, 1.2309500
0.208101, 1.2408700
0.20716, 1.2348900
0.207047, 1.2399700
0.206911, 1.2334000
0.208131, 1.2310600
0.209228, 1.2534200
0.215094, 1.2911000
0.227995, 1.3140300
0.244325, 1.3827600
0.26964, 1.3700600
0.26256, 1.2822200
0.228819, 1.2255400
0.20539, 1.2862700
0.227991, 1.2959000
0.236015, 1.2498600
0.21038, 1.2471300
0.213706, 1.2749200
0.224764, 1.2384800
0.212037, 1.2387200
0.20893, 1.2505400
0.21563, 1.2482200
0.210401, 1.2248400
0.205479, 1.2424700
0.209229, 1.2322000
0.20864, 1.2323600
0.205274, 1.2227800
0.206346, 1.2390700
0.208632, 1.2239700
0.209449, 1.2590100
0.213286, 1.2444900
0.220301, 1.2952900
0.227384, 1.2647400
0.23027, 1.2762800
0.225478, 1.2251000
0.213169, 1.2082800
0.200737, 1.2089500
0.200797, 1.2142300
0.206664, 1.2290000
0.205039, 1.2026500
0.1997, 1.2162400
0.19835, 1.2119700
0.198622, 1.2030500
0.197511, 1.2287400
0.197945, 1.2056000
0.197927, 1.2078200
0.194197, 1.2077100
0.192605, 1.1980400
0.195297, 1.2182500
0.195881, 1.1983300
0.193369, 1.2015500
0.191497, 1.2058800
0.191895, 1.1958000
0.192003, 1.2067400
0.191735, 1.2056200
0.192943, 1.2162200
0.195695, 1.2191800
0.19921, 1.2507700
0.207327, 1.2868000
0.228469, 1.4146500
0.279433, 1.5966000
0.365042, 1.8420000
0.483225, 1.7299500
0.432271, 1.6679900
0.421839, 2.0044400
0.538095, 1.7263100
0.440153, 1.6953200
0.412301, 1.8154400
0.426118, 1.4815500
0.321573, 1.6500500
0.385484, 1.4605900
0.300636, 1.4918500
0.324586, 1.5020100
0.312193, 1.4322100
0.280303, 1.4240900
0.292855, 1.3768800
0.273613, 1.3883800
0.273123, 1.3789500
0.258896, 1.3420400
0.257906, 1.3100700
0.253318, 1.2913200
0.242185, 1.3179900
0.243888, 1.2962100
0.23618, 1.2857000
0.235399, 1.2603600
0.226859, 1.2940200
0.229412, 1.2823800
0.223497, 1.2842300
0.221896, 1.2707700
0.215715, 1.2865700
0.218434, 1.2822100
0.21305, 1.2615300
0.211869, 1.2607600
0.209236, 1.2583200
0.208475, 1.2473700
0.206805, 1.2459300
0.205163, 1.2425600
0.20208, 1.2406300
0.202289, 1.2303600
0.200836, 1.2302500
0.200254, 1.2292800
0.19779, 1.2256100
0.197197, 1.2151100
0.19581, 1.2195200
0.19606, 1.2246200
0.194889, 1.2192100
0.193773, 1.2103700
0.193111, 1.2114900
0.19237, 1.2135800
0.192377, 1.2140400
0.192939, 1.2155600
0.194645, 1.2276700
0.19989, 1.2609900
0.213079, 1.3377900
0.246195, 1.4538200
0.312704, 1.6227100
0.379209, 1.4657200
0.326521, 1.2715200
0.241502, 1.3671400
0.275912, 1.2747700
0.236484, 1.2833100
0.236887, 1.2925000
0.238621, 1.2747700
0.230817, 1.2835000
0.223826, 1.2708400
0.226466, 1.2528400
0.22027, 1.2357300
0.209517, 1.2965000
0.222097, 1.2397500
0.204434, 1.2529900
0.210781, 1.2568500
0.204791, 1.2373900
0.203931, 1.2343300
0.202173, 1.2241900
0.201112, 1.2186100
0.198755, 1.2227400
0.197484, 1.2233900
0.196761, 1.2138100
0.196166, 1.2100500
0.194384, 1.2149800
0.196116, 1.2272000
0.192859, 1.2218900
0.19814, 1.2396300
0.199612, 1.2470600
0.207779, 1.3052200
0.225068, 1.3126800
0.236922, 1.3315100
0.246128, 1.2865500
0.225999, 1.2479700
0.219428, 1.3597000
0.257736, 1.4654800
0.311984, 1.4362900
0.290029, 1.2809600
0.246088, 1.2839700
0.243357, 1.2942100
0.232439, 1.2389300
0.221215, 1.2581200
0.219263, 1.2806000
0.218402, 1.2181800
0.212246, 1.2374000
0.209125, 1.2325200
0.206374, 1.1919900
0.204917, 1.2158800
0.204003, 1.1994900
0.200494, 1.1866100
0.200807, 1.1823300
0.193998, 1.1993600
0.197284, 1.1952200
0.194065, 1.1871500
0.190175, 1.1963400
0.19342, 1.1956700
0.190276, 1.1895100
0.189049, 1.1841100
0.187729, 1.1921600
0.187342, 1.1858200
0.187351, 1.1781500
0.184295, 1.1909900
0.184959, 1.1838600
0.184185, 1.1793900
0.182992, 1.1882900
0.183266, 1.1811000
0.181678, 1.1794100
0.181476, 1.1842000
0.181629, 1.1811000
0.180836, 1.1823400
0.180958, 1.1803600
0.181266, 1.1855000
0.182291, 1.1917900
0.185647, 1.2108100
0.191971, 1.2380300
0.206814, 1.3261200
0.233653, 1.3779400
0.273815, 1.4639300
0.293096, 1.3055800
0.250032, 1.2364400
0.211809, 1.3214400
0.24177, 1.3153900
0.256312, 1.3044000
0.232735, 1.2786100
0.241404, 1.2812100
0.229557, 1.2184000
0.20215, 1.2221100
0.210223, 1.2265200
0.212617, 1.1763600
0.195244, 1.2177400
0.200466, 1.1850900
0.197252, 1.1835300
0.197884, 1.1876000
0.194766, 1.1747900
0.187516, 1.1811800
0.194352, 1.1794600
0.18985, 1.1917600
0.185379, 1.1752900
0.189948, 1.1759200
0.183418, 1.1816500
0.183677, 1.1822500
0.187136, 1.1767100
0.181839, 1.1729200
0.18312, 1.1836500
0.182976, 1.1872100
0.182377, 1.1748500
0.186098, 1.1977300
0.188473, 1.2060000
0.195708, 1.2485900
0.210093, 1.2701900
0.229384, 1.3363000
0.251141, 1.3176800
0.256497, 1.2693700
0.224682, 1.2105700
0.200504, 1.2302100
0.2205, 1.3376200
0.238574, 1.2538800
0.225257, 1.2697100
0.235758, 1.3203000
0.252323, 1.2932500
0.249787, 1.3166100
0.251686, 1.2440100
0.228904, 1.1702100
0.19684, 1.2113700
0.211763, 1.2240100
0.217092, 1.2002100
0.199772, 1.1874800
0.194585, 1.1900700
0.199349, 1.2258400
0.202457, 1.1751700
0.189889, 1.1950500
0.191027, 1.2088900
0.193545, 1.1814600
0.185468, 1.1864200
0.18494, 1.1860100
0.185341, 1.1911400
0.187767, 1.1794100
0.182038, 1.1670000
0.180762, 1.1789100
0.184977, 1.1774200
0.180949, 1.1657500
0.178359, 1.1653600
0.177282, 1.1791100
0.179884, 1.1650600
0.17763, 1.1593600
0.174114, 1.1630500
0.175231, 1.1652900
0.176512, 1.1667300
0.176816, 1.1643200
0.176285, 1.1664700
0.18048, 1.2052700
0.191346, 1.2477700
0.218944, 1.3881000
0.276125, 1.6264100
0.387404, 1.6734300
0.40574, 1.4629800
0.306366, 1.5007500
0.32766, 1.5110500
0.322036, 1.2401000
0.227151, 1.3550500
0.275288, 1.2704400
0.239149, 1.3059800
0.249797, 1.2564200
0.233182, 1.2619100
0.229505, 1.2427600
0.221863, 1.2307000
0.219773, 1.2401200
0.21718, 1.2139300
0.213991, 1.2168700
0.215137, 1.2174000
0.202586, 1.2056300
0.208526, 1.2193300
0.20532, 1.2051800
0.200118, 1.1805000
0.199108, 1.1693500
0.198061, 1.1940200
0.195286, 1.2107200
0.194196, 1.1862600
0.19102, 1.1731400
0.190718, 1.1829700
0.188182, 1.1911000
0.188159, 1.1887100
0.187333, 1.1758000
0.187063, 1.1731100
0.186747, 1.1882600
0.188192, 1.1989100
0.192274, 1.2056100
0.200022, 1.2137100
0.213819, 1.2722900
0.228701, 1.2591600
0.232419, 1.2262600
0.212012, 1.1589300
0.192145, 1.2020900
0.198818, 1.2107100
0.20624, 1.1887100
0.197515, 1.1853300
0.19366, 1.2036600
0.200192, 1.2153700
0.19897, 1.1900200
0.188813, 1.1586100
0.188795, 1.1978400
0.190701, 1.1538000
0.182679, 1.1544900
0.179995, 1.1536100
0.183792, 1.1395000
0.17899, 1.1403900
0.17354, 1.1536300
0.17639, 1.1440800
0.181572, 1.1522400
0.176806, 1.1390200
0.173362, 1.1520900
0.176005, 1.1654700
0.176005, 1.1484700
0.171826, 1.1506200
0.171082, 1.1595400
0.173596, 1.1569600
0.17453, 1.1595600
0.174127, 1.1728700
0.178699, 1.1816700
0.189386, 1.2373800
0.206489, 1.2559800
0.234846, 1.3687600
0.26738, 1.3762200
0.276712, 1.2758900
0.236943, 1.2621100
0.223307, 1.3118200
0.256238, 1.2526700
0.219846, 1.2683300
0.223707, 1.3208700
0.266206, 1.4018800
0.283234, 1.4292600
0.295732, 1.3212000
0.272611, 1.2640900
0.238596, 1.2447000
0.213878, 1.3152200
0.252873, 1.2555600
0.227933, 1.2268900
0.218453, 1.2348200
0.221706, 1.1938900
0.19983, 1.2055200
0.199895, 1.2050700
0.197824, 1.1946300
0.191607, 1.1991200
0.193722, 1.1740100
0.188004, 1.1826100
0.190853, 1.1617900
0.181229, 1.1588900
0.184109, 1.1487800
0.180435, 1.1692600
0.182502, 1.1688900
0.179405, 1.1530100
0.179155, 1.1602600
0.182087, 1.1718400
0.18225, 1.1943200
0.193821, 1.2562000
0.219524, 1.3503700
0.258836, 1.4590100
0.297252, 1.3357200
0.255019, 1.2377500
0.211406, 1.3502400
0.24846, 1.2787800
0.217345, 1.1838900
0.198741, 1.2404500
0.217099, 1.1819400
0.195936, 1.1888500
0.199442, 1.1982600
0.199608, 1.1865300
0.190031, 1.1776300
0.190932, 1.1657900
0.190868, 1.1427300
0.178861, 1.1634000
0.188526, 1.1360000
0.178532, 1.1313500
0.17804, 1.1653900
0.180283, 1.1466000
0.17401, 1.1267900
0.175656, 1.1364200
0.172268, 1.1479600
0.173633, 1.1282400
0.16964, 1.1312400
0.171761, 1.1405800
0.169875, 1.1351700
0.167269, 1.1221500
0.169061, 1.1224200
0.168218, 1.1279200
0.169204, 1.1263600
0.172348, 1.1526600
0.182305, 1.1920400
0.202491, 1.3143500
0.250842, 1.4554400
0.321474, 1.4892600
0.335881, 1.2458400
0.230109, 1.3281400
0.25462, 1.3769700
0.28948, 1.3591700
0.270988, 1.3854600
0.269062, 1.3076200
0.237792, 1.2506300
0.237786, 1.2963300
0.242958, 1.2727600
0.227302, 1.2556100
0.217842, 1.2175700
0.208692, 1.1989200
0.212609, 1.2444400
0.208243, 1.1898600
0.203539, 1.1713000
0.197124, 1.1582200
0.192175, 1.1543400
0.190657, 1.1551400
0.188985, 1.1603000
0.188741, 1.1400200
0.18431, 1.1363800
0.182838, 1.1414000
0.181187, 1.1364300
0.176902, 1.1277200
0.178547, 1.1408500
0.173874, 1.1465300
0.176438, 1.1466800
0.174657, 1.1428900
0.171969, 1.1388500
0.172619, 1.1301000
0.170173, 1.1351900
0.170103, 1.1373200
0.169172, 1.1199100
0.16671, 1.1208700
0.16689, 1.1290400
0.166028, 1.1239100
0.164744, 1.0995600
0.164933, 1.1244300
0.163616, 1.1183700
0.163701, 1.1141600
0.164307, 1.1227500
0.164819, 1.1358000
0.16728, 1.1327500
0.170846, 1.1702900
0.179235, 1.1800200
0.19056, 1.2304200
0.205852, 1.2198800
0.20979, 1.2067900
0.198591, 1.2079000
0.197031, 1.3001200
0.251288, 1.5722800
0.335743, 1.4941100
0.335976, 1.2975100
0.267174, 1.6594200
0.392722, 1.6816100
0.374317, 1.6156000
0.441794, 1.7043800
0.448497, 1.6452400
0.388894, 1.6141600
0.370128, 1.5193000
0.335006, 1.5474900
0.324792, 1.4768100
0.299534, 1.4498800
0.306812, 1.3107300
0.260377, 1.3581100
0.280696, 1.2959600
0.250682, 1.3332500
0.251157, 1.2943500
0.245087, 1.2236600
0.2275, 1.2705300
0.23314, 1.2430100
0.221364, 1.2064700
0.217951, 1.1814700
0.213918, 1.1811200
0.20846, 1.1812800
0.201071, 1.1819700
0.203982, 1.1572800
0.19666, 1.1450000
0.191483, 1.1506400
0.192605, 1.1437200
0.187955, 1.1318200
0.185466, 1.1297500
0.184329, 1.1359300
0.181836, 1.1323500
0.178998, 1.1201500
0.177113, 1.1155100
0.176485, 1.1085700
0.175456, 1.1055100
0.171619, 1.1091100
0.172111, 1.0925900
0.169744, 1.0912300
0.169802, 1.0915600
0.167865, 1.0950800
0.167474, 1.0880900
0.166002, 1.0830600
0.165735, 1.0875700
0.165262, 1.0896300
0.164641, 1.0894700
0.1652, 1.0922000
0.166519, 1.0988900
0.170207, 1.1186200
0.177814, 1.1495800
0.192193, 1.1898600
0.211485, 1.2368300
0.231213, 1.2291700
0.228125, 1.1513100
0.193041, 1.1222900
0.177542, 1.1899400
0.207186, 1.2270800
0.221078, 1.1999100
0.20782, 1.1581400
0.190668, 1.1407700
0.183208, 1.1316700
0.178633, 1.1295800
0.177399, 1.1373500
0.179927, 1.1164700
0.172597, 1.1035900
0.169266, 1.1393400
0.180337, 1.1208500
0.177229, 1.1313000
0.182597, 1.2191900
0.219418, 1.2895600
0.250812, 1.3385900
0.281854, 1.2884000
0.253881, 1.1333800
0.188938, 1.1620300
0.202343, 1.1442000
0.191707, 1.1087100
0.177754, 1.1727500
0.202583, 1.0918700
0.171892, 1.1324800
0.185588, 1.1114000
0.177322, 1.1179500
0.184077, 1.0994400
0.169214, 1.1258900
0.177326, 1.1013400
0.174188, 1.0963100
0.173465, 1.0943900
0.168472, 1.0977900
0.17026, 1.0913300
0.169474, 1.0846100
0.166727, 1.0921300
0.164962, 1.0932300
0.165461, 1.0846300
0.165572, 1.0833500
0.162786, 1.0855500
0.161692, 1.0797500
0.160726, 1.0803700
0.161615, 1.0749700
0.159084, 1.0836300
0.159088, 1.0761800
0.158103, 1.0707000
0.158458, 1.0751400
0.156757, 1.0769800
0.156822, 1.0707000
0.156604, 1.0708300
0.156806, 1.0756700
0.156727, 1.0767900
0.157416, 1.0762500
0.158997, 1.0881600
0.163418, 1.1066400
0.170994, 1.1364000
0.18351, 1.1779800
0.203344, 1.2118500
0.217521, 1.1840400
0.206206, 1.1039200
0.171133, 1.0948700
0.166096, 1.1561700
0.190964, 1.1844400
0.198812, 1.2066700
0.212229, 1.3312500
0.257921, 1.3915300
0.283953, 1.2297400
0.221941, 1.2800000
0.239741, 1.3273400
0.247894, 1.2263400
0.216782, 1.2240300
0.214061, 1.1855700
0.201665, 1.1756700
0.198517, 1.1674000
0.195483, 1.1745700
0.198161, 1.1439900
0.181495, 1.1333300
0.184741, 1.1248800
0.181684, 1.1179200
0.177689, 1.0985100
0.171957, 1.1089500
0.177928, 1.0861200
0.167105, 1.0988400
0.170522, 1.0838800
0.168235, 1.0840200
0.164694, 1.0920300
0.165642, 1.0729900
0.159921, 1.0906400
0.165526, 1.0686300
0.158666, 1.0823100
0.160779, 1.0861700
0.162834, 1.0808800
0.163581, 1.0982300


==> data/0_grurnnG3g32.txt <==
6.92314, 18.5027000
7.80007, 12.1084000
4.86183, 10.5850000
4.15678, 9.9796000
3.91326, 9.2279700
3.58623, 8.8190900
3.39425, 8.8146400
3.38673, 8.5833900
3.27853, 8.5029100
3.23888, 8.4091400
3.19155, 8.3662400
3.16936, 8.3366700
3.15732, 8.2403300
3.11604, 8.2000100
3.09885, 8.0999100
3.05207, 8.0576700
3.03124, 8.0062700
3.00579, 7.9594300
2.98094, 7.9283600
2.96208, 7.8930000
2.94085, 7.8890600
2.93544, 7.8374600
2.91033, 7.8105200
2.89682, 7.7595900
2.87132, 7.7370500
2.85797, 7.6918800
2.83505, 7.6729900
2.82433, 7.6421300
2.80558, 7.6378000
2.79917, 7.6035900
2.78381, 7.5769300
2.77303, 7.5453500
2.75696, 7.5206200
2.74352, 7.4993600
2.73204, 7.4754500
2.71681, 7.4605800
2.70585, 7.4296000
2.69079, 7.4038600
2.67565, 7.3849300
2.66391, 7.3550300
2.65067, 7.3298300
2.63508, 7.3090200
2.62264, 7.2848700
2.61079, 7.2718000
2.5999, 7.2465900
2.5909, 7.2633900
2.59061, 7.3116500
2.62265, 7.5697800
2.72405, 7.6073900
2.77321, 7.1533100
2.55157, 7.2779300
2.61021, 7.1407800
2.56205, 7.1343500
2.55749, 7.0924400
2.51997, 7.1466600
2.53656, 7.0102800
2.47705, 7.0863800
2.5086, 6.9730600
2.44152, 7.0706000
2.47306, 6.9511600
2.41454, 6.9999800
2.43372, 6.9078100
2.38712, 6.9415000
2.39798, 6.8301800
2.3513, 6.8469000
2.35951, 6.7547200
2.31325, 6.7669800
2.31843, 6.6738900
2.27808, 6.6861400
2.27203, 6.7219000
2.28466, 7.1883100
2.47467, 9.5161300
3.60073, 8.7817100
3.28019, 7.8106200
2.82582, 7.0399500
2.49175, 7.0315300
2.4975, 7.1403000
2.54172, 7.2716000
2.59735, 7.1873200
2.54977, 7.1798500
2.54539, 7.0388600
2.47635, 7.1025300
2.48376, 6.9972900
2.43959, 6.9811800
2.4308, 6.9819300
2.40957, 6.9016600
2.37688, 6.8288400
2.36392, 6.7089400
2.31624, 6.6661900
2.30125, 6.5945500
2.27442, 6.5374400
2.23435, 6.5446800
2.22062, 6.5100300
2.20455, 6.5481100
2.18377, 6.5170600
2.18746, 6.7494500
2.23893, 7.2305800
2.50871, 7.8978400
2.76314, 6.4324000
2.18111, 6.7700700
2.34642, 6.2729200
2.1247, 6.5378700
2.22316, 6.6092600
2.23291, 6.3828200
2.12811, 6.3696300
2.1153, 6.3700800
2.12993, 6.2506500
2.09986, 6.1128300
2.04823, 6.0594200
2.01438, 6.0665500
2.00355, 6.0319300
1.96923, 6.0126100
1.93942, 5.9181900
1.90619, 5.8459200
1.88186, 5.8332300
1.87167, 5.7559000
1.83327, 5.7585700
1.81357, 5.7874300
1.79634, 5.7816700
1.7715, 5.7017000
1.74283, 5.6462900
1.73249, 5.5993600
1.69962, 5.5897400
1.67996, 5.5217200
1.66156, 5.4403700
1.65159, 5.9105300
1.83544, 9.6560900
3.65656, 9.3061200
3.34112, 7.3381200
2.46819, 7.3213300
2.47325, 7.1351500
2.44157, 6.7995400
2.31841, 6.4508200
2.14731, 6.3824400
2.0806, 6.3917200
2.04035, 6.4797400
2.06825, 6.4095800
2.05957, 6.2493200
2.01394, 6.1416500
1.95934, 6.1344300
1.95042, 6.0868900
1.95207, 5.9090300
1.90173, 5.8031800
1.87253, 5.7775000
1.85244, 5.7817200
1.81412, 5.8684600
1.81764, 5.7538600
1.76774, 5.7155800
1.76131, 5.6538800
1.72345, 5.7020300
1.71573, 5.7301900
1.70692, 5.6237300
1.67474, 5.5446100
1.65513, 5.5249800
1.64508, 5.4865700
1.62376, 5.4145100
1.60786, 5.3264300
1.5924, 5.2923700
1.57289, 5.3054000
1.55383, 5.3410700
1.54754, 5.2685000
1.5284, 5.1950300
1.51753, 5.1406500
1.50276, 5.1030700
1.49168, 5.0306900
1.47869, 4.9788700
1.46828, 4.9604400
1.45109, 4.9749800
1.44295, 4.9318400
1.4278, 4.8721900
1.41496, 4.8326400
1.40167, 4.8122400
1.39254, 4.7581700
1.37992, 4.7286300
1.36615, 4.7422500
1.3562, 4.7292300
1.34689, 4.6608400
1.33406, 4.6155700
1.32423, 4.6031700
1.31509, 4.5648400
1.30456, 4.5387700
1.2944, 4.5484800
1.28607, 4.5116300
1.27613, 4.4794000
1.26816, 4.4733400
1.26387, 4.4640600
1.26924, 4.5402700
1.3121, 4.9950300
1.49734, 5.9041300
1.95843, 6.0315300
1.97355, 4.4278000
1.30456, 5.0867700
1.58777, 4.7801500
1.48398, 4.7550500
1.45534, 4.8124600
1.48423, 4.6588600
1.43894, 4.8197400
1.46358, 4.8145100
1.44077, 4.4706500
1.35977, 4.4647500
1.34936, 4.5067000
1.34926, 4.4279500
1.30912, 4.4326200
1.30625, 4.3815000
1.28972, 4.3256800
1.26463, 4.3455900
1.26007, 4.1961200
1.21482, 4.1848200
1.21958, 4.1924200
1.21106, 4.1322500
1.1854, 4.1121800
1.18341, 4.0752900
1.15353, 4.0944000
1.15627, 3.9915700
1.13833, 3.9965600
1.13379, 4.0181100
1.12329, 3.9993500
1.11924, 3.9663900
1.10355, 3.9834700
1.1023, 3.9254800
1.08777, 3.9032600
1.08535, 3.8828200
1.07061, 3.8499300
1.06897, 3.8073800
1.05781, 3.8299000
1.05559, 3.8158700
1.0477, 3.8009300
1.0388, 3.8000000
1.03551, 3.7615800
1.0267, 3.7611800
1.02185, 3.7244400
1.01452, 3.7052700
1.00743, 3.7065600
1.00251, 3.6612800
0.997874, 3.6529700
0.990916, 3.6288400
0.985439, 3.6458100
0.981963, 3.6122200
0.978442, 3.6527600
0.979375, 3.6324000
1.00229, 3.9731500
1.08298, 4.1917000
1.3059, 4.1246900
1.15491, 3.5590400
0.992733, 3.6833200
1.09615, 3.5606700
1.01526, 3.8241700
1.08483, 3.7443900
1.05314, 3.9191900
1.15519, 3.9491200
1.12862, 3.7096100
1.05208, 3.6217100
0.992264, 3.7376900
1.03724, 3.5542300
1.00349, 3.5149800
0.980134, 3.6301300
1.00031, 3.4168800
0.948065, 3.4624500
0.980003, 3.4310200
0.938105, 3.5522100
0.960647, 3.4631800
0.93615, 3.4227700
0.932871, 3.4283800
0.92298, 3.4574700
0.914189, 3.3803300
0.903919, 3.3634700
0.904264, 3.3654700
0.89224, 3.3506600
0.889294, 3.3016800
0.884909, 3.2953500
0.877147, 3.2895400
0.86692, 3.2684100
0.865188, 3.2547700
0.858453, 3.2681000
0.85964, 3.2740500
0.86594, 3.3574500
0.902835, 3.7068100
1.05546, 4.9430300
1.63938, 5.2475600
1.82682, 3.4189100
0.958741, 4.4737100
1.32403, 3.8139300
1.20403, 3.8939200
1.23505, 3.7294200
1.15641, 3.7747800
1.14623, 3.9794800
1.16169, 3.8940500
1.09581, 3.8164400
1.09795, 3.6749900
1.0644, 3.6593100
1.04344, 3.6406800
1.03873, 3.5019000
0.995505, 3.4880000
0.985517, 3.4961900
0.974537, 3.4961200
0.955761, 3.4798000
0.950599, 3.4522200
0.936682, 3.4395600
0.923966, 3.3993600
0.920726, 3.3012100
0.897072, 3.2895500
0.890973, 3.2980100
0.886653, 3.2564300
0.868962, 3.2887700
0.866418, 3.2584000
0.85563, 3.1803800
0.845722, 3.1562300
0.843064, 3.1335000
0.838566, 3.1196000
0.831086, 3.1365500
0.821901, 3.1408700
0.819713, 3.1251600
0.813375, 3.0911100
0.806739, 3.0576100
0.802952, 3.0626500
0.799604, 3.0491900
0.800211, 3.0719000
0.795933, 3.0548800
0.803537, 3.1240900
0.817353, 3.1324500
0.851081, 3.1405500
0.828262, 2.9545700
0.78586, 2.9389600
0.776595, 3.0576100
0.794562, 2.9647100
0.772205, 2.9640500
0.760152, 3.0793300
0.78148, 2.9857400
0.767849, 2.9336100
0.747213, 2.9962700
0.764128, 2.9193600
0.760282, 2.8734400
0.736555, 2.9474800
0.749903, 2.9088100
0.753643, 2.8662700
0.730606, 2.8777500
0.729202, 2.8905500
0.74484, 2.9156900
0.737288, 2.8521600
0.719753, 2.8505100
0.712911, 2.8693200
0.718836, 2.8583200
0.728508, 2.9079300
0.730432, 2.8441200
0.729886, 2.8353300
0.714385, 2.7978900
0.703021, 2.7819200
0.696878, 2.8066400
0.69623, 2.8123100
0.70314, 2.8642800
0.715265, 2.8940500
0.738491, 3.0101200
0.77382, 3.0685200
0.835996, 2.9654200
0.784646, 2.7738400
0.710119, 2.7691500
0.725072, 2.8095400
0.719563, 2.8319000
0.704966, 2.8266700
0.716303, 2.8354900
0.694258, 2.8511800
0.69226, 2.8172300
0.706633, 2.7682800
0.680084, 2.7431700
0.681424, 2.7201600
0.689841, 2.7225600
0.672491, 2.7217200
0.673273, 2.7067500
0.676665, 2.7526700
0.669769, 2.7036400
0.660614, 2.6916800
0.66267, 2.7469400
0.665251, 2.6793700
0.656957, 2.6813100
0.653416, 2.7048200
0.656831, 2.6860000
0.658653, 2.7060000
0.66213, 2.7473400
0.67619, 2.8526800
0.740177, 3.1775400
0.868856, 3.4486100
1.01182, 2.9843600
0.858429, 3.1145700
0.869736, 2.9027100
0.796208, 2.8470300
0.793837, 2.8431100
0.764296, 3.0747100
0.768662, 2.9125800
0.742952, 2.9440700
0.753184, 2.8504700
0.706106, 3.0240200
0.746476, 2.6885800
0.686806, 2.7348000
0.721198, 2.6858900
0.68667, 2.7365100
0.6866, 2.6936700
0.690067, 2.6626900
0.673006, 2.7575400
0.671874, 2.7000100
0.664715, 2.6635200
0.665285, 2.6445400
0.653561, 2.6928500
0.65327, 2.6579800
0.647421, 2.6000000
0.641617, 2.6198200
0.644923, 2.5820500
0.635901, 2.5827000
0.63648, 2.5915400
0.631158, 2.5770700
0.629774, 2.5550400
0.625972, 2.5775100
0.626224, 2.5788100
0.621041, 2.5521200
0.62001, 2.5584500
0.618405, 2.5563500
0.615243, 2.5420900
0.615948, 2.5332700
0.61133, 2.5358800
0.610737, 2.5364700
0.609132, 2.5546300
0.608091, 2.5359900
0.605394, 2.5172700
0.60481, 2.5257500
0.603092, 2.5167200
0.60077, 2.5099600
0.600669, 2.5210700
0.59919, 2.5049200
0.597274, 2.5023300
0.597172, 2.5057400
0.597189, 2.5159700
0.599293, 2.5289900
0.605791, 2.5875000
0.623352, 2.6744700
0.674233, 2.7989400
0.723956, 2.8812700
0.775681, 2.5552500
0.653072, 2.5389200
0.627975, 2.6521600
0.686497, 2.4824600
0.616703, 2.6820300
0.661018, 2.5952500
0.647313, 2.5086900
0.613477, 2.6900800
0.660668, 2.4620800
0.601426, 2.5334900
0.63382, 2.4431700
0.597248, 2.5126400
0.62203, 2.4641500
0.603419, 2.4675800
0.607289, 2.4986000
0.601619, 2.4696900
0.59598, 2.4646300
0.597127, 2.4475400
0.589378, 2.4632100
0.592953, 2.4421200
0.589086, 2.4177700
0.585218, 2.4587600
0.587146, 2.4203200
0.578993, 2.4304800
0.5823, 2.4186800
0.57568, 2.4196000
0.577245, 2.4011800
0.573147, 2.4080600
0.57427, 2.4130100
0.571111, 2.3984600
0.571995, 2.4123500
0.571442, 2.3950200
0.570345, 2.4106100
0.573234, 2.4091500
0.57494, 2.4374200
0.580991, 2.4309800
0.590034, 2.4857500
0.59709, 2.4495700
0.603343, 2.4216700
0.589303, 2.3803100
0.566783, 2.3713300
0.563089, 2.4153200
0.573458, 2.4325900
0.582487, 2.4493700
0.579555, 2.3953200
0.569311, 2.3523900
0.558169, 2.3534600
0.555773, 2.3657100
0.562998, 2.3857800
0.565424, 2.3750400
0.561964, 2.3643800
0.554656, 2.3475100
0.549294, 2.3416400
0.550631, 2.3434800
0.552783, 2.3525500
0.554745, 2.3491900
0.553655, 2.3347000
0.551312, 2.3443000
0.548258, 2.3210900
0.546217, 2.3278100
0.547177, 2.3264400
0.547025, 2.3445100
0.548308, 2.3272500
0.548967, 2.3432400
0.548934, 2.3176600
0.547335, 2.3177900
0.544916, 2.3033900
0.542382, 2.3032200
0.539843, 2.3011100
0.538674, 2.3029500
0.540472, 2.3278100
0.546889, 2.3517600
0.566348, 2.4623400
0.60407, 2.5717500
0.672316, 2.4992700
0.642829, 2.3544900
0.57681, 2.3980700
0.606698, 2.4794200
0.620666, 2.4104400
0.58206, 2.4752900
0.599308, 2.4597900
0.592486, 2.3062200
0.550006, 2.2960400
0.559364, 2.3103500
0.555996, 2.2854900
0.553466, 2.2900100
0.548607, 2.3598100
0.547789, 2.3086600
0.538641, 2.2954100
0.543936, 2.3106300
0.542504, 2.2703600
0.538213, 2.2501900
0.535455, 2.2555300
0.532723, 2.2616700
0.531255, 2.2710600
0.529862, 2.2753400
0.533073, 2.2714600
0.533276, 2.2786900
0.535926, 2.2837900
0.536842, 2.2789100
0.542758, 2.3042800
0.541619, 2.2750900
0.538148, 2.2620700
0.533805, 2.2526900
0.527494, 2.2379800
0.52152, 2.2274200
0.517015, 2.2284200
0.517143, 2.2411800
0.519857, 2.2561100
0.522701, 2.2516500
0.526431, 2.2531500
0.530341, 2.2810500
0.535336, 2.2691500
0.541836, 2.2790800
0.539745, 2.2591200
0.534427, 2.2385000
0.521546, 2.2133600
0.512162, 2.2043000
0.509754, 2.2291400
0.515764, 2.2286400
0.52218, 2.2359600
0.520866, 2.2171800
0.51591, 2.2035500
0.512861, 2.2139600
0.514464, 2.2168300
0.520925, 2.2602100
0.529743, 2.2523600
0.53887, 2.2754600
0.536532, 2.2133600
0.524356, 2.1851800
0.511549, 2.2449400
0.520773, 2.2812500
0.547691, 2.3213300
0.549311, 2.2739300
0.546178, 2.2731100
0.548217, 2.3327600
0.571885, 2.3184500
0.58266, 2.1860200
0.524722, 2.1947000
0.520035, 2.2604600
0.551129, 2.2164000
0.51581, 2.2543700
0.51774, 2.2517800
0.536414, 2.1890000
0.506795, 2.1847100
0.509549, 2.1982600
0.526895, 2.1708500
0.505404, 2.1877600
0.511019, 2.2156500
0.524912, 2.1815500
0.507445, 2.2003700
0.511683, 2.2069000
0.527842, 2.2056200
0.514252, 2.2083900
0.519606, 2.2132300
0.528102, 2.1654500
0.506704, 2.1489700
0.498156, 2.1373800
0.501028, 2.1434600
0.493567, 2.1694900
0.496633, 2.1702800
0.505277, 2.1573500
0.496387, 2.1318600
0.490764, 2.1171100
0.492668, 2.1139400
0.488211, 2.1140800
0.484269, 2.1253700
0.488411, 2.1502300
0.492172, 2.1348000
0.49192, 2.1398600
0.495519, 2.1543500
0.502283, 2.1442800
0.501065, 2.1310700
0.491719, 2.1230400
0.485227, 2.1173600
0.487407, 2.1555800
0.493786, 2.1678500
0.511944, 2.2855900
0.55886, 2.4509700
0.63917, 2.5052500
0.662409, 2.3368000
0.618275, 2.3934100
0.614902, 2.5201200
0.665639, 2.2790700
0.560314, 2.4501000
0.616103, 2.4585000
0.655818, 2.1632500
0.539069, 2.4063500
0.612701, 2.1964300
0.537898, 2.3025700
0.585871, 2.1920600
0.518277, 2.3403800
0.560256, 2.1721900
0.515178, 2.2312400
0.54162, 2.1345200
0.517213, 2.1778100
0.522376, 2.1340900
0.51256, 2.1409700
0.510677, 2.1429600
0.501608, 2.1588700
0.501891, 2.1032200
0.495557, 2.1204700
0.495434, 2.1027400
0.488777, 2.0931700
0.488656, 2.0847300
0.483192, 2.1146200
0.485813, 2.0903000
0.477229, 2.0775800
0.482119, 2.0564800
0.474542, 2.0736100
0.476539, 2.0544100
0.472026, 2.0483800
0.47161, 2.0628500
0.470724, 2.0549800
0.466892, 2.0508400
0.468894, 2.0409000
0.464245, 2.0467300
0.464913, 2.0336800
0.462961, 2.0284400
0.461241, 2.0380400
0.461556, 2.0252600
0.45812, 2.0229500
0.4596, 2.0207800
0.45665, 2.0182800
0.456793, 2.0117100
0.455737, 2.0205300
0.45444, 2.0212100
0.453864, 2.0117300
0.452939, 2.0093800
0.451666, 2.0117800
0.451553, 2.0026900
0.450444, 1.9998600
0.449784, 2.0042300
0.44972, 2.0070000
0.449813, 2.0046300
0.452152, 2.0258900
0.459182, 2.0578300
0.477701, 2.1485800
0.514889, 2.2663500
0.571552, 2.1830900
0.542176, 2.0525000
0.484365, 2.1208600
0.521493, 2.1139600
0.499276, 2.0395000
0.476158, 2.1210800
0.505164, 2.1129400
0.502564, 2.0919300
0.504345, 2.1128300
0.519094, 2.0801600
0.490006, 2.0016300
0.464562, 2.0178700
0.475769, 2.0526000
0.471222, 2.0422600
0.474339, 1.9736100
0.464428, 1.9567400
0.456175, 2.0236100
0.466593, 1.9934000
0.457477, 1.9865600
0.457814, 2.0041200
0.454132, 1.9685200
0.444978, 1.9751000
0.451095, 1.9741700
0.448808, 1.9721100
0.445089, 1.9708100
0.445493, 1.9517700
0.441629, 1.9561500
0.438002, 1.9578400
0.438848, 1.9523300
0.436649, 1.9517800
0.435903, 1.9558500
0.439049, 1.9499900
0.436442, 1.9487100
0.439051, 1.9680100
0.444718, 1.9702600
0.445871, 1.9822600
0.45166, 1.9895400
0.458525, 1.9797900
0.451675, 1.9372800
0.437785, 1.9270500
0.431986, 1.9510900
0.438175, 1.9840500
0.451941, 2.0289900
0.473767, 2.1113200
0.502435, 2.1650000
0.533976, 2.1443600
0.532588, 2.1159700
0.524191, 2.1656500
0.537205, 2.1469100
0.533766, 2.0438400
0.487695, 2.1254600
0.509669, 2.0539400
0.500349, 1.9824800
0.471711, 2.0653200
0.48368, 1.9952300
0.479036, 1.9561000
0.457729, 2.0479800
0.467017, 2.0134800
0.469755, 1.9430900
0.449728, 2.0024900
0.46294, 1.9426500
0.443603, 1.9272200
0.442723, 1.9446700
0.445084, 1.9453200
0.436522, 1.9313200
0.440201, 1.9083300
0.431955, 1.9359700
0.436328, 1.8983700
0.424492, 1.9111400
0.433165, 1.8920800
0.423182, 1.9048000
0.426787, 1.8956300
0.426265, 1.8852500
0.419288, 1.9083400
0.422698, 1.8763000
0.416712, 1.8847400
0.419049, 1.8875600
0.418312, 1.8861000
0.419087, 1.8778900
0.420538, 1.8903200
0.419523, 1.8792900
0.417764, 1.8680000
0.416084, 1.8656600
0.413972, 1.8656600
0.409882, 1.8585000
0.409669, 1.8523400
0.40698, 1.8564300
0.407131, 1.8576000
0.407988, 1.8520400
0.408555, 1.8732500
0.415887, 1.9078100
0.432686, 2.0031200
0.471939, 2.1758400
0.557951, 2.1205900
0.530177, 1.8744400
0.431239, 2.0250600
0.49515, 2.0729100
0.51252, 2.2913000
0.607066, 2.2087300
0.57155, 1.9946600
0.512229, 2.0274300
0.510744, 2.0364700
0.497175, 1.9834300
0.467002, 2.0578100
0.495865, 1.9418200
0.45117, 1.9958700
0.468471, 1.9243200
0.450393, 1.9012400
0.457225, 1.8812200
0.441409, 1.9301100
0.443936, 1.8990000
0.439427, 1.8588300
0.435516, 1.8561600
0.433123, 1.8639200
0.423644, 1.8785600
0.428527, 1.8383500
0.419207, 1.8450100
0.42168, 1.8466100
0.417144, 1.8566700
0.41566, 1.8440100
0.412366, 1.8253200
0.411722, 1.8139900
0.407997, 1.8230000
0.408124, 1.8132000
0.405188, 1.8115600
0.404583, 1.8170400
0.402104, 1.8254600
0.402845, 1.8121500
0.399709, 1.7981500
0.399254, 1.7993000
0.397777, 1.8076800
0.396878, 1.8010400
0.395461, 1.7937000
0.394725, 1.7871500
0.393797, 1.7846700
0.393002, 1.7804300
0.391067, 1.7831500
0.391517, 1.7847600
0.390365, 1.7884400
0.390291, 1.7852300
0.390037, 1.7805400
0.390709, 1.7870100
0.393183, 1.8067300
0.399463, 1.8361000
0.413912, 1.8993300
0.440334, 1.9719700
0.475153, 1.9756500
0.480054, 1.8415700
0.430177, 1.8533800
0.429516, 1.9672400
0.471154, 1.8207200
0.414498, 1.8124100
0.406945, 1.9113000
0.437523, 1.7956400
0.400536, 1.8296200
0.418708, 1.8557100
0.423803, 1.7855400
0.400436, 1.8585100
0.426868, 1.8654200
0.420385, 1.8311800
0.414203, 1.9010500
0.43605, 1.8295300
0.414524, 1.7757800
0.396544, 1.8419700
0.415287, 1.8169500
0.405939, 1.7892300
0.398264, 1.8087300
0.407748, 1.7854800
0.397327, 1.7548000
0.386716, 1.7920600
0.403695, 1.7948900
0.396756, 1.7546500
0.381968, 1.7779200
0.393083, 1.7895300
0.395033, 1.7495500
0.384303, 1.7646900
0.388884, 1.7774800
0.392921, 1.7377800
0.380252, 1.7440100
0.382002, 1.7626700
0.388409, 1.7457600
0.383248, 1.7359700
0.37997, 1.7519900
0.38339, 1.7512600
0.384806, 1.7458700
0.382188, 1.7572500
0.387401, 1.7922300
0.40465, 1.8322200
0.421168, 1.8787500
0.444312, 1.8456400
0.429543, 1.7748300
0.400809, 1.7688600
0.396043, 1.7805500
0.399777, 1.7284400
0.383082, 1.7531600
0.395019, 1.7761000
0.400131, 1.7433600
0.388998, 1.7629400
0.394768, 1.7879300
0.405139, 1.7881700
0.402556, 1.7634000
0.398048, 1.7451200
0.387408, 1.7417700
0.385769, 1.7485500
0.386361, 1.7175700
0.374611, 1.7280600
0.380715, 1.7411800
0.387221, 1.7241500
0.381346, 1.7220900
0.377403, 1.7171600
0.378143, 1.7250000
0.376765, 1.7068200
0.372244, 1.7054800
0.373053, 1.7105600
0.371902, 1.7065600
0.368177, 1.7087700
0.370781, 1.7129300
0.373099, 1.7145000
0.372549, 1.7085600
0.370776, 1.7114800
0.372929, 1.7203500
0.379251, 1.7433500
0.386, 1.7431200
0.389617, 1.7545100
0.390618, 1.7472800
0.393316, 1.7730000
0.404019, 1.8276700
0.427727, 1.8936200
0.453394, 1.8831200
0.444749, 1.8237000
0.425881, 1.9313100
0.475975, 1.8528600
0.44124, 1.8611000
0.440203, 1.8570100
0.460864, 1.7053200
0.390774, 1.8520000
0.431212, 1.7556500
0.398034, 1.7648800
0.410302, 1.7215700
0.389659, 1.7739300
0.400969, 1.7348600
0.39049, 1.7195000
0.392052, 1.7194900
0.386978, 1.7355400
0.387729, 1.6995300
0.377355, 1.6998700
0.383387, 1.6811300
0.373069, 1.7164900
0.380782, 1.6959600
0.371011, 1.6991200
0.376092, 1.6806500
0.367505, 1.7002200
0.371123, 1.6689900
0.363895, 1.6663500
0.366482, 1.6685600
0.362129, 1.6809000
0.364044, 1.6664000
0.361346, 1.6612200
0.361879, 1.6708200
0.361361, 1.6721900
0.361359, 1.6649600
0.361149, 1.6623000
0.362914, 1.6784500
0.364704, 1.6922200
0.370732, 1.7146000
0.38176, 1.7301700
0.390853, 1.7563300
0.3987, 1.7331200
0.392411, 1.6851000
0.371947, 1.6677300
0.365347, 1.7432500
0.389145, 1.8333700
0.427241, 1.7562900
0.400035, 1.6923400
0.376576, 1.7404500
0.393053, 1.7459800
0.393052, 1.6951100
0.376597, 1.7342600
0.394461, 1.7948200
0.422937, 1.7760800
0.407245, 1.7173300
0.385622, 1.7046800
0.380463, 1.7144100
0.38018, 1.7127500
0.381595, 1.7051000
0.377927, 1.6920100
0.377075, 1.6579100
0.365757, 1.6875700
0.370446, 1.6926600
0.374285, 1.6829700
0.369455, 1.6479100
0.358777, 1.6510500
0.35844, 1.6807200
0.366297, 1.6552900
0.360342, 1.6366200
0.351358, 1.6611100
0.358491, 1.6516500
0.357781, 1.6240500
0.350928, 1.6265800
0.350227, 1.6486200
0.354808, 1.6402500
0.351697, 1.6296300
0.349088, 1.6246100
0.348389, 1.6315700
0.34706, 1.6265800
0.346258, 1.6274300
0.348322, 1.6227700
0.345149, 1.6200800
0.343021, 1.6208800
0.343582, 1.6262400
0.346501, 1.6357500
0.351098, 1.6628700
0.361565, 1.7470600
0.398875, 1.8886200
0.462987, 2.0841000
0.551066, 1.8709700
0.455951, 1.7800600
0.417539, 1.9328900
0.477499, 1.7574600
0.407095, 1.7579600
0.408694, 1.8305600
0.441641, 1.8109100
0.440469, 1.8190500
0.431881, 1.8194900
0.432267, 1.7888900
0.42953, 1.7387000
0.408796, 1.7872400
0.420671, 1.7179500
0.394498, 1.7087000
0.395162, 1.7285600
0.397147, 1.6819200
0.37489, 1.7054300
0.386857, 1.6778500
0.372239, 1.6907700
0.37939, 1.6751000
0.373986, 1.6462800
0.366882, 1.6481800
0.367363, 1.6385100
0.355924, 1.6741800
0.362441, 1.6586300
0.362614, 1.6432500
0.363264, 1.6920200
0.37712, 1.6603900
0.368483, 1.6591000
0.370811, 1.6231900
0.354758, 1.6151900
0.348379, 1.6306300
0.352516, 1.6297200
0.354348, 1.6449700
0.361843, 1.6353500
0.358803, 1.6242900
0.351126, 1.6037600
0.344316, 1.5982700
0.343021, 1.6276300
0.348546, 1.6453900
0.35514, 1.6293700
0.351263, 1.6144000
0.348983, 1.6199100
0.34722, 1.6367300
0.353975, 1.6492700
0.362296, 1.6534600
0.361256, 1.6038100
0.345288, 1.5835700
0.337705, 1.6048000
0.344138, 1.6199600
0.351625, 1.6295400
0.350275, 1.5893800
0.337068, 1.5768400
0.334509, 1.6090500
0.346872, 1.6174700
0.348864, 1.5884500
0.336082, 1.5807000
0.333549, 1.5957200
0.341435, 1.5995400
0.342829, 1.5853300
0.338344, 1.5900900
0.339181, 1.6165900
0.349117, 1.6818000
0.378981, 1.7647000
0.417458, 1.8366000
0.452943, 1.8467300
0.464164, 1.8955200
0.460591, 1.9070400
0.483936, 1.8330200
0.449228, 1.7817100
0.419919, 1.6989500
0.410355, 1.7181200
0.405952, 1.7452800
0.390857, 1.7846700
0.413551, 1.7165800
0.387608, 1.6514900
0.375556, 1.7252700
0.392793, 1.6503900
0.356841, 1.6992100
0.374897, 1.6665700
0.363244, 1.6278700
0.350548, 1.6509300
0.360355, 1.6104800
0.34971, 1.6098100
0.348101, 1.6169500
0.350641, 1.6019700
0.345526, 1.6093200
0.343261, 1.6004500
0.34272, 1.5770900
0.338058, 1.5943300
0.340342, 1.6052100
0.34036, 1.5880000
0.334115, 1.5742100
0.332698, 1.5883400
0.336707, 1.5675800
0.328451, 1.5652400
0.330091, 1.5671300
0.331119, 1.5650100
0.327355, 1.5637700
0.326464, 1.5618400
0.326618, 1.5599200
0.324799, 1.5495200
0.323128, 1.5548600
0.323777, 1.5587800
0.322583, 1.5524500
0.321146, 1.5486300
0.320738, 1.5541100
0.321096, 1.5438500
0.318342, 1.5458100
0.319469, 1.5459000
0.318547, 1.5426100
0.31783, 1.5409400
0.317232, 1.5428000
0.317006, 1.5429500
0.3168, 1.5370700
0.316125, 1.5399100
0.316208, 1.5411300
0.317388, 1.5512000
0.321337, 1.5791400
0.334347, 1.6659500
0.371795, 1.8567400
0.462254, 2.0264300
0.533341, 1.6856300
0.38496, 1.7870400
0.43794, 1.7842100
0.423895, 1.9166800
0.469994, 1.9050100
0.468268, 2.0347300
0.516859, 2.2285700
0.636863, 2.1885800
0.588275, 2.1421700
0.604572, 2.1106900
0.57133, 1.9865300
0.518202, 1.9204600
0.499974, 1.8645500
0.479793, 1.8646400
0.464204, 1.8362700
0.45553, 1.8234900
0.445249, 1.8119400
0.429599, 1.7914900
0.421441, 1.7740600
0.414677, 1.7329100
0.401174, 1.7196300
0.400783, 1.7145700
0.393193, 1.6857800
0.384231, 1.6673200
0.383804, 1.6317400
0.373761, 1.6325800
0.369551, 1.6477000
0.369188, 1.6322300
0.357635, 1.6381100
0.357404, 1.6328100
0.353362, 1.6228800
0.351489, 1.5964200
0.346695, 1.5874400
0.344034, 1.5837500
0.341776, 1.5723000
0.33855, 1.5621900
0.336929, 1.5541400
0.334871, 1.5586000
0.332358, 1.5638500
0.330178, 1.5649700
0.330159, 1.5493700
0.327332, 1.5428300
0.326926, 1.5409600
0.324768, 1.5426300
0.323877, 1.5420500
0.322753, 1.5394600
0.321306, 1.5371500
0.320554, 1.5370100
0.319507, 1.5343400
0.319163, 1.5271600
0.317755, 1.5212400
0.316532, 1.5267700
0.315859, 1.5273600
0.314811, 1.5240900
0.314121, 1.5188000
0.313302, 1.5161500
0.31252, 1.5152100
0.31169, 1.5158800
0.311269, 1.5171500
0.310561, 1.5158300
0.310256, 1.5111200
0.309732, 1.5069700
0.309589, 1.5113400
0.31023, 1.5143400
0.311511, 1.5255900
0.315549, 1.5419900
0.324296, 1.5865600
0.342404, 1.6303400
0.365316, 1.6585800
0.375789, 1.5766300
0.345622, 1.5374500
0.32537, 1.6138100
0.353605, 1.6867100
0.381089, 1.5823200
0.342796, 1.5763200
0.339752, 1.6162500
0.356166, 1.5456000
0.327492, 1.5563600
0.32991, 1.5914800
0.340676, 1.5212700
0.318521, 1.5488700
0.327479, 1.5525300
0.326343, 1.5117200
0.31073, 1.5488000
0.323738, 1.5340800
0.31638, 1.5139900
0.31193, 1.5147700
0.313684, 1.5080400
0.310028, 1.5086200
0.309359, 1.5174300
0.311193, 1.5183300
0.30899, 1.5055300
0.308041, 1.5162900
0.310946, 1.5124000
0.309239, 1.5163700
0.311957, 1.5312600
0.315994, 1.5403000
0.319588, 1.5420800
0.325006, 1.5469600
0.326461, 1.5363800
0.32095, 1.5101600
0.30932, 1.4875600
0.302634, 1.5056700
0.30852, 1.5127300
0.312302, 1.5047500
0.307117, 1.5019100
0.305751, 1.4934200
0.302162, 1.4838300
0.298504, 1.4980100
0.303688, 1.5011300
0.305405, 1.4978000
0.301973, 1.4929100
0.301465, 1.5043400
0.305567, 1.5065800
0.306445, 1.5114200
0.308846, 1.5176800
0.314213, 1.5315200
0.316912, 1.5342300
0.319918, 1.5323300
0.319506, 1.5194300
0.31295, 1.4956300
0.302797, 1.4947900
0.303723, 1.5452400
0.320598, 1.5933600
0.348497, 1.6550100
0.369854, 1.6282200
0.370803, 1.7313000
0.406755, 2.0602900
0.550378, 2.2069000
0.587037, 1.7804800
0.461746, 1.9484800
0.526452, 1.7375000
0.423897, 1.9393400
0.49065, 1.7401100
0.425228, 1.7536400
0.426095, 1.6971200
0.404028, 1.7103100
0.402433, 1.6833100
0.389007, 1.6381600
0.369113, 1.6714500
0.381078, 1.6032600
0.359557, 1.6403400
0.366866, 1.6066400
0.354236, 1.5775500
0.346528, 1.5616200
0.340829, 1.5706200
0.342524, 1.5684100
0.338064, 1.5651600
0.330084, 1.5844300
0.330606, 1.5311000
0.324476, 1.5376000
0.324571, 1.5337800
0.319831, 1.5356800
0.315895, 1.5198500
0.314226, 1.5048700
0.311618, 1.5062500
0.311924, 1.4974500
0.306647, 1.5014100
0.304899, 1.5039400
0.304862, 1.4910900
0.301768, 1.4855300
0.302107, 1.4874600
0.301913, 1.4831100
0.300034, 1.4836900
0.298691, 1.4748700
0.296415, 1.4684400
0.295271, 1.4712700
0.294626, 1.4768600
0.293839, 1.4743200
0.292779, 1.4699400
0.292922, 1.4719400
0.292573, 1.4733900
0.291825, 1.4738800
0.292205, 1.4735900
0.293889, 1.4756100
0.294486, 1.4742600
0.295138, 1.4800400
0.296091, 1.4753800
0.295425, 1.4708500
0.293472, 1.4639200
0.290601, 1.4577100
0.287448, 1.4557800
0.28553, 1.4509700
0.284342, 1.4548600
0.284961, 1.4610300
0.287027, 1.4713600
0.291502, 1.4879300
0.301478, 1.5604800
0.329098, 1.6366100
0.370084, 1.6997700
0.391892, 1.5350900
0.328053, 1.6809100
0.38795, 1.8522700
0.45559, 1.8065400
0.461136, 1.6073900
0.375555, 1.8282600
0.437571, 1.6512100
0.379267, 1.6961900
0.399675, 1.6567400
0.379474, 1.6077800
0.353043, 1.6418800
0.376555, 1.5548000
0.339368, 1.6226500
0.35675, 1.5867700
0.340926, 1.5244200
0.330042, 1.5566600
0.341674, 1.4994700
0.319128, 1.5103000
0.323285, 1.5097100
0.323758, 1.4951300
0.312925, 1.5238900
0.320767, 1.4812900
0.306453, 1.4846200
0.310977, 1.4774300
0.305922, 1.4814800
0.30277, 1.4828900
0.301389, 1.4789800
0.300241, 1.4619200
0.297078, 1.4555700
0.295654, 1.4533300
0.294704, 1.4551100
0.291012, 1.4662200
0.29168, 1.4501700
0.289721, 1.4434900
0.288943, 1.4460600
0.287268, 1.4477300
0.286702, 1.4394100
0.285315, 1.4362900
0.283741, 1.4460900
0.284283, 1.4389400
0.282544, 1.4355700
0.282626, 1.4382500
0.281294, 1.4365400
0.279592, 1.4359500
0.280137, 1.4370900
0.278993, 1.4366100
0.278238, 1.4323400
0.277637, 1.4320200
0.277432, 1.4318000
0.277004, 1.4311400
0.276676, 1.4289600
0.275671, 1.4317200
0.275752, 1.4284400
0.274677, 1.4265900
0.274526, 1.4258300
0.274193, 1.4246200
0.273777, 1.4248800
0.273579, 1.4242800
0.273117, 1.4271800
0.273307, 1.4277800
0.273874, 1.4291700
0.27514, 1.4404200
0.27945, 1.4590000
0.288183, 1.5066800
0.30895, 1.5818600
0.342848, 1.6484000
0.372815, 1.6094800
0.360022, 1.7083600
0.401588, 2.0813200
0.591129, 1.8406200
0.458288, 1.7314200
0.405315, 1.7277700
0.406033, 1.7048000
0.40675, 1.7066200
0.401211, 1.6788600
0.381972, 1.7139600
0.392391, 1.6317700
0.372101, 1.6375500
0.375114, 1.5827200
0.352031, 1.6237700
0.357844, 1.5771000
0.347917, 1.5621100
0.348639, 1.5497900
0.345203, 1.5325600
0.332619, 1.5161500
0.326656, 1.5022000
0.323956, 1.4843100
0.320042, 1.5114400
0.321402, 1.5146500
0.317683, 1.4685100
0.306051, 1.4701500
0.308423, 1.4711700
0.302909, 1.4683500
0.299898, 1.4583700
0.297762, 1.4461200
0.294762, 1.4319600
0.290454, 1.4386800
0.2925, 1.4309400
0.289632, 1.4360700
0.288715, 1.4326400
0.289267, 1.4373800
0.288375, 1.4341800
0.286463, 1.4353000
0.286925, 1.4315100
0.285869, 1.4317700
0.285918, 1.4285000
0.28499, 1.4222400
0.281449, 1.4202000
0.278309, 1.4199000
0.276568, 1.4135600
0.274992, 1.4067900
0.273365, 1.4064800
0.273085, 1.4139100
0.273367, 1.4102600
0.272872, 1.4173900
0.274033, 1.4161400
0.27541, 1.4306700
0.278502, 1.4258400
0.278966, 1.4382700
0.280799, 1.4247700
0.2794, 1.4291500
0.279795, 1.4346100
0.283818, 1.4708800
0.301246, 1.5436400
0.328739, 1.6003700
0.356562, 1.4877000
0.311101, 1.4654100
0.296533, 1.5728100
0.344648, 1.5404300
0.329187, 1.5644700
0.341378, 1.6672700
0.380504, 1.7237600
0.411136, 1.8213800
0.46813, 1.7614600
0.429625, 1.6680200
0.399617, 1.6695100
0.39946, 1.6347400
0.372346, 1.6428900
0.362538, 1.6138200
0.354274, 1.5447100
0.345488, 1.5760600
0.35061, 1.5239000
0.324668, 1.5230000
0.326681, 1.5436500
0.330896, 1.4947300
0.311063, 1.4891700
0.314431, 1.4698800
0.309498, 1.4685800
0.30661, 1.4904600
0.304106, 1.4701300
0.29685, 1.4471700
0.295059, 1.4471100
0.296681, 1.4303000
0.288083, 1.4474000
0.288227, 1.4420900
0.286757, 1.4226800
0.283897, 1.4241900
0.28248, 1.4223600
0.279613, 1.4244700
0.27799, 1.4215900
0.278017, 1.3997000
0.274452, 1.4027400
0.273324, 1.4091200
0.272617, 1.4011700
0.270916, 1.3985100
0.270031, 1.3969100
0.26876, 1.3997700
0.26817, 1.3972300
0.266378, 1.3967900
0.265502, 1.3951200
0.265226, 1.3915100
0.26368, 1.3920700
0.263305, 1.3916800
0.262981, 1.3914900
0.262467, 1.3912200
0.261892, 1.3921900
0.261698, 1.3904000
0.261092, 1.3964900
0.262089, 1.3921100
0.262458, 1.4040100
0.266118, 1.4136800
0.273128, 1.4571200
0.288408, 1.5021200
0.313607, 1.5520500
0.331538, 1.5026100
0.31789, 1.4623300
0.299388, 1.5956200
0.345236, 1.5637400
0.341941, 1.4544600
0.30089, 1.5435200
0.330513, 1.5069900
0.318909, 1.4842900
0.315548, 1.5203500
0.320353, 1.4871800
0.317879, 1.4533200
0.305055, 1.4955300
0.308527, 1.4459000
0.293329, 1.4393700
0.291022, 1.4560200
0.296295, 1.4322300
0.285646, 1.4217600
0.283397, 1.4151500
0.283438, 1.4184700
0.281609, 1.4026300
0.272466, 1.4010200
0.274926, 1.3921000
0.274072, 1.3840700
0.26816, 1.4003600
0.270986, 1.3736400
0.264951, 1.3885100
0.268175, 1.3886500
0.263526, 1.3825400
0.26319, 1.3785700
0.262796, 1.3712000
0.259947, 1.3804800
0.261745, 1.3700700
0.257528, 1.3716500
0.259505, 1.3645000
0.25644, 1.3757700
0.257043, 1.3686100
0.255409, 1.3722900
0.255515, 1.3719100
0.255098, 1.3664000
0.253414, 1.3653800
0.253606, 1.3719600
0.25437, 1.3735600
0.254942, 1.3800000
0.258241, 1.3918400
0.26443, 1.4320700
0.281507, 1.4904800
0.309496, 1.5952900
0.352716, 1.6154300
0.368911, 1.4890600
0.308253, 1.5361600
0.33098, 1.6448500
0.374352, 1.4823500
0.308038, 1.5590500
0.336528, 1.5349500
0.326738, 1.4761700
0.306574, 1.4561000
0.297361, 1.4785900
0.300745, 1.4395300
0.289904, 1.4402500
0.302286, 1.4087700
0.276936, 1.4631000
0.290519, 1.3929600
0.275236, 1.4028100
0.278683, 1.4076600
0.273327, 1.4081700
0.270795, 1.3843600
0.271355, 1.3703000
0.266382, 1.3806600
0.264987, 1.3881200
0.265602, 1.3723800
0.262603, 1.3686800
0.262428, 1.3705800
0.261429, 1.3627500
0.258209, 1.3669300
0.258611, 1.3597400
0.25634, 1.3560400
0.256042, 1.3561900
0.25537, 1.3540600
0.251615, 1.3611700
0.253412, 1.3524200
0.25105, 1.3499800
0.251, 1.3560800
0.250663, 1.3557500
0.250124, 1.3532400
0.251011, 1.3566500
0.252294, 1.3866600
0.261623, 1.4142600
0.27806, 1.5012900
0.31309, 1.5829100
0.351546, 1.5525800
0.341449, 1.5417100
0.335415, 1.6216200
0.369589, 1.4943900
0.315122, 1.4650400
0.310694, 1.4720500
0.305796, 1.5070300
0.31553, 1.4446900
0.293554, 1.4531700
0.306257, 1.3853900
0.274327, 1.4738600
0.30096, 1.3862000
0.273711, 1.4064200
0.282046, 1.3846800
0.268851, 1.3997700
0.274804, 1.3862700
0.271737, 1.3598000
0.265223, 1.3679300
0.267869, 1.3646100
0.261532, 1.3666100
0.264199, 1.3537600
0.25893, 1.3613600
0.261513, 1.3493100
0.254169, 1.3584500
0.257048, 1.3537400
0.25316, 1.3523200
0.254953, 1.3402700
0.250076, 1.3514100
0.251602, 1.3445200
0.247572, 1.3446100
0.249102, 1.3356500
0.246567, 1.3405000
0.247569, 1.3377400
0.24647, 1.3373400
0.24669, 1.3400400
0.246576, 1.3456000
0.24664, 1.3424300
0.247857, 1.3517700
0.250658, 1.3572100
0.254856, 1.3829300
0.26172, 1.3849500
0.269029, 1.4048900
0.270692, 1.3747300
0.264423, 1.3687900
0.257179, 1.3891100
0.267937, 1.4189500
0.284332, 1.4132000
0.280761, 1.3556900
0.255136, 1.3702300
0.261993, 1.3881200
0.265341, 1.3578900
0.253917, 1.3763100
0.265803, 1.3870400
0.265064, 1.3529500
0.254529, 1.3695000
0.264266, 1.3524300
0.254789, 1.3347600
0.250062, 1.3547500
0.260177, 1.3641900
0.260896, 1.4083000
0.273737, 1.4052600
0.281038, 1.3804100
0.266543, 1.3553800
0.260926, 1.3848700
0.27164, 1.3871800
0.26745, 1.3547600
0.259647, 1.3545100
0.256551, 1.3538800
0.255761, 1.3679100
0.257808, 1.3384800
0.249722, 1.3253400
0.244471, 1.3592600
0.253202, 1.3444300
0.250027, 1.3235300
0.24098, 1.3564700
0.250953, 1.3491200
0.255717, 1.3652900
0.25635, 1.3961300
0.274276, 1.4485300
0.290418, 1.4267800
0.286149, 1.3864300
0.26874, 1.4014900
0.280024, 1.4657400
0.305308, 1.4767600
0.30602, 1.4175200
0.290398, 1.3990600
0.278459, 1.4543500
0.295201, 1.4461700
0.301415, 1.3622300
0.261962, 1.3922100
0.272977, 1.3855100
0.277741, 1.3480400
0.254111, 1.3826800
0.265648, 1.3466500
0.255305, 1.3629000
0.258313, 1.3773800
0.258709, 1.3357500
0.248402, 1.3324300
0.252075, 1.3464800
0.252555, 1.3283000
0.245016, 1.3251500
0.250175, 1.3248000
0.24501, 1.3453100
0.249662, 1.3239100
0.243949, 1.3263700
0.243992, 1.3463100
0.249156, 1.3634800
0.258341, 1.4072600
0.28007, 1.4737600
0.305077, 1.5036600
0.315413, 1.4246500
0.288022, 1.4326300
0.285982, 1.4534300
0.294909, 1.3724900
0.265278, 1.4103800
0.281195, 1.4553400
0.297957, 1.4099300
0.284087, 1.4143400
0.285134, 1.3865500
0.267844, 1.3790200
0.268684, 1.3332800
0.2513, 1.4055200
0.277882, 1.3744400
0.264897, 1.3925700
0.275038, 1.3658300
0.261539, 1.3594800
0.255995, 1.3540200
0.256495, 1.3407700
0.251449, 1.3480300
0.254197, 1.3347800
0.250101, 1.3337700
0.243659, 1.3334900
0.245133, 1.3246400
0.246734, 1.3259200
0.243715, 1.3307300
0.241583, 1.3211200
0.241115, 1.3151000
0.243035, 1.3305200
0.241958, 1.3256500
0.240549, 1.3306200
0.244649, 1.3290500
0.247916, 1.3497200
0.247654, 1.3439400
0.248954, 1.3502300
0.250176, 1.3330700
0.248166, 1.3406800
0.24643, 1.3198400
0.239709, 1.3044100
0.235719, 1.3224800
0.240175, 1.3280600
0.243991, 1.3295100
0.24132, 1.3094500
0.236344, 1.3071100
0.235314, 1.3172900
0.238162, 1.3267400
0.243964, 1.3430600
0.248474, 1.3540900
0.256987, 1.4117600
0.279285, 1.4888500
0.318847, 1.5072900
0.326508, 1.4089200
0.286697, 1.4382000
0.28911, 1.4669600
0.304335, 1.4319900
0.295136, 1.4486300
0.297831, 1.4320700
0.282243, 1.4526400
0.301745, 1.4483900
0.29752, 1.4163800
0.283432, 1.3529200
0.261368, 1.3959700
0.278864, 1.3598600
0.26518, 1.3667800
0.263421, 1.3527800
0.257843, 1.3471100
0.257158, 1.3671800
0.262275, 1.3226400
0.245406, 1.3417900
0.251262, 1.3145200
0.241854, 1.3363800
0.25139, 1.3160200
0.241595, 1.3203000
0.244206, 1.3093100
0.238186, 1.3080100
0.240374, 1.3064800
0.239968, 1.3107800
0.239276, 1.3155400
0.23839, 1.3132100
0.238694, 1.3065200
0.235732, 1.3111500
0.235877, 1.3100500
0.233473, 1.3030000
0.232649, 1.3031300
0.231975, 1.2964700
0.23344, 1.3127500
0.235158, 1.3061100
0.23558, 1.3203300
0.237433, 1.3066300
0.235704, 1.3130900
0.234871, 1.3025400
0.232765, 1.3039300
0.231399, 1.3086700
0.234567, 1.3248800
0.241933, 1.3705100
0.258683, 1.4150000
0.286522, 1.4360500
0.290824, 1.3573000
0.2594, 1.3041900
0.234801, 1.3686200
0.260132, 1.3959400
0.271206, 1.3574000
0.25766, 1.4072800
0.278716, 1.3480800
0.259235, 1.3513800
0.256359, 1.4340400
0.289284, 1.4720600
0.303507, 1.3979200
0.286558, 1.3894700
0.2681, 1.3869000
0.275763, 1.3752400
0.282318, 1.3902900
0.276885, 1.3603500
0.262022, 1.3490100
0.262274, 1.3193300
0.248107, 1.3445400
0.252796, 1.3408200
0.255424, 1.3198100
0.250104, 1.3158100
0.245423, 1.3312400
0.246525, 1.2935900
0.237511, 1.3191300
0.242943, 1.3089300
0.238424, 1.2849400
0.232413, 1.2983900
0.236995, 1.2975200
0.233531, 1.3148700
0.238819, 1.2901900
0.233956, 1.2941200
0.233062, 1.2905100
0.228041, 1.2825000
0.226702, 1.2836800
0.229147, 1.2863300
0.228138, 1.2965800
0.228854, 1.2901100
0.230879, 1.3141900
0.237006, 1.3274500
0.245416, 1.3614200
0.255855, 1.3780500
0.269453, 1.4138400
0.280481, 1.4431600
0.292691, 1.5675900
0.354068, 1.7129600
0.395803, 1.7960100
0.453013, 1.6896900
0.405114, 1.6592700
0.368195, 1.7421900
0.415244, 1.4835100
0.326352, 1.6885800
0.394749, 1.4708300
0.310719, 1.6105700
0.362641, 1.3985400
0.282711, 1.5071800
0.32019, 1.4235800
0.290347, 1.4386900
0.287953, 1.4398500
0.284895, 1.4178800
0.27802, 1.3778000
0.270242, 1.3650100
0.268631, 1.3730100
0.264075, 1.3447900
0.257432, 1.3357200
0.253802, 1.3287500
0.252325, 1.3152900
0.246839, 1.3171800
0.245823, 1.3188300
0.244217, 1.3031600
0.239736, 1.3017100
0.23903, 1.2960800
0.235777, 1.3000600
0.235459, 1.2973800
0.231377, 1.3017200
0.232867, 1.2895900
0.229574, 1.2887600
0.229268, 1.2850100
0.226912, 1.2916400
0.227101, 1.2876200
0.225005, 1.2841500
0.224104, 1.2811900
0.224266, 1.2788200
0.222077, 1.2776700
0.222392, 1.2700200
0.221069, 1.2723400
0.22153, 1.2758300
0.220683, 1.2762400
0.22214, 1.2860300
0.226012, 1.3014900
0.235898, 1.3720100
0.261772, 1.4442600
0.302203, 1.4821200
0.313119, 1.3078200
0.241257, 1.3510600
0.26104, 1.3765900
0.262867, 1.3436300
0.262388, 1.3382300
0.261341, 1.3564000
0.261501, 1.3236600
0.246347, 1.3076200
0.245131, 1.2968000
0.239925, 1.3007900
0.239633, 1.2993600
0.240487, 1.2916700
0.235247, 1.2993400
0.237673, 1.2828400
0.234382, 1.2708400
0.230406, 1.2893700
0.231622, 1.2727200
0.227527, 1.2656600
0.22786, 1.2628700
0.225171, 1.2684100
0.227244, 1.2707500
0.225411, 1.2619600
0.223648, 1.2666700
0.222753, 1.2681600
0.22333, 1.2691000
0.224341, 1.2742900
0.226283, 1.2860500
0.230676, 1.3026100
0.237407, 1.3141700
0.24155, 1.3109000
0.242495, 1.3096300
0.240997, 1.3211400
0.243661, 1.3453200
0.254649, 1.3610000
0.260423, 1.2994200
0.237616, 1.3201500
0.238691, 1.3604900
0.258421, 1.3496800
0.250391, 1.2876300
0.23245, 1.3216600
0.242496, 1.2858600
0.231414, 1.2725400
0.229172, 1.3086500
0.239121, 1.2693300
0.224948, 1.2713700
0.226222, 1.2807000
0.226978, 1.2621400
0.219717, 1.2677100
0.223817, 1.2622200
0.220753, 1.2637300
0.219274, 1.2582600
0.217997, 1.2594500
0.218418, 1.2586700
0.218484, 1.2525400
0.21507, 1.2639700
0.219509, 1.2616000
0.217686, 1.2499300
0.216334, 1.2722100
0.223086, 1.2690100
0.223944, 1.2966700
0.231909, 1.3017400
0.240979, 1.3160900
0.238591, 1.2891100
0.23425, 1.3116800
0.239895, 1.3823300
0.274875, 1.5188100
0.335571, 1.5024100
0.329773, 1.3480000
0.263504, 1.4474100
0.302717, 1.4818500
0.29982, 1.3369500
0.248608, 1.3968800
0.276963, 1.3424900
0.247289, 1.3353100
0.251154, 1.3340200
0.253833, 1.2999800
0.234535, 1.3296000
0.248441, 1.2769600
0.232178, 1.2955800
0.238318, 1.3006800
0.23425, 1.2892100
0.231339, 1.2861500
0.235212, 1.2692200
0.223422, 1.2986600
0.230142, 1.2563400
0.21921, 1.2722900
0.22611, 1.2628900
0.219581, 1.2680200
0.220618, 1.2586600
0.220075, 1.2564300
0.215893, 1.2770300
0.220348, 1.2571400
0.216483, 1.2675400
0.22174, 1.2775600
0.224065, 1.2962600
0.229437, 1.2957500
0.235191, 1.2969900
0.233234, 1.2914200
0.229396, 1.3151700
0.238619, 1.3540800
0.25594, 1.3685700
0.261349, 1.2886600
0.230608, 1.2935700
0.232403, 1.3440900
0.252027, 1.3059800
0.233439, 1.3277200
0.248556, 1.3580700
0.258635, 1.3248100
0.247216, 1.3426400
0.252162, 1.2828200
0.226324, 1.2993800
0.23171, 1.3349300
0.246727, 1.2903700
0.235135, 1.3236200
0.240331, 1.3082500
0.23928, 1.2846900
0.234902, 1.2676700
0.228504, 1.2729300
0.225503, 1.2794000
0.228292, 1.2449200
0.218926, 1.2586600
0.219064, 1.2694900
0.223284, 1.2410500
0.216798, 1.2536700
0.218249, 1.2629400
0.218229, 1.2389900
0.213003, 1.2408700


==> data/0_grurnnG3g64.txt <==
4.84282, 38.3196000
16.9343, 24.0178000
10.2343, 11.8058000
4.72602, 11.4908000
4.61908, 9.7107100
3.81823, 9.4274700
3.681, 9.1685600
3.54799, 8.6560800
3.29885, 8.7048000
3.31228, 8.7754800
3.34601, 8.5852100
3.26792, 8.3211700
3.15699, 8.0851500
3.05261, 7.9706800
2.99523, 8.0053200
3.00412, 8.0171400
3.00579, 7.9507000
2.96779, 7.8916900
2.9281, 7.8032400
2.87873, 7.7785500
2.85651, 7.7839600
2.84748, 7.7675300
2.83249, 7.7372500
2.81549, 7.6977200
2.7985, 7.6598400
2.78579, 7.6081300
2.75996, 7.5671400
2.74572, 7.6069200
2.7508, 7.6908800
2.81201, 7.9924500
2.91772, 7.9112300
2.91722, 7.4312200
2.68041, 7.5877800
2.75096, 7.4070900
2.68356, 7.4306300
2.69686, 7.3238400
2.63783, 7.3904300
2.6636, 7.2484700
2.60225, 7.2871800
2.61921, 7.2403300
2.58874, 7.2001000
2.55953, 7.2115700
2.55922, 7.1373200
2.52478, 7.1269300
2.51885, 7.1018500
2.50235, 7.0625200
2.47857, 7.0461800
2.46843, 7.0167200
2.45398, 7.0589800
2.47668, 7.4393000
2.63631, 8.3110200
3.06467, 8.0050400
2.92951, 6.9894200
2.48092, 7.1725200
2.56119, 7.2836700
2.6121, 6.9346700
2.45504, 6.9183800
2.44115, 7.0199200
2.47318, 7.0216900
2.4623, 6.8760400
2.3989, 6.7885900
2.35045, 6.7976100
2.3335, 6.8258300
2.32634, 6.7960100
2.30195, 6.7305100
2.26843, 6.6700600
2.23081, 6.6756300
2.20387, 6.5994000
2.18355, 6.6769800
2.20911, 7.3553600
2.55221, 10.0653000
3.74158, 7.1315700
2.50075, 7.5958500
2.72377, 6.9346900
2.42031, 6.8095900
2.33773, 6.8056300
2.34091, 6.8190800
2.35572, 6.7898600
2.32795, 6.8101800
2.30566, 6.8029900
2.30171, 6.6547800
2.23712, 6.5518100
2.20509, 6.4306500
2.14183, 6.4821800
2.12917, 6.3481400
2.09497, 6.3934300
2.1285, 7.1417600
2.46503, 9.3671100
3.39651, 7.6393700
2.73747, 7.0778500
2.51055, 6.3149400
2.18269, 6.5245400
2.26843, 6.6371100
2.29732, 6.6090700
2.27535, 6.6442400
2.27492, 6.9464900
2.44518, 8.3675600
3.05076, 8.7863600
3.31886, 6.4890400
2.25331, 6.7135700
2.33209, 6.9644800
2.44027, 6.7271400
2.33187, 6.5640100
2.24813, 6.5727700
2.23282, 6.6252900
2.22931, 6.6438100
2.20531, 6.6170700
2.16506, 6.5422800
2.1146, 6.4731200
2.0749, 6.4167900
2.04308, 6.3308400
2.00024, 6.2253100
1.95155, 6.1451000
1.91258, 6.0949500
1.88312, 6.0533200
1.85432, 6.0082500
1.82457, 5.9559200
1.79154, 5.9260200
1.76354, 5.8971400
1.73605, 5.8557700
1.70856, 5.7883800
1.68254, 5.7032800
1.65328, 5.6276300
1.62118, 5.5489400
1.595, 5.4437700
1.57312, 5.3506200
1.55138, 5.2876300
1.52847, 5.2466600
1.50631, 5.2234300
1.49476, 5.3458800
1.53562, 6.5033400
2.08686, 11.6558000
4.43868, 8.0682600
2.91587, 7.4098100
2.6665, 6.3133800
2.19725, 6.5044700
2.25818, 6.5106300
2.24478, 6.3237600
2.1782, 6.0674200
2.06029, 6.1147200
2.06585, 6.1333400
2.05768, 6.0085500
1.96621, 6.0016500
1.92766, 5.9227900
1.89529, 5.7970000
1.85926, 5.6244800
1.7974, 5.5095400
1.7379, 5.5488900
1.69937, 5.6201300
1.68791, 5.4504800
1.6317, 5.3983600
1.61554, 5.3814000
1.57354, 5.4590800
1.56197, 5.3224500
1.53696, 5.1554500
1.51682, 5.1959900
1.5586, 5.5463600
1.7232, 6.1650300
1.9957, 5.3275700
1.64181, 5.1231000
1.5751, 4.9703400
1.4881, 5.1873300
1.56988, 5.0676000
1.51615, 4.9606300
1.48242, 4.8175800
1.45907, 4.7864100
1.43605, 4.7919800
1.42526, 4.7642900
1.39405, 4.6613900
1.35545, 4.5994400
1.33273, 4.5703700
1.31603, 4.5099100
1.30064, 4.5016600
1.28349, 4.5230200
1.26431, 4.4910000
1.25433, 4.4335900
1.23722, 4.3866900
1.2206, 4.3400600
1.2125, 4.2735300
1.19572, 4.2484300
1.17822, 4.2590500
1.17074, 4.2065300
1.15752, 4.1601000
1.14803, 4.1345800
1.13597, 4.1177200
1.12503, 4.0895700
1.11282, 4.0758500
1.10143, 4.0615300
1.09267, 4.0384100
1.08294, 4.0026700
1.07574, 3.9721000
1.06569, 3.9746300
1.05651, 3.9615800
1.04964, 3.9466400
1.04118, 3.8718100
1.032, 3.8915400
1.02775, 3.8624800
1.04045, 4.2307200
1.14612, 5.2417800
1.75422, 8.6046400
2.91257, 4.2156000
1.36715, 5.0253400
1.74365, 4.9372000
1.61119, 4.6114800
1.52525, 4.8184000
1.6199, 4.7336900
1.52961, 4.6508900
1.4826, 4.5210200
1.42222, 4.5488500
1.41884, 4.4335000
1.37701, 4.3493000
1.34806, 4.3210700
1.32265, 4.2100900
1.276, 4.1825300
1.26617, 4.1644600
1.2478, 4.1736000
1.22876, 4.1039200
1.20989, 4.0943100
1.1873, 4.0812400
1.16234, 4.0182700
1.14843, 3.9401900
1.13002, 3.9339100
1.12409, 3.8831800
1.10289, 3.8719900
1.08899, 3.8624400
1.07611, 3.8262300
1.06039, 3.8129200
1.04808, 3.8000700
1.03751, 3.7620000
1.02788, 3.7855100
1.01624, 3.7914300
1.00445, 3.7593800
0.994724, 3.7137300
0.98413, 3.6952100
0.979109, 3.7499000
0.973215, 3.7309000
0.986291, 4.0116200
1.05995, 4.4235700
1.3553, 6.3151100
1.96558, 4.2663000
1.32374, 4.3866000
1.40939, 3.9565500
1.218, 4.2687300
1.30838, 4.2365500
1.26994, 4.2943300
1.29199, 4.1260300
1.2416, 3.9208200
1.18924, 3.8957200
1.19447, 3.7961500
1.14614, 3.8026300
1.11374, 3.9165500
1.11428, 3.8210800
1.07398, 3.7381200
1.04613, 3.7136000
1.03505, 3.6703600
1.0142, 3.6312600
0.997974, 3.5922900
0.986015, 3.5689000
0.965032, 3.6215100
0.95778, 3.6894800
0.95863, 3.6337300
0.945065, 3.5223700
0.932039, 3.4655100
0.923498, 3.4530600
0.912405, 3.4766100
0.909499, 3.4540500
0.896604, 3.4191100
0.88496, 3.4215900
0.877232, 3.4544400
0.87138, 3.4660400
0.868141, 3.3943600
0.855039, 3.3441800
0.848246, 3.3267600
0.839888, 3.3355300
0.833981, 3.3218200
0.828318, 3.2754200
0.818672, 3.2631300
0.81324, 3.2821400
0.807144, 3.2907200
0.801634, 3.2533100
0.793947, 3.2180000
0.787858, 3.2026500
0.781079, 3.1990300
0.776074, 3.1809800
0.769356, 3.1618900
0.763451, 3.1595700
0.757661, 3.1542700
0.752376, 3.1219600
0.746589, 3.1060300
0.741633, 3.0922300
0.736554, 3.1166300
0.735748, 3.1120800
0.748475, 3.4994200
0.854708, 4.5577700
1.45441, 8.1504300
2.6333, 4.3381700
1.29734, 4.4256400
1.40677, 4.0287600
1.33126, 4.2908800
1.42494, 4.3476300
1.39464, 4.2880500
1.37133, 3.9968300
1.30986, 3.7980100
1.25154, 3.9112600
1.25759, 3.8504300
1.18093, 3.9705100
1.17065, 4.0246200
1.16456, 3.7839500
1.0975, 3.7568500
1.09931, 3.7071400
1.08352, 3.5913900
1.03557, 3.6507800
1.027, 3.6453700
1.0128, 3.4967900
0.977459, 3.4111400
0.956628, 3.4262500
0.952665, 3.4073100
0.924233, 3.4173400
0.902577, 3.4513300
0.896955, 3.3993000
0.875219, 3.3644700
0.857162, 3.3416300
0.848076, 3.3156400
0.837699, 3.3109800
0.822288, 3.3180300
0.815535, 3.2603500
0.800913, 3.2314300
0.795288, 3.2201100
0.787856, 3.2108500
0.779047, 3.1830800
0.772217, 3.1664200
0.763708, 3.1210700
0.757461, 3.0927300
0.750885, 3.0746000
0.743224, 3.0873500
0.737935, 3.0619900
0.731826, 3.0515300
0.726286, 3.0285600
0.721427, 3.0349400
0.719733, 3.0311900
0.722683, 3.1017300
0.741117, 3.1432800
0.787205, 3.4144600
0.88445, 3.4418700
0.955619, 3.1371500
0.813819, 2.9486000
0.73872, 3.0542500
0.812667, 2.8808000
0.720456, 3.1133300
0.779865, 2.8916000
0.705217, 2.9966200
0.745681, 2.9535400
0.699455, 3.0279900
0.722582, 2.9162600
0.694598, 2.9435600
0.696603, 2.9515400
0.688962, 2.8640200
0.678853, 2.8196100
0.675339, 2.8342800
0.671555, 2.8282400
0.664071, 2.7920500
0.658873, 2.7873800
0.653073, 2.7974800
0.648567, 2.7968200
0.644429, 2.8035600
0.636735, 2.7956300
0.637645, 2.7548600
0.63185, 2.7596000
0.627406, 2.7490900
0.621367, 2.7303200
0.622796, 2.7224300
0.615382, 2.7148600
0.61367, 2.7017600
0.61049, 2.7214300
0.609238, 2.7040700
0.605282, 2.6894200
0.601077, 2.6806200
0.601599, 2.6824800
0.601454, 2.7003500
0.611372, 2.7503600
0.63795, 2.8869300
0.718565, 3.3042000
0.892413, 3.4322100
0.990354, 2.9640500
0.77248, 2.8741800
0.769676, 2.7319700
0.701621, 2.9284400
0.746133, 2.8254800
0.684963, 2.8015800
0.695331, 2.7330600
0.667806, 2.8080500
0.679154, 2.7854800
0.64833, 2.8020100
0.655923, 2.7162900
0.633346, 2.6985200
0.639852, 2.6578700
0.619441, 2.7167800
0.627577, 2.6589900
0.611358, 2.6214500
0.606176, 2.6153900
0.604426, 2.6268600
0.59222, 2.6516900
0.592246, 2.6314500
0.583472, 2.5892000
0.582539, 2.5502300
0.579298, 2.5393300
0.570611, 2.5600000
0.56969, 2.5386400
0.564901, 2.5107600
0.561093, 2.5164900
0.558684, 2.5322200
0.55361, 2.5506200
0.554643, 2.5071600
0.548512, 2.4798300
0.547016, 2.4628800
0.544287, 2.4630300
0.540845, 2.4541600
0.538992, 2.4245100
0.535794, 2.4094300
0.534852, 2.4087800
0.531406, 2.4239700
0.530095, 2.4202200
0.528242, 2.4115400
0.527075, 2.4033700
0.524736, 2.4151300
0.524014, 2.4063900
0.523214, 2.4055300
0.526085, 2.4000300
0.534383, 2.4729500
0.560804, 2.5751700
0.620239, 2.7463900
0.687381, 2.6027300
0.654609, 2.3471000
0.539164, 2.5211100
0.596968, 2.4719000
0.581525, 2.3647000
0.53505, 2.5401700
0.590759, 2.3660900
0.530227, 2.4144000
0.54868, 2.4652300
0.551907, 2.3646300
0.518483, 2.4116900
0.539467, 2.4001000
0.528884, 2.3346500
0.512545, 2.3734100
0.53145, 2.3333400
0.50636, 2.3705400
0.515354, 2.3560000
0.515688, 2.3190600
0.498844, 2.3455600
0.508654, 2.3188600
0.50424, 2.2990800
0.493426, 2.3193600
0.500143, 2.2953600
0.496818, 2.2769400
0.488094, 2.2983100
0.493227, 2.2844300
0.492052, 2.2715700
0.483547, 2.2877200
0.48636, 2.2718100
0.486565, 2.2537600
0.48225, 2.2445200
0.478657, 2.2450400
0.480663, 2.2426400
0.480211, 2.2275100
0.474588, 2.2346300
0.474984, 2.2351600
0.478675, 2.2635400
0.485733, 2.2969700
0.508212, 2.5074700
0.589906, 2.8415000
0.761025, 2.9826300
0.814937, 2.3010600
0.511601, 2.5275500
0.612794, 2.3002700
0.522847, 2.3456500
0.538616, 2.3906800
0.554577, 2.3637400
0.537263, 2.3109300
0.524632, 2.3035100
0.524535, 2.3427600
0.528518, 2.3615800
0.523389, 2.3072800
0.513646, 2.2572200
0.512362, 2.2674800
0.51228, 2.2973400
0.507158, 2.2822300
0.504337, 2.2530000
0.499462, 2.2615300
0.498019, 2.2722200
0.496099, 2.2812100
0.493374, 2.2512600
0.489104, 2.2441500
0.486169, 2.2367000
0.483303, 2.2275600
0.481876, 2.2347800
0.479643, 2.2332600
0.479228, 2.2333700
0.476739, 2.2297900
0.474967, 2.2283900
0.471782, 2.2120700
0.468976, 2.2088100
0.467717, 2.2156800
0.465564, 2.2074000
0.465435, 2.1916000
0.463641, 2.1807900
0.463548, 2.1928400
0.462881, 2.1898000
0.463553, 2.2144700
0.465153, 2.2089500
0.468471, 2.2324300
0.474317, 2.2167600
0.483104, 2.2458000
0.491012, 2.2095600
0.488957, 2.1926000
0.472503, 2.1406800
0.45291, 2.1372700
0.449835, 2.1784900
0.45957, 2.1770800
0.463524, 2.1749200
0.456252, 2.1435500
0.447399, 2.1389400
0.445603, 2.1592600
0.449008, 2.1380500
0.449892, 2.1404700
0.445531, 2.1078800
0.438659, 2.1072000
0.436144, 2.1206000
0.438012, 2.1161000
0.438369, 2.1189500
0.434686, 2.1034800
0.429309, 2.1014000
0.427031, 2.1025200
0.42849, 2.0926000
0.429548, 2.0925400
0.427617, 2.0827500
0.424335, 2.0767600
0.422594, 2.0865500
0.423405, 2.0765000
0.425505, 2.0935000
0.427449, 2.0825800
0.430658, 2.1170100
0.438969, 2.1379600
0.45845, 2.2065700
0.486565, 2.2408900
0.517667, 2.1775800
0.487441, 2.0156800
0.427757, 2.0632900
0.432223, 2.1401700
0.45799, 2.0862300
0.438097, 2.0816300
0.432523, 2.0521100
0.434452, 2.0978700
0.430213, 2.0474800
0.416889, 2.0119300
0.41976, 2.0659700
0.422196, 2.0421800
0.414873, 2.0501300
0.415104, 2.0608700
0.413535, 2.0544400
0.412454, 2.0377200
0.409909, 2.0283500
0.408165, 2.0539300
0.410637, 2.0280400
0.412825, 2.0700300
0.416654, 2.0469300
0.431697, 2.1389800
0.450831, 2.1360500
0.47709, 2.2041100
0.478009, 2.0715200
0.440111, 2.0137400
0.42011, 2.1229500
0.443071, 2.0370600
0.429309, 2.0558500
0.429757, 2.0311900
0.416718, 2.0292300
0.415081, 2.0168400
0.412996, 1.9956100
0.406641, 2.0098500
0.40671, 2.0251000
0.4099, 2.0023700
0.403301, 1.9948900
0.4072, 1.9915700
0.399974, 1.9882600
0.396778, 1.9819100
0.396928, 1.9323600
0.3965, 1.9595200
0.392309, 1.9823400
0.394554, 1.9648800
0.393427, 1.9631200
0.391269, 1.9679000
0.392628, 1.9780700
0.39089, 1.9517800
0.389958, 1.9611900
0.389626, 1.9628900
0.390896, 1.9624000
0.390244, 1.9475200
0.390887, 1.9609700
0.391651, 1.9470500
0.392359, 1.9623100
0.391063, 1.9392100
0.389821, 1.9477900
0.387958, 1.9361700
0.38472, 1.9269900
0.38202, 1.9181300
0.378673, 1.9194300
0.377111, 1.8890600
0.378866, 1.9395700
0.385706, 1.9416400
0.400849, 2.0457500
0.43838, 2.1023400
0.469746, 2.1130400
0.48578, 2.0368900
0.451344, 2.2275400
0.553519, 2.5207300
0.613048, 2.0256300
0.491618, 1.8948600
0.434974, 2.1684900
0.498828, 2.0344400
0.436452, 2.0671500
0.461592, 1.9782400
0.431472, 1.9916800
0.437444, 2.0132400
0.423433, 2.0398100
0.428225, 1.9672300
0.418176, 1.9504000
0.411944, 1.9897200
0.411447, 1.9654700
0.399621, 1.9988600
0.409082, 1.9652900
0.394979, 1.9585700
0.39977, 1.9369000
0.392421, 1.9465000
0.391656, 1.9267100
0.386133, 1.9166700
0.388355, 1.9188900
0.383792, 1.9153200
0.381516, 1.9077700
0.380308, 1.8983800
0.376374, 1.8962200
0.375082, 1.8893900
0.374017, 1.8793900
0.371222, 1.8807300
0.370225, 1.8834100
0.369457, 1.8857400
0.367234, 1.8756800
0.366293, 1.8190800
0.365831, 1.8039400
0.363885, 1.8183300
0.363985, 1.8629200
0.364863, 1.8271500
0.367972, 1.8701300
0.374119, 1.8766400
0.387131, 1.9397300
0.407108, 1.9456500
0.422858, 1.8890300
0.411519, 1.8642900
0.37469, 1.7969400
0.361996, 1.8889700
0.383984, 1.9173100
0.388817, 1.8569900
0.366387, 1.7887000
0.355819, 1.8694500
0.365012, 1.8803400
0.371344, 1.8089400
0.362948, 1.7805800
0.351999, 1.8400700
0.357023, 1.8269400
0.365198, 1.8264700
0.359197, 1.7774500
0.349718, 1.7749000
0.350286, 1.7948800
0.355046, 1.8236000
0.354826, 1.7680900
0.35076, 1.7536100
0.347962, 1.7941700
0.353144, 1.8258600
0.359703, 1.8151600
0.36353, 1.8448900
0.371364, 1.8427900
0.379958, 1.8747400
0.384459, 1.8028200
0.368145, 1.7769800
0.357638, 1.8339900
0.370221, 1.8128300
0.371823, 1.7480400
0.351573, 1.7410400
0.351082, 1.7766700
0.352534, 1.7408500
0.344607, 1.7438700
0.350315, 1.7662700
0.351501, 1.7401100
0.344324, 1.7206700
0.342697, 1.7314400
0.340132, 1.7270100
0.340506, 1.7265700
0.340438, 1.7211800
0.334494, 1.7219100
0.33555, 1.7228100
0.338357, 1.7125100
0.333983, 1.7154900
0.33368, 1.7163200
0.338452, 1.7279500
0.340533, 1.7368600
0.348013, 1.7966600
0.36828, 1.8466100
0.396736, 1.8943800
0.415027, 1.8012200
0.389226, 1.7671400
0.366071, 1.7727200
0.369065, 1.7879800
0.36561, 1.8018500
0.376071, 1.8046100
0.365904, 1.7415300
0.354049, 1.8012600
0.370365, 1.7720300
0.363768, 1.7294900
0.341005, 1.7128000
0.343013, 1.7607200
0.337325, 1.7581300
0.336644, 1.7080700
0.342354, 1.7247900
0.336806, 1.7445200
0.333361, 1.6921000
0.331202, 1.7095700
0.333032, 1.7208100
0.327022, 1.6827200
0.325779, 1.6991500
0.328138, 1.6751000
0.325112, 1.6820000
0.327156, 1.6765800
0.32374, 1.6624900
0.321636, 1.6784500
0.323063, 1.6740100
0.322944, 1.6807200
0.323567, 1.7206600
0.325656, 1.7139700
0.336197, 1.8008200
0.361449, 1.8595600
0.402657, 1.9649100
0.437001, 1.7556900
0.373984, 1.7178500
0.358593, 1.8536200
0.382747, 1.8592100
0.401189, 1.9566000
0.433093, 1.8541700
0.422027, 1.8464800
0.417951, 1.9679900
0.432211, 1.8501000
0.412196, 1.8043000
0.372122, 1.8576900
0.377792, 1.8076300
0.376311, 1.7492700
0.362009, 1.7908600
0.355276, 1.7590500
0.35811, 1.7844400
0.347032, 1.7566200
0.344806, 1.7087800
0.343048, 1.7574000
0.338583, 1.7550500
0.333665, 1.7150400
0.333361, 1.7386200
0.330691, 1.7353600
0.327838, 1.7139800
0.323851, 1.7287700
0.324816, 1.7238900
0.320099, 1.7283200
0.320476, 1.6508700
0.317801, 1.6430600
0.315869, 1.6942800
0.315068, 1.6927800
0.313144, 1.6268300
0.311662, 1.6294500
0.310731, 1.6258200
0.308691, 1.6346800
0.30807, 1.6284200
0.307797, 1.6286100
0.307041, 1.6251600
0.309048, 1.6496900
0.312063, 1.6575200
0.324034, 1.7345800
0.344688, 1.7956100
0.392047, 1.9141500
0.426105, 1.8423600
0.398578, 1.6282700
0.317426, 1.7665900
0.361038, 1.7651700
0.368244, 1.8624400
0.398862, 1.9225400
0.443614, 2.0965000
0.454275, 1.8025300
0.428583, 1.6730600
0.370624, 1.7217800
0.388826, 1.6947100
0.362321, 1.7136000
0.35084, 1.7356900
0.363069, 1.6333500
0.342647, 1.6844100
0.343802, 1.6618200
0.334841, 1.6680200
0.339054, 1.6518600
0.329921, 1.6621800
0.327429, 1.6632700
0.324989, 1.6423200
0.31776, 1.6510400
0.322036, 1.6315100
0.311659, 1.6194400
0.312684, 1.5977100
0.311143, 1.6059400
0.305554, 1.6435100
0.306865, 1.6112100
0.302061, 1.5941700
0.301553, 1.5876300
0.300065, 1.5882700
0.297434, 1.5997400
0.295591, 1.6026300
0.294259, 1.5919900
0.294575, 1.5755500
0.291362, 1.5831400
0.291019, 1.5826200
0.290111, 1.5832600
0.290308, 1.5728700
0.292897, 1.6053200
0.303459, 1.6663700
0.337452, 1.8906400
0.41718, 1.9199600
0.453109, 1.7425700
0.353601, 1.8645600
0.38831, 1.7468300
0.358713, 1.7637800
0.354692, 1.7183900
0.339493, 1.7137400
0.34963, 1.7110400
0.33288, 1.7364000
0.333695, 1.6768500
0.326307, 1.6409600
0.31971, 1.6382300
0.315511, 1.6584600
0.315949, 1.6386000
0.311294, 1.6016000
0.305259, 1.6464700
0.307978, 1.5945300
0.301794, 1.5959600
0.300856, 1.6355300
0.298351, 1.5759700
0.295308, 1.6063900
0.295061, 1.5910400
0.289458, 1.6127900
0.290036, 1.6075200
0.286974, 1.5551700
0.287146, 1.5415900
0.285643, 1.5358000
0.283989, 1.5529900
0.285327, 1.6054100
0.286376, 1.6147700
0.291099, 1.5904400
0.302291, 1.6227300
0.31741, 1.7294200
0.343256, 1.6793900
0.341402, 1.6585500
0.318503, 1.5636400
0.294458, 1.7100200
0.329934, 1.7449900
0.364733, 1.6996600
0.340801, 1.5995300
0.316701, 1.6927400
0.341722, 1.6731200
0.328262, 1.6532500
0.328072, 1.6213700
0.313702, 1.6125900
0.293801, 1.6325900
0.317601, 1.6255100
0.294707, 1.6294100
0.295536, 1.5947300
0.294728, 1.6138600
0.287962, 1.6119300
0.29209, 1.5389400
0.279714, 1.5982400
0.288431, 1.5900900
0.280981, 1.5394100
0.279232, 1.5706200
0.279418, 1.5272700
0.27485, 1.5327700
0.276341, 1.5077700
0.270319, 1.5230600
0.2719, 1.5280300
0.271654, 1.5002600
0.265447, 1.5077800
0.268351, 1.5095400
0.265723, 1.4982500
0.263447, 1.5498600
0.265439, 1.5105100
0.261662, 1.4944800
0.260142, 1.4979300
0.262229, 1.5492300
0.26298, 1.5234100
0.268576, 1.6294500
0.303054, 1.8966200
0.419045, 2.0175600
0.484829, 1.6973500
0.354643, 1.9025800
0.427726, 1.8319100
0.415764, 2.0117600
0.445632, 1.8343800
0.417796, 1.8420200
0.410615, 1.8042900
0.381559, 1.7552600
0.375327, 1.7073500
0.350908, 1.7197800
0.356369, 1.6722300
0.336414, 1.6501900
0.339759, 1.6357100
0.332771, 1.6131200
0.326076, 1.5675300
0.312007, 1.5981800
0.318462, 1.5822200
0.311103, 1.5472200
0.307547, 1.5403900
0.299328, 1.6064800
0.301995, 1.5888900
0.297832, 1.5387100
0.293904, 1.5439900
0.290068, 1.5219200
0.286989, 1.5034000
0.283186, 1.5140800
0.282043, 1.5181400
0.280518, 1.4999400
0.276465, 1.4906800
0.274505, 1.4968300
0.273602, 1.4859300
0.270259, 1.4655100
0.269768, 1.4638700
0.267686, 1.4804100
0.266969, 1.4849600
0.265279, 1.4645100
0.263208, 1.4666800
0.262057, 1.4708300
0.2622, 1.4722800
0.261989, 1.4717600
0.262743, 1.4939000
0.26541, 1.4923900
0.273092, 1.5343000
0.285863, 1.5573300
0.299364, 1.6264600
0.304976, 1.5367800
0.292296, 1.5409900
0.275979, 1.5295200
0.279134, 1.6301700
0.316505, 1.6459200
0.324804, 1.5183400
0.287371, 1.5466400
0.272987, 1.5930400
0.292458, 1.4912600
0.27461, 1.5137500
0.269434, 1.5329600
0.279404, 1.5018700
0.258273, 1.5199700
0.265148, 1.5485700
0.265891, 1.4690400
0.255038, 1.5061200
0.260365, 1.4705100
0.253501, 1.5091500
0.250959, 1.4980300
0.254029, 1.4863200
0.247295, 1.5112000
0.250676, 1.5069900
0.252117, 1.4962800
0.247934, 1.5140400
0.254279, 1.5248100
0.258427, 1.5328900
0.266383, 1.5750700
0.279848, 1.5937700
0.294855, 1.5383600
0.266939, 1.4830900
0.246127, 1.5049400
0.255133, 1.4997000
0.250975, 1.5027700
0.252245, 1.5041100
0.254435, 1.4996100
0.25127, 1.5172600
0.260269, 1.4950300
0.262962, 1.4812800
0.26539, 1.5456800
0.266956, 1.4956800
0.270784, 1.5728000
0.284735, 1.4430900
0.272515, 1.5479400
0.272704, 1.4565900
0.257462, 1.4712100
0.265246, 1.5326300
0.27027, 1.4580500
0.24644, 1.4759700
0.250892, 1.5021300
0.254573, 1.4754800
0.247095, 1.4551700
0.250212, 1.4860000
0.246672, 1.4781700
0.245421, 1.4849200
0.244151, 1.4692400
0.246389, 1.4818800
0.248024, 1.4938200
0.246997, 1.4762500
0.244628, 1.4702400
0.248373, 1.4985000
0.251417, 1.5484400
0.27286, 1.6802800
0.334517, 2.0149600
0.483425, 1.8994000
0.42484, 2.1993700
0.549336, 2.1634100
0.57008, 2.6128100
0.685766, 2.7785300
0.780254, 2.5973500
0.701391, 2.3720500
0.629569, 2.3554000
0.591258, 2.2992100
0.575421, 2.0974500
0.517818, 2.0312900
0.481997, 2.0106400
0.481346, 1.9070900
0.450715, 1.8893000
0.443349, 1.8645200
0.435401, 1.8431700
0.425606, 1.7578100
0.397218, 1.7570400
0.393633, 1.7068400
0.382563, 1.6639700
0.37593, 1.6241100
0.367961, 1.6143100
0.35963, 1.6284900
0.353385, 1.6095300
0.34492, 1.6081700
0.337519, 1.6487400
0.334969, 1.6404600
0.323274, 1.6030700
0.321678, 1.5709200
0.314557, 1.5253200
0.310966, 1.4832900
0.307555, 1.5072500
0.300529, 1.5059000
0.298774, 1.4999100
0.295343, 1.5025300
0.290772, 1.5271200
0.287516, 1.5266500
0.284968, 1.5296100
0.281686, 1.5210800
0.278835, 1.5040300
0.275928, 1.4895400
0.273472, 1.4481200
0.271142, 1.4474600
0.268708, 1.4831300
0.266791, 1.4831500
0.263993, 1.4747800
0.262131, 1.4662600
0.260147, 1.4588100
0.258579, 1.4512800
0.256188, 1.4545700
0.255031, 1.4556800
0.253231, 1.4524600
0.251236, 1.4456900
0.250149, 1.4378700
0.248539, 1.4368500
0.247029, 1.4046900
0.245608, 1.4344900
0.244156, 1.4342200
0.242608, 1.4363700
0.241459, 1.4367900
0.24024, 1.4300300
0.239069, 1.4276500
0.237917, 1.4251300
0.236756, 1.4230500
0.235549, 1.4247100
0.234496, 1.4294400
0.233472, 1.4253000
0.232491, 1.3866500
0.231619, 1.3835100
0.23122, 1.4226800
0.231553, 1.3904500
0.234022, 1.4582800
0.242521, 1.4607000
0.265608, 1.6639100
0.324063, 1.6741200
0.366071, 1.6467500
0.318573, 1.4547600
0.261873, 1.5773500
0.313903, 1.5507600
0.283147, 1.6200600
0.302518, 1.4931600
0.260931, 1.5306400
0.269831, 1.5074600
0.257286, 1.4652700
0.260318, 1.4739500
0.260365, 1.4129900
0.241059, 1.4521300
0.252128, 1.4740300
0.244416, 1.4455900
0.243014, 1.4255600
0.233266, 1.4791300
0.239734, 1.4121800
0.233351, 1.4173500
0.233784, 1.3954000
0.229201, 1.3959300
0.228399, 1.4003400
0.227975, 1.3991400
0.224786, 1.4310000
0.226878, 1.3795900
0.219989, 1.3917100
0.222024, 1.4204600
0.221259, 1.3879800
0.221184, 1.3798900
0.220192, 1.3865000
0.221337, 1.4224400
0.224929, 1.4078500
0.230723, 1.4632300
0.244356, 1.4956900
0.251546, 1.4705700
0.253019, 1.4188200
0.221003, 1.4351100
0.227583, 1.4394700
0.236922, 1.3683700
0.219031, 1.4359800
0.23108, 1.3912600
0.229421, 1.4070100
0.219996, 1.3903200
0.22926, 1.3680100
0.222326, 1.3668800
0.217565, 1.3801300
0.224226, 1.3516900
0.214977, 1.3982100
0.2157, 1.3805800
0.217846, 1.3855600
0.212375, 1.3517500
0.212671, 1.4018500
0.214195, 1.3601800
0.214681, 1.3572800
0.214706, 1.3683600
0.217434, 1.4153700
0.224927, 1.4028300
0.232048, 1.4162700
0.230913, 1.3774500
0.222618, 1.4038200
0.229003, 1.4551100
0.241488, 1.4117400
0.23939, 1.4347800
0.227644, 1.3579900
0.219623, 1.3914400
0.227303, 1.3647600
0.222183, 1.3738000
0.207795, 1.4210100
0.222193, 1.3915400
0.220366, 1.3476100
0.209509, 1.3617800
0.217053, 1.3722400
0.21022, 1.3447300
0.208586, 1.3552900
0.215073, 1.3740800
0.208337, 1.3364300
0.205647, 1.3465100
0.208225, 1.3697100
0.205077, 1.3402200
0.206413, 1.3878200
0.207397, 1.3294000
0.203767, 1.3437400
0.205726, 1.3886400
0.209126, 1.3893100
0.212067, 1.3999300
0.229454, 1.4403200
0.241001, 1.4279400
0.241805, 1.3829900
0.228634, 1.3774900
0.225311, 1.4433200
0.247999, 1.4393400
0.25513, 1.5199700
0.262604, 1.4276400
0.245513, 1.4269500
0.252027, 1.4486900
0.250608, 1.4560500
0.249688, 1.4283600
0.256825, 1.3582600
0.220981, 1.4199000
0.237974, 1.3383400
0.222208, 1.3628400
0.227108, 1.3691500
0.223732, 1.3552900
0.219655, 1.3514800
0.21721, 1.3512300
0.214202, 1.3574000
0.217758, 1.3213200
0.210953, 1.3597500
0.214421, 1.3312100
0.206028, 1.3323300
0.203799, 1.3377900
0.204808, 1.3294800
0.206683, 1.3398300
0.203277, 1.3239600
0.202294, 1.3368400
0.204333, 1.3257300
0.201019, 1.3473000
0.205648, 1.3463500
0.210079, 1.3561300
0.210576, 1.3701300
0.216363, 1.3807600
0.211439, 1.3397200
0.204443, 1.3268800
0.204548, 1.3312900
0.204785, 1.3681700
0.202327, 1.3182900
0.197426, 1.3083200
0.199223, 1.3267500
0.203387, 1.3355600
0.203572, 1.3215700
0.20396, 1.3781700
0.201527, 1.3231700
0.200379, 1.3276800
0.208642, 1.3479600
0.210991, 1.3227200
0.208069, 1.3066100
0.195966, 1.3131100
0.195773, 1.3145800
0.201084, 1.3215600
0.197244, 1.3077800
0.193739, 1.2945200
0.194315, 1.3202900
0.196436, 1.3122400
0.202588, 1.3461000
0.21228, 1.3782600
0.227851, 1.4357200
0.230392, 1.4004700
0.235011, 1.4503100
0.249838, 1.3975600
0.23659, 1.3525000
0.224134, 1.5092500
0.261213, 1.4378900
0.262339, 1.3857000
0.233097, 1.4817400
0.254775, 1.4541700
0.25434, 1.3838700
0.239574, 1.4084900
0.229015, 1.3663100
0.224948, 1.3456600
0.215415, 1.3752200
0.213926, 1.3296800
0.214139, 1.3287000
0.208306, 1.3285100
0.202035, 1.3290500
0.204932, 1.3317500
0.200629, 1.3124800
0.197503, 1.3147100
0.198136, 1.3122500
0.196465, 1.2948600
0.190825, 1.3191200
0.197245, 1.3183100
0.195952, 1.2969000
0.188711, 1.3066600
0.192976, 1.3014400
0.189464, 1.2941400
0.188264, 1.2964500
0.19055, 1.3105800
0.192978, 1.3146700
0.199184, 1.3646200
0.217126, 1.4203600
0.241181, 1.4545800
0.263727, 1.3154400
0.198909, 1.3768700
0.229269, 1.3557300
0.22688, 1.3911300
0.230327, 1.3708300
0.229588, 1.3895300
0.23056, 1.3229400
0.212993, 1.3282000
0.210199, 1.3634100
0.207476, 1.3125400
0.208668, 1.3365500
0.210738, 1.3105500
0.20609, 1.3109800
0.204917, 1.3083600
0.2033, 1.3066100
0.201376, 1.3124000
0.20051, 1.2940700
0.197891, 1.2990300
0.199806, 1.2955100
0.195047, 1.2922400
0.194745, 1.2908500
0.190658, 1.2959100
0.19194, 1.2795200
0.185531, 1.2753500
0.185655, 1.2823700
0.185284, 1.2698800
0.184448, 1.2737400
0.184136, 1.2749700
0.182401, 1.2689500
0.182141, 1.2749600
0.185039, 1.2806900
0.187707, 1.3029400
0.19271, 1.3158400
0.199129, 1.3462400
0.212583, 1.4062500
0.234777, 1.3834700
0.241833, 1.3628500
0.216208, 1.3035900
0.202757, 1.4504900
0.237418, 1.4083000
0.240609, 1.3299700
0.204901, 1.3316000
0.210713, 1.3507200
0.212737, 1.3636400
0.210744, 1.3170200
0.211533, 1.3182400
0.201762, 1.3547500
0.215235, 1.3095200
0.205391, 1.3114700
0.199799, 1.3170400
0.205122, 1.2890300
0.19539, 1.2768600
0.194144, 1.3096000
0.194988, 1.2743500
0.194249, 1.2678400
0.18501, 1.2836500
0.187081, 1.2660900
0.184684, 1.2733100
0.18673, 1.2976200
0.193015, 1.3024200
0.198838, 1.3093700
0.202249, 1.3066200
0.202844, 1.2876100
0.190159, 1.2774900
0.194028, 1.2891600
0.194313, 1.2772400
0.190958, 1.2866600
0.191248, 1.2786200
0.196726, 1.2876100
0.190177, 1.2556500
0.182479, 1.2601200
0.182918, 1.2630200
0.183915, 1.2639500
0.180033, 1.2488200
0.179289, 1.2542600
0.177305, 1.2575200
0.176724, 1.2596100
0.179364, 1.2551000
0.176999, 1.2428900
0.173352, 1.2501100
0.173687, 1.2449900
0.175836, 1.2552900
0.177092, 1.2660300
0.183838, 1.2963100
0.194279, 1.3382200
0.21946, 1.3436500
0.212835, 1.3099100
0.209431, 1.2976800
0.199521, 1.2987900
0.200408, 1.2521400
0.186352, 1.2498500
0.181878, 1.2755300
0.192762, 1.2545100
0.184988, 1.2390900
0.182337, 1.2689700
0.187058, 1.2582600
0.189735, 1.3181000
0.205963, 1.3555300
0.234265, 1.4952900
0.26362, 1.3324700
0.25176, 1.5002600
0.279801, 1.6601900
0.340946, 1.4530800
0.277565, 1.5675800
0.311138, 1.4799100
0.270788, 1.4544900
0.276232, 1.4176900
0.253195, 1.3824600
0.239745, 1.3892400
0.24373, 1.3836300
0.242668, 1.3834300
0.238967, 1.3488500
0.225621, 1.3080900
0.214908, 1.2993000
0.216228, 1.2971400
0.211946, 1.3221800
0.208667, 1.3121000
0.204123, 1.2930300
0.198611, 1.2820100
0.193125, 1.2870900
0.194785, 1.2677800
0.189421, 1.2637600
0.189132, 1.2698600
0.185455, 1.2556200
0.184474, 1.2591200
0.184518, 1.2508000
0.179728, 1.2501600
0.178687, 1.2449200
0.177722, 1.2333200
0.176407, 1.2432300
0.175992, 1.2396100
0.175012, 1.2500000
0.176596, 1.2449600
0.177625, 1.2428400
0.180019, 1.2415500
0.182602, 1.2619500
0.183502, 1.2562000
0.186664, 1.2613700
0.182269, 1.2263100
0.174908, 1.2250400
0.170629, 1.2347300
0.173883, 1.2446200
0.180528, 1.2358800
0.177262, 1.2318300
0.175169, 1.2325500
0.178386, 1.2665900
0.18703, 1.2566400
0.19121, 1.2698300
0.185744, 1.2520700
0.187474, 1.2782300
0.191247, 1.2660000
0.188999, 1.2461500
0.178243, 1.2668800
0.186342, 1.2929400
0.205016, 1.3414800
0.211425, 1.2579300
0.192709, 1.2566900
0.182956, 1.2530400
0.181584, 1.2496800
0.18179, 1.2685800
0.188927, 1.2275500
0.17729, 1.2181800
0.170897, 1.2462800
0.179872, 1.2213500
0.174364, 1.2363100
0.173517, 1.2362400
0.175738, 1.2158100
0.168766, 1.2475800
0.175186, 1.2267800
0.175811, 1.2167500
0.171668, 1.2473700
0.177742, 1.2533200
0.186314, 1.2808900
0.192773, 1.3062500
0.203566, 1.2716900
0.19261, 1.2525100
0.188005, 1.3001400
0.208556, 1.3060600
0.205911, 1.2675700
0.199513, 1.2665200
0.187967, 1.2437800
0.181377, 1.2547100
0.189401, 1.2594200
0.189358, 1.2244400
0.173844, 1.2329900
0.18126, 1.2280200
0.171278, 1.2242000
0.17478, 1.2432100
0.176075, 1.2232900
0.174217, 1.2510300
0.179374, 1.2221700
0.17571, 1.2363900
0.176188, 1.2349000
0.175363, 1.2393800
0.173921, 1.2148300
0.17542, 1.2534200
0.179089, 1.2385300
0.183569, 1.2489100
0.176455, 1.2142900
0.168201, 1.2065000
0.164477, 1.2178200
0.169623, 1.2120700
0.170124, 1.2067800
0.165316, 1.1979800
0.164526, 1.1996800
0.166113, 1.1995000
0.164327, 1.1892800
0.162935, 1.1959200
0.162388, 1.2082100
0.164779, 1.1987400
0.167618, 1.2208700
0.170458, 1.2252500
0.178069, 1.2893400
0.19388, 1.3080100
0.215448, 1.3547300
0.21896, 1.2318200
0.186606, 1.2608800
0.184521, 1.3282600
0.211137, 1.3347800
0.225408, 1.2698600
0.195493, 1.2625600
0.1874, 1.2760500
0.195463, 1.2937700
0.200161, 1.2573300
0.195572, 1.2953600
0.196664, 1.2661200
0.204382, 1.2673600
0.193413, 1.2374100
0.189344, 1.2064800
0.174149, 1.2577200
0.189327, 1.1987800
0.17586, 1.2329600
0.179995, 1.2025700
0.172946, 1.2069100
0.169567, 1.2005600
0.168078, 1.2089000
0.170707, 1.2161000
0.171264, 1.1927900
0.168453, 1.2185300
0.1741, 1.2174500
0.170453, 1.2074100
0.17423, 1.2118600
0.1646, 1.2030000
0.167134, 1.2016400
0.16782, 1.2064600
0.170425, 1.2195800
0.168543, 1.1906000
0.164992, 1.2005800
0.161921, 1.1919200
0.162676, 1.1940100
0.162014, 1.1938700
0.16269, 1.1974200
0.167927, 1.2533000
0.18051, 1.2313500
0.185162, 1.2177300
0.171512, 1.2047100
0.165777, 1.2170700
0.179909, 1.2651500
0.187001, 1.2112400
0.179356, 1.2195500
0.174331, 1.2521700
0.178799, 1.1986800
0.174009, 1.2153700
0.17068, 1.2556400
0.195567, 1.2901000
0.202087, 1.2498200
0.196745, 1.2569700
0.188494, 1.2467700
0.186944, 1.2231500
0.181363, 1.2349700
0.180549, 1.2075600
0.179933, 1.1870200
0.168544, 1.2256600
0.171814, 1.2039500
0.176236, 1.2042600
0.167255, 1.1944200
0.163853, 1.1885300
0.166359, 1.1979200
0.164572, 1.1870300
0.163231, 1.1832300
0.161881, 1.1855500
0.163663, 1.1944000
0.166253, 1.1981400
0.169373, 1.2057700
0.171039, 1.2216700
0.17422, 1.2044000
0.168554, 1.1843800
0.16574, 1.1888600
0.160972, 1.1860000
0.163735, 1.1951400
0.172197, 1.2133000
0.169644, 1.1818900
0.161146, 1.1733900
0.159395, 1.2090300
0.175203, 1.3300800
0.220491, 1.2576700
0.237026, 1.3871200
0.234925, 1.3752900
0.252457, 1.2614100
0.201534, 1.2846400
0.203268, 1.2969500
0.215418, 1.2766400
0.199134, 1.2754300
0.204105, 1.2106100
0.186353, 1.2114600
0.187724, 1.2324900
0.183401, 1.2310100
0.178134, 1.2076200
0.176431, 1.1944000
0.175063, 1.1950800
0.170636, 1.2114100
0.173506, 1.2193700
0.171619, 1.2026500
0.174457, 1.2291800
0.174126, 1.2228600
0.174798, 1.2053300
0.169533, 1.1892700
0.164128, 1.1788900
0.15784, 1.1842800
0.160944, 1.1784100
0.160111, 1.1667800
0.157035, 1.1655500
0.155739, 1.1827700
0.160764, 1.2003000
0.16883, 1.2093100
0.178154, 1.2799700
0.197998, 1.2618900
0.204088, 1.2713800
0.197241, 1.2526700
0.194132, 1.2576400
0.200841, 1.3460400
0.218926, 1.2591500
0.237682, 1.3162500
0.224285, 1.3674300
0.216476, 1.1796500
0.194339, 1.2139000
0.180115, 1.2754500
0.193424, 1.2145000
0.179214, 1.1981700
0.175757, 1.2187500
0.175417, 1.1991200
0.169776, 1.1975000
0.169798, 1.1782900
0.165274, 1.1897200
0.163246, 1.1996100
0.165111, 1.1650500
0.157524, 1.1735000
0.161167, 1.1720000
0.155157, 1.1602200
0.155743, 1.1625900
0.153976, 1.1742900
0.153142, 1.1574100
0.15182, 1.1426800
0.150283, 1.1588400
0.151273, 1.1557300
0.148771, 1.1465000
0.150114, 1.1524200
0.149413, 1.1480700
0.151374, 1.1779300
0.158432, 1.1991200
0.175212, 1.1934900
0.196064, 1.3333000
0.237274, 1.2377100
0.188836, 1.2848200
0.205143, 1.3889700
0.267112, 1.2624500
0.198894, 1.3323600
0.224359, 1.2220000
0.193177, 1.2567600
0.203813, 1.2319100
0.186086, 1.2277600
0.192799, 1.2068600
0.183114, 1.1963900
0.179787, 1.2012300
0.177415, 1.1869900
0.174491, 1.1825100
0.169578, 1.1856200
0.169318, 1.1774400
0.164074, 1.1779600
0.164908, 1.1629500
0.161298, 1.1575100
0.162941, 1.1758400
0.161809, 1.1983400
0.171228, 1.2132600
0.181511, 1.2210800
0.191745, 1.2702600
0.203931, 1.1862400
0.173203, 1.1678700
0.162252, 1.2080000
0.179007, 1.1633000
0.166044, 1.1633300
0.159431, 1.1888700
0.171871, 1.1636000
0.159299, 1.1480900
0.16089, 1.1868300
0.163745, 1.1414900
0.154135, 1.1460600
0.153473, 1.1551700
0.157544, 1.1339600
0.150676, 1.1320900
0.147947, 1.1473100
0.152462, 1.1513100
0.151237, 1.1244000
0.14878, 1.1408400
0.148092, 1.1456400
0.152954, 1.1573600
0.153468, 1.1317500
0.14991, 1.1543200
0.150959, 1.1319800
0.152709, 1.1456700
0.149418, 1.1234600
0.144992, 1.1264300
0.143928, 1.1362200
0.149344, 1.1502700
0.154085, 1.1635700
0.160138, 1.2179000
0.182701, 1.3876600
0.251817, 1.4449700
0.28965, 1.4128700
0.252681, 1.4008100
0.284779, 1.4414400
0.271529, 1.5399900
0.313833, 1.5061700
0.278363, 1.4569400
0.282485, 1.2656000
0.247354, 1.2566300
0.241716, 1.2316100
0.24482, 1.2127300
0.226913, 1.3154300
0.219708, 1.2266000
0.214675, 1.1708500
0.201738, 1.2557300
0.205437, 1.2101300
0.189335, 1.2286300
0.190408, 1.2253600
0.183811, 1.1255300
0.181711, 1.1858100
0.178204, 1.1940800
0.17246, 1.1926300
0.168313, 1.1883900
0.16737, 1.1809800
0.163993, 1.1624900
0.163209, 1.1507700
0.161578, 1.1462000
0.158146, 1.1632600
0.15737, 1.1473800
0.154509, 1.1457300
0.153044, 1.1388600
0.152746, 1.1311600
0.151223, 1.1279900
0.149659, 1.1262800
0.147237, 1.1262000
0.147385, 1.1245100
0.146236, 1.1271900
0.145555, 1.1155500
0.144727, 1.1179300
0.143853, 1.1146000
0.143968, 1.1186600
0.143365, 1.1182000
0.144628, 1.1315600
0.146555, 1.1258700
0.151845, 1.1652500
0.160731, 1.1777700
0.177334, 1.2252100
0.18017, 1.1488400
0.168698, 1.1411500
0.150538, 1.1958900
0.173666, 1.2481700
0.206256, 1.2429300
0.195439, 1.1230200
0.183725, 1.2638900
0.209486, 1.0927000
0.167717, 1.1218800
0.181264, 1.1947200
0.187082, 1.1017200
0.166791, 1.1104600
0.172701, 1.1057300
0.1737, 1.1694000
0.166869, 1.1653700
0.162271, 1.1498500
0.163047, 1.0446100
0.153936, 1.1651000
0.157238, 1.1295800
0.151019, 1.0510600
0.153445, 1.0456100
0.147467, 1.1211100
0.149903, 1.0271700
0.148156, 1.0294500
0.145937, 1.1278600
0.146617, 1.1081400
0.144614, 1.1126500
0.143064, 1.1085600
0.14083, 1.1124300
0.142295, 1.1130000
0.14154, 1.1102100
0.142284, 1.1154800
0.142778, 1.1170100
0.143489, 1.1163500
0.144034, 1.1185000
0.147288, 1.1188500
0.146185, 1.1287500
0.148908, 1.1115300
0.147807, 1.1384600
0.149154, 1.0387700
0.146381, 1.1231300
0.144859, 1.1154900
0.150063, 1.1626200
0.157164, 1.1671600
0.170283, 1.1703000
0.162214, 1.1658500
0.170179, 1.2294700
0.19675, 1.1488800
0.166917, 1.1293000
0.150272, 1.1691900
0.167661, 1.1361600
0.161121, 1.1598700
0.161037, 1.1190600
0.154014, 1.1129500
0.146573, 1.1451900
0.153631, 1.1142500
0.150222, 1.1315400
0.151512, 1.1182700
0.146098, 1.1054100
0.14693, 1.1361900
0.153499, 1.0493700
0.152311, 1.1547500
0.158657, 1.0540200
0.155, 1.1410000
0.15515, 1.1251100
0.151876, 1.1104800
0.145251, 1.1095500
0.144481, 1.0999400
0.145091, 1.1074500
0.141961, 1.1128300
0.141388, 1.0968700
0.141797, 1.1148800
0.142071, 1.1005900
0.139291, 1.0931900
0.137451, 1.0969900
0.138141, 1.1035100
0.13958, 1.0946700
0.139872, 1.0967200
0.137285, 1.0900200
0.135938, 1.0979600
0.138019, 1.0978600
0.139017, 1.1079900
0.139545, 1.0967300
0.144904, 1.1487800
0.155234, 1.1055700
0.178264, 1.2462700
0.192315, 1.1755400
0.200344, 1.3087100
0.227764, 1.2667100
0.206965, 1.2378200
0.205779, 1.2706500
0.217249, 1.2667700
0.21647, 1.3126200
0.230058, 1.2738300
0.253362, 1.4287500
0.258953, 1.3983700
0.288702, 1.3855000
0.261611, 1.3554600
0.23963, 1.3192200
0.233771, 1.2508400
0.215005, 1.2839100
0.222121, 1.2367900
0.196387, 1.1368800
0.198486, 1.2195500
0.191568, 1.2300400
0.184869, 1.1813100
0.181734, 1.1388600
0.1746, 1.1606300
0.173802, 1.1528400
0.165835, 1.1293900
0.165581, 1.1267800
0.160838, 1.1360500
0.159634, 1.1166800
0.155949, 1.1250100
0.153872, 1.1330800
0.152674, 1.1100600
0.148938, 1.0928600
0.146526, 1.1073100
0.146886, 1.1077800
0.144971, 1.1007200
0.142228, 1.1045500
0.142221, 1.0923600
0.140841, 1.0848300
0.139098, 1.0934400
0.138742, 1.0915300
0.137295, 1.0870900
0.137153, 1.0785200
0.136208, 1.0835400
0.134673, 1.0851500
0.135353, 1.0729100
0.133065, 1.0818400
0.133418, 1.0832700
0.132306, 1.0787300
0.1323, 1.0780900
0.131747, 1.0709100
0.130957, 1.0731200
0.130763, 1.0801300
0.130484, 1.0750700
0.130887, 1.0813800
0.131988, 1.0777200
0.135278, 1.1111900
0.143482, 1.1386300
0.163242, 1.2009400
0.180027, 1.1463300
0.166879, 1.1224400
0.150311, 1.1931200
0.177082, 1.1953000
0.191396, 1.2299100
0.19502, 1.2082500
0.196095, 1.2244300
0.191973, 1.1535000
0.193578, 1.0947500
0.1884, 1.2204500
0.196303, 1.1846200
0.181644, 1.0739600
0.165604, 1.1886100
0.174869, 1.1385200
0.164188, 1.1494300
0.161032, 1.1458400
0.160368, 1.1428600
0.162534, 1.1355700
0.154018, 1.1279000
0.15438, 1.1321900
0.161411, 1.1284900
0.1603, 1.1316100
0.158151, 1.1270400
0.151965, 1.1177100
0.150692, 1.0897900
0.146136, 1.0962900
0.142066, 1.1006700
0.140988, 1.0940800
0.141878, 1.0997600
0.139836, 1.0775500
0.137046, 1.0890300
0.138121, 1.0960500
0.137091, 1.0807000
0.134662, 1.0739400
0.135017, 1.0798300
0.136394, 1.0845900
0.136028, 1.0846600
0.136842, 1.0796900
0.138126, 1.0948000
0.141275, 1.0830700
0.137981, 1.0765900
0.135353, 1.0625400
0.133196, 1.0865200
0.134876, 1.0670000
0.135065, 1.0687600
0.13088, 1.0638900
0.128966, 1.0686100
0.129945, 1.0725500
0.132087, 1.0715100
0.132184, 1.0689300
0.13165, 1.0861700
0.136622, 1.1212300
0.155804, 1.1932800
0.17482, 1.2279100
0.204468, 1.1724100
0.166292, 1.1349700
0.191694, 1.2040000
0.193806, 1.2130700
0.193833, 1.2472600
0.190564, 1.1260300
0.189509, 1.1897800
0.18297, 1.1921200
0.178919, 1.1104400
0.18175, 1.1767400
0.17431, 1.1416000
0.162471, 1.1432700
0.159171, 1.1382900
0.163999, 1.1240200
0.157883, 1.1086900
0.153448, 1.0903700
0.145965, 1.1203600
0.147674, 1.1062100
0.146089, 1.0699500
0.139419, 1.0895700
0.139766, 1.0968300
0.138657, 1.0803100
0.138336, 1.0773300
0.134748, 1.0620700
0.132851, 1.0708000
0.134739, 1.0750500
0.132192, 1.0685300
0.131071, 1.0635600
0.131655, 1.0674600
0.133071, 1.0766400
0.13626, 1.0916400
0.14484, 1.1447000
0.165646, 1.1950900
0.188704, 1.2355000
0.203266, 1.0899100
0.152139, 1.1983600
0.185291, 1.1810200
0.175733, 1.1412700
0.172926, 1.1731200
0.17252, 1.1691100
0.175172, 1.1604100
0.169352, 1.0455900
0.163421, 1.1412300
0.156966, 1.1248100
0.153878, 1.1013400
0.150782, 1.1140300
0.151312, 1.0986400
0.150909, 1.1103100
0.14917, 1.0923800
0.142734, 1.0745000
0.137685, 1.0895200
0.138706, 1.0872200
0.138213, 1.0675500
0.135411, 1.0649500
0.133413, 1.0746700
0.133125, 1.0713600
0.130856, 1.0622000
0.130709, 1.0685300
0.131424, 1.0597100
0.128927, 1.0572800
0.127695, 1.0593000
0.127874, 1.0579000
0.126885, 1.0527200
0.127772, 1.0612900
0.128609, 1.0642800
0.131203, 1.0708800
0.13566, 1.0960600
0.147099, 1.1352400
0.162557, 1.1458200
0.164146, 1.1254200
0.158396, 1.1527900
0.167099, 1.1407400
0.173096, 1.1376500
0.159544, 1.1822800
0.187882, 1.1435700
0.16837, 1.1643400
0.180223, 1.1550200


==> data/fcts_64x3.txt <==
9.000000000000000000e+00 3.412412004000000110e+00 4.651811839000000171e-01 -3.227079608000000266e-01
9.009999999999999787e+00 3.361963015000000166e+00 4.844715889000000275e-01 -4.439324493999999843e-01
9.019999999999999574e+00 3.275512380999999973e+00 5.039113905000000004e-01 -5.329135563000000353e-01
9.029999999999999361e+00 3.255128173000000125e+00 5.196281968000000528e-01 -5.783787124999999474e-01
9.039999999999999147e+00 3.330560729000000109e+00 5.275349249999999879e-01 -5.820000939999999678e-01
9.050000000000000711e+00 3.351073846999999883e+00 5.298781384999999844e-01 -5.471497323999999773e-01
9.060000000000000497e+00 3.422906810999999827e+00 5.280442070999999959e-01 -4.764686276999999803e-01
9.070000000000000284e+00 3.456989366999999813e+00 5.190538921999999777e-01 -3.788234160999999767e-01
9.080000000000000071e+00 3.426941500999999946e+00 5.031618684999999980e-01 -2.585813295000000123e-01
9.089999999999999858e+00 3.409529451000000044e+00 4.832226418000000190e-01 -1.151786302000000067e-01
9.099999999999999645e+00 3.390073008999999971e+00 4.664759056000000181e-01 4.166859743000000255e-02
9.109999999999999432e+00 3.372662553000000063e+00 4.612704382000000214e-01 1.996470197000000113e-01
9.119999999999999218e+00 3.398385930999999971e+00 4.703188757000000275e-01 3.477953988999999968e-01
9.130000000000000782e+00 3.381424039000000104e+00 4.857707633000000191e-01 4.736439430000000117e-01
9.140000000000000568e+00 3.364162595999999894e+00 5.002580237999999513e-01 5.619389459000000420e-01
9.150000000000000355e+00 3.364760271000000191e+00 5.106760393000000509e-01 6.088010091000000124e-01
9.160000000000000142e+00 3.378348874999999918e+00 5.137640009999999702e-01 6.153178441000000110e-01
9.169999999999999929e+00 3.394348728000000204e+00 5.110245107999999981e-01 5.832872341000000516e-01
9.179999999999999716e+00 3.394723710000000061e+00 5.060057017000000323e-01 5.182121348999999544e-01
9.189999999999999503e+00 3.425448197000000139e+00 4.986890667000000166e-01 4.260128930000000036e-01
9.199999999999999289e+00 3.475966670000000036e+00 4.861553646999999811e-01 3.108716530000000255e-01
9.210000000000000853e+00 3.475068196000000054e+00 4.704722470000000101e-01 1.780399283999999915e-01
9.220000000000000639e+00 3.425609221999999843e+00 4.571368165999999955e-01 2.635980233000000117e-02
9.230000000000000426e+00 3.404609203999999778e+00 4.524731641999999998e-01 -1.315903459999999969e-01
9.240000000000000213e+00 3.409473984999999985e+00 4.604350546000000044e-01 -2.819609715999999988e-01
9.250000000000000000e+00 3.389796280000000106e+00 4.788069381000000235e-01 -4.111587999999999909e-01
9.259999999999999787e+00 3.313928654999999779e+00 4.983948062999999928e-01 -5.105875718000000285e-01
9.269999999999999574e+00 3.246163355999999833e+00 5.156047462999999720e-01 -5.696001398000000160e-01
9.279999999999999361e+00 3.310880073999999951e+00 5.260859611000000546e-01 -5.845386693999999883e-01
9.289999999999999147e+00 3.342502062999999968e+00 5.295695127999999752e-01 -5.610316628000000527e-01
9.300000000000000711e+00 3.391357530000000065e+00 5.292446138999999938e-01 -5.000077920000000065e-01
9.310000000000000497e+00 3.452291868000000097e+00 5.224025244000000123e-01 -4.092577051999999882e-01
9.320000000000000284e+00 3.435603437000000149e+00 5.084964763000000554e-01 -2.956425545999999960e-01
9.330000000000000071e+00 3.410632378999999936e+00 4.890721444999999723e-01 -1.585113304000000112e-01
9.339999999999999858e+00 3.396438333999999948e+00 4.706425410999999781e-01 -4.072157362000000148e-03
9.349999999999999645e+00 3.374145524999999868e+00 4.614843860999999769e-01 1.547570738000000057e-01
9.359999999999999432e+00 3.375574477999999878e+00 4.665346551999999813e-01 3.065394344999999854e-01
9.369999999999999218e+00 3.374993438999999817e+00 4.812894617999999847e-01 4.403690131999999924e-01
9.380000000000000782e+00 3.377305116000000051e+00 4.965148643999999778e-01 5.408106231000000541e-01
9.390000000000000568e+00 3.351537645000000065e+00 5.081988468999999453e-01 5.990248031999999556e-01
9.400000000000000355e+00 3.378539572999999852e+00 5.135745170000000082e-01 6.173203633999999607e-01
9.410000000000000142e+00 3.392619623999999945e+00 5.122081918999999983e-01 5.958476105000000134e-01
9.419999999999999929e+00 3.394731012999999908e+00 5.074298923000000183e-01 5.394407117999999723e-01
9.429999999999999716e+00 3.406181812999999892e+00 5.013596244000000368e-01 4.551258484999999854e-01
9.439999999999999503e+00 3.466567845999999786e+00 4.901847306000000071e-01 3.454886085000000162e-01
9.449999999999999289e+00 3.482944133999999803e+00 4.750430287999999890e-01 2.180393149000000030e-01
9.460000000000000853e+00 3.439401253999999852e+00 4.603414853000000195e-01 7.105892055000000151e-02
9.470000000000000639e+00 3.400342692000000167e+00 4.526525095999999748e-01 -8.661754054999999675e-02
9.480000000000000426e+00 3.409122551999999917e+00 4.567832035000000124e-01 -2.408421904999999974e-01
9.490000000000000213e+00 3.402806532000000050e+00 4.732116429000000069e-01 -3.771478388999999765e-01
9.500000000000000000e+00 3.329579427000000091e+00 4.929518944999999874e-01 -4.858995850999999755e-01
9.509999999999999787e+00 3.243854479999999985e+00 5.112860818000000140e-01 -5.578655094000000148e-01
9.519999999999999574e+00 3.285874193000000165e+00 5.240723788000000161e-01 -5.845971918000000267e-01
9.529999999999999361e+00 3.341429796999999979e+00 5.290387750999999694e-01 -5.721964437000000014e-01
9.539999999999999147e+00 3.371302529999999908e+00 5.298711030999999627e-01 -5.213046903000000398e-01
9.550000000000000711e+00 3.442696815000000132e+00 5.251048538999999460e-01 -4.379969957000000025e-01
9.560000000000000497e+00 3.445864148000000071e+00 5.131700014000000198e-01 -3.307890283000000098e-01
9.570000000000000284e+00 3.415124674999999943e+00 4.948327097999999924e-01 -2.004003609999999991e-01
9.580000000000000071e+00 3.406149168999999866e+00 4.753619754000000253e-01 -4.948003882000000242e-02
9.589999999999999858e+00 3.377635514000000061e+00 4.627048220000000156e-01 1.093670354000000067e-01
9.599999999999999645e+00 3.367130276000000144e+00 4.635311199000000104e-01 2.640941474999999872e-01
9.609999999999999432e+00 3.390465207000000092e+00 4.768354430999999782e-01 4.046980263000000133e-01
9.619999999999999218e+00 3.387815541000000152e+00 4.924181919000000240e-01 5.165151663999999476e-01
9.630000000000000782e+00 3.349619958999999980e+00 5.052764451000000268e-01 5.867063379000000412e-01
9.640000000000000568e+00 3.378083714999999820e+00 5.129048105000000302e-01 6.167529858000000420e-01
9.650000000000000355e+00 3.386723529999999815e+00 5.131162479999999970e-01 6.063153990999999854e-01
9.660000000000000142e+00 3.394455359000000172e+00 5.088738846000000482e-01 5.592957255999999600e-01
9.669999999999999929e+00 3.396625724000000179e+00 5.034923083000000243e-01 4.826605066999999916e-01
9.679999999999999716e+00 3.454172860999999983e+00 4.938723682999999753e-01 3.794313724999999748e-01
9.689999999999999503e+00 3.484720296999999967e+00 4.796413803999999836e-01 2.569127932999999975e-01
9.699999999999999289e+00 3.455569373999999971e+00 4.641027649999999727e-01 1.154544527999999959e-01
9.710000000000000853e+00 3.407057776999999898e+00 4.537860140000000153e-01 -4.089514174000000168e-02
9.720000000000000639e+00 3.412675790000000209e+00 4.541795390999999738e-01 -1.976064737999999876e-01
9.730000000000000426e+00 3.414682768000000035e+00 4.676126742000000225e-01 -3.402260005000000143e-01
9.740000000000000213e+00 3.353625112000000019e+00 4.871002010000000104e-01 -4.576989379999999996e-01
9.750000000000000000e+00 3.261628571999999782e+00 5.063517556000000086e-01 -5.416433604000000512e-01
9.759999999999999787e+00 3.262986552000000096e+00 5.212113423999999995e-01 -5.810554416000000000e-01
9.769999999999999574e+00 3.339327180000000173e+00 5.280885042999999834e-01 -5.796562534000000433e-01
9.779999999999999361e+00 3.359761628000000222e+00 5.298996348000000189e-01 -5.396560607999999482e-01
9.789999999999999147e+00 3.433659261999999934e+00 5.272478421999999831e-01 -4.648231056000000083e-01
9.800000000000000711e+00 3.456321331999999913e+00 5.173360420000000515e-01 -3.641662667000000186e-01
9.810000000000000497e+00 3.423213526000000062e+00 5.006055925000000295e-01 -2.408183120000000066e-01
9.820000000000000284e+00 3.410154520999999939e+00 4.806612581999999967e-01 -9.479989307000000198e-02
9.830000000000000071e+00 3.386093792000000047e+00 4.650393655000000237e-01 6.291573082000000150e-02
9.839999999999999858e+00 3.370647498999999936e+00 4.616790198999999872e-01 2.200344938999999889e-01
9.849999999999999645e+00 3.409705833999999935e+00 4.722679034999999748e-01 3.661051532999999858e-01
9.859999999999999432e+00 3.388814379999999904e+00 4.878525449000000180e-01 4.878874488000000120e-01
9.869999999999999218e+00 3.358665252999999851e+00 5.019034959999999490e-01 5.705478343000000008e-01
9.880000000000000782e+00 3.370971496000000123e+00 5.115526605000000337e-01 6.122334199000000199e-01
9.890000000000000568e+00 3.380516790000000160e+00 5.136466893000000145e-01 6.134043245000000422e-01
9.900000000000000355e+00 3.395539209999999919e+00 5.103482056000000489e-01 5.765856602000000164e-01
9.910000000000000142e+00 3.395524420000000099e+00 5.052351686999999592e-01 5.077319264999999859e-01
9.919999999999999929e+00 3.436233065999999781e+00 4.972272319000000107e-01 4.119114441000000237e-01
9.929999999999999716e+00 3.480323365999999918e+00 4.841370902000000087e-01 2.944096070000000176e-01
9.939999999999999503e+00 3.470901609999999859e+00 4.683715480999999792e-01 1.589031405999999924e-01
9.949999999999999289e+00 3.421164468000000181e+00 4.558627618000000159e-01 5.425828009999999688e-03
9.960000000000000853e+00 3.409090651000000083e+00 4.527192702000000235e-01 -1.523837768000000092e-01
9.970000000000000639e+00 3.412382902000000051e+00 4.624713032000000168e-01 -3.005206045000000104e-01
9.980000000000000426e+00 3.377871294999999829e+00 4.814030208999999783e-01 -4.261491534999999886e-01
9.990000000000000213e+00 3.303043178999999885e+00 5.008945282000000221e-01 -5.209535965999999574e-01
1.000000000000000000e+01 3.251719921999999929e+00 5.174845322000000136e-01 -5.738033965000000070e-01


==> data/fcts_coarse.txt <==
9.000000000000000000e+00 5.284946441999999855e+00 3.658337452000000045e-01 -3.460531210000000191e-01
9.009999999999999787e+00 5.457758421000000304e+00 3.784876063000000013e-01 -4.146837883999999752e-01
9.019999999999999574e+00 5.402144778000000258e+00 3.898077889000000074e-01 -4.587426889999999813e-01
9.029999999999999361e+00 5.192025166999999719e+00 3.966399425000000090e-01 -4.739829736000000238e-01
9.039999999999999147e+00 5.056766495999999833e+00 3.981069089000000005e-01 -4.605521783000000036e-01
9.050000000000000711e+00 5.003393691000000310e+00 3.948780418000000236e-01 -4.223524490000000187e-01
9.060000000000000497e+00 5.074940423000000145e+00 3.881367311000000209e-01 -3.634608547000000023e-01
9.070000000000000284e+00 5.295090041999999997e+00 3.791763611000000256e-01 -2.881333098000000148e-01
9.080000000000000071e+00 5.271303888000000271e+00 3.696766055999999856e-01 -1.984155740000000112e-01
9.089999999999999858e+00 5.087962712999999582e+00 3.604003668999999910e-01 -9.533788052000000124e-02
9.099999999999999645e+00 5.059772079000000033e+00 3.535152126000000172e-01 1.638689609999999935e-02
9.109999999999999432e+00 5.149514538000000030e+00 3.510890474000000205e-01 1.298643737999999881e-01
9.119999999999999218e+00 5.164244023000000183e+00 3.551674222999999797e-01 2.362790010999999968e-01
9.130000000000000782e+00 5.241767190000000021e+00 3.645121877999999982e-01 3.290411498999999962e-01
9.140000000000000568e+00 5.446275048000000396e+00 3.764961535999999942e-01 4.030204153999999983e-01
9.150000000000000355e+00 5.520416781999999856e+00 3.878436560999999894e-01 4.531075394999999895e-01
9.160000000000000142e+00 5.366160231000000280e+00 3.953272831999999903e-01 4.753221818999999737e-01
9.169999999999999929e+00 5.155793533999999845e+00 3.978025685000000089e-01 4.686708540999999784e-01
9.179999999999999716e+00 5.049229740000000355e+00 3.956664450999999860e-01 4.365509186000000041e-01
9.189999999999999503e+00 5.092573874000000167e+00 3.896578981000000108e-01 3.830255961999999847e-01
9.199999999999999289e+00 5.342733757999999611e+00 3.808201726000000065e-01 3.120368270000000166e-01
9.210000000000000853e+00 5.393568218999999608e+00 3.707233717000000262e-01 2.262210981999999981e-01
9.220000000000000639e+00 5.239876966999999830e+00 3.605018041999999978e-01 1.260126545999999959e-01
9.230000000000000426e+00 5.229157105999999722e+00 3.522015122000000109e-01 1.519475028000000054e-02
9.240000000000000213e+00 5.302590304999999837e+00 3.483987244000000261e-01 -9.878068401999999526e-02
9.250000000000000000e+00 5.240133150000000128e+00 3.510848629000000165e-01 -2.071857611000000043e-01
9.259999999999999787e+00 5.209493230999999724e+00 3.599351335000000041e-01 -3.033408584999999769e-01
9.269999999999999574e+00 5.386664866000000274e+00 3.720104999000000134e-01 -3.822950994000000047e-01
9.279999999999999361e+00 5.466857451000000090e+00 3.844060414000000092e-01 -4.393789056999999887e-01
9.289999999999999147e+00 5.307802635999999907e+00 3.937477832999999872e-01 -4.694771059999999774e-01
9.300000000000000711e+00 5.110881624000000123e+00 3.978606498999999741e-01 -4.702238903000000025e-01
9.310000000000000497e+00 5.031071105999999737e+00 3.968759329000000058e-01 -4.441680473999999879e-01
9.320000000000000284e+00 5.013934260000000087e+00 3.917244779999999871e-01 -3.954398968999999764e-01
9.330000000000000071e+00 5.199537992999999858e+00 3.838010249000000096e-01 -3.281543002000000264e-01
9.339999999999999858e+00 5.332525074000000309e+00 3.744927436000000109e-01 -2.460671744000000050e-01
9.349999999999999645e+00 5.177501084000000198e+00 3.649577735000000267e-01 -1.498643822000000070e-01
9.359999999999999432e+00 5.047461340999999990e+00 3.565368467000000208e-01 -4.209732825999999706e-02
9.369999999999999218e+00 5.098640769000000184e+00 3.514712260999999782e-01 7.127060606000000520e-02
9.380000000000000782e+00 5.151946547999999737e+00 3.520938000000000123e-01 1.819991195000000006e-01
9.390000000000000568e+00 5.170996736000000205e+00 3.590319311999999874e-01 2.823901456999999837e-01
9.400000000000000355e+00 5.334355031000000302e+00 3.700200043999999910e-01 3.665406330000000046e-01
9.410000000000000142e+00 5.508740266000000219e+00 3.821391655999999970e-01 4.295260484999999795e-01
9.419999999999999929e+00 5.457674235999999901e+00 3.919729784000000050e-01 4.666719625999999899e-01
9.429999999999999716e+00 5.246777798000000104e+00 3.970855436999999877e-01 4.747595233999999942e-01
9.439999999999999503e+00 5.089609847000000187e+00 3.972976462000000208e-01 4.554094174000000161e-01
9.449999999999999289e+00 5.034597480000000402e+00 3.932260940999999788e-01 4.126394693000000058e-01
9.460000000000000853e+00 5.202252031000000443e+00 3.857732958000000267e-01 3.502827600999999791e-01
9.470000000000000639e+00 5.408471326999999995e+00 3.760987771000000035e-01 2.720244877999999922e-01
9.480000000000000426e+00 5.314498364000000308e+00 3.658594511000000105e-01 1.790758917999999977e-01
9.490000000000000213e+00 5.201625404999999702e+00 3.562207193999999966e-01 7.296510338999999401e-02
9.500000000000000000e+00 5.256110555000000240e+00 3.498399350999999990e-01 -4.038837692999999729e-02
9.509999999999999787e+00 5.272848306000000207e+00 3.489549053000000067e-01 -1.526913380000000098e-01
9.519999999999999574e+00 5.196073112999999744e+00 3.548082444999999807e-01 -2.559787273999999946e-01
9.529999999999999361e+00 5.280910496999999815e+00 3.655615060999999888e-01 -3.444223409000000125e-01
9.539999999999999147e+00 5.456336879000000195e+00 3.782068129999999750e-01 -4.135192461000000153e-01
9.550000000000000711e+00 5.405769906999999819e+00 3.895969220000000122e-01 -4.581525819000000221e-01
9.560000000000000497e+00 5.196741660999999901e+00 3.965505908999999996e-01 -4.740285982999999925e-01
9.570000000000000284e+00 5.058365607999999902e+00 3.981350913000000213e-01 -4.611671667999999724e-01
9.580000000000000071e+00 5.003995373999999607e+00 3.949996277999999750e-01 -4.234395792000000269e-01
9.589999999999999858e+00 5.070458912000000318e+00 3.883190336999999825e-01 -3.649365732000000029e-01
9.599999999999999645e+00 5.291329579000000116e+00 3.793896078999999810e-01 -2.899158933000000049e-01
9.609999999999999432e+00 5.274401393999999854e+00 3.698920420999999847e-01 -2.004918491999999886e-01
9.619999999999999218e+00 5.090406012999999952e+00 3.605908091999999732e-01 -9.765366221000000568e-02
9.630000000000000782e+00 5.058327620000000024e+00 3.536296138000000200e-01 1.396059569999999993e-02
9.640000000000000568e+00 5.149305468999999746e+00 3.510745404000000236e-01 1.275183149000000127e-01
9.650000000000000355e+00 5.164659448000000097e+00 3.550171757000000206e-01 2.341598532999999982e-01
9.660000000000000142e+00 5.237175449999999621e+00 3.642915483999999982e-01 3.272756737999999999e-01
9.669999999999999929e+00 5.441930023000000283e+00 3.762459200000000115e-01 4.017016723999999872e-01
9.679999999999999716e+00 5.520792404999999903e+00 3.876448576000000035e-01 4.523524589999999845e-01
9.689999999999999503e+00 5.369895807999999882e+00 3.952297774999999902e-01 4.751916111999999748e-01
9.699999999999999289e+00 5.158552592999999575e+00 3.978050792999999752e-01 4.691228639999999728e-01
9.710000000000000853e+00 5.050108239000000054e+00 3.957581385000000229e-01 4.375016701000000174e-01
9.720000000000000639e+00 5.088536164999999833e+00 3.898213481000000202e-01 3.843943121999999768e-01
9.730000000000000426e+00 5.337833267999999798e+00 3.810315745999999781e-01 3.137365616000000190e-01
9.740000000000000213e+00 5.396061835000000251e+00 3.709446216000000240e-01 2.282273365999999970e-01
9.750000000000000000e+00 5.242431737000000425e+00 3.607127594000000270e-01 1.282961415999999966e-01
9.759999999999999787e+00 5.227213710000000013e+00 3.523503520999999861e-01 1.762985211000000010e-02
9.769999999999999574e+00 5.302568491999999800e+00 3.484241853999999750e-01 -9.639474026000000029e-02
9.779999999999999361e+00 5.242375517000000151e+00 3.509725055999999843e-01 -2.050047390999999997e-01
9.789999999999999147e+00 5.207744832999999574e+00 3.597240071999999733e-01 -3.014885292000000216e-01
9.800000000000000711e+00 5.382745442000000047e+00 3.717614638000000249e-01 -3.808605890999999799e-01
9.810000000000000497e+00 5.468088654999999854e+00 3.841829077000000203e-01 -4.384664192000000127e-01
9.820000000000000284e+00 5.312421967999999772e+00 3.936165121999999905e-01 -4.691745352999999730e-01
9.830000000000000071e+00 5.113776474999999877e+00 3.978356230000000271e-01 -4.705194696000000176e-01
9.839999999999999858e+00 5.032224374000000111e+00 3.969444403999999871e-01 -4.449783576999999934e-01
9.849999999999999645e+00 5.012362288000000277e+00 3.918595033999999755e-01 -3.966799616999999722e-01
9.859999999999999432e+00 5.194021520999999808e+00 3.839862814000000180e-01 -3.297306735000000155e-01
9.869999999999999218e+00 5.333129158000000203e+00 3.746884544999999900e-01 -2.479339261999999877e-01
9.880000000000000782e+00 5.181935067000000394e+00 3.651553797000000046e-01 -1.520188905000000035e-01
9.890000000000000568e+00 5.048242287999999967e+00 3.566851733999999996e-01 -4.443739744999999908e-02
9.900000000000000355e+00 5.096494192999999839e+00 3.515330687000000065e-01 6.888007967999999759e-02
9.910000000000000142e+00 5.151560003000000165e+00 3.520162985999999994e-01 1.797533832000000054e-01
9.919999999999999929e+00 5.169625769999999676e+00 3.588366391000000211e-01 2.804280752000000154e-01
9.929999999999999716e+00 5.329813961000000155e+00 3.697675322000000264e-01 3.649665416999999801e-01
9.939999999999999503e+00 5.507269914000000099e+00 3.818922974000000248e-01 4.284414081999999846e-01
9.949999999999999289e+00 5.461382377999999704e+00 3.918066897999999965e-01 4.661843963999999785e-01
9.960000000000000853e+00 5.251803927000000094e+00 3.970279062000000025e-01 4.748894965000000079e-01
9.970000000000000639e+00 5.092177490000000084e+00 3.973414713999999792e-01 4.560770308000000051e-01
9.980000000000000426e+00 5.034648058000000148e+00 3.933619852999999944e-01 4.137556620999999768e-01
9.990000000000000213e+00 5.197025626000000287e+00 3.859691293999999995e-01 3.517691211999999790e-01
1.000000000000000000e+01 5.407704627000000208e+00 3.763145916000000257e-01 2.738201556000000036e-01


==> data/fcts_ctest_allMGL1.txt <==
0.000000000000000000e+00 2.110991374999999781e+00 4.951187935999999956e-01 5.352973420000000093e-01
9.999999999999786837e-03 2.191779619000000068e+00 4.993999071999999928e-01 5.135341234000000421e-01
1.999999999999957367e-02 2.309549162000000155e+00 4.967912874000000034e-01 4.629641760000000050e-01
2.999999999999936051e-02 2.395538925999999957e+00 4.880448157000000231e-01 3.882225507000000020e-01
3.999999999999914735e-02 2.395725007999999878e+00 4.746556872000000094e-01 2.931996411000000191e-01
5.000000000000071054e-02 2.361283479999999990e+00 4.589793289999999915e-01 1.812581011999999936e-01
6.000000000000049738e-02 2.338226209000000111e+00 4.443828098000000004e-01 5.604004278000000033e-02
7.000000000000028422e-02 2.290523596999999967e+00 4.348930262999999852e-01 -7.726584425999999395e-02
8.000000000000007105e-02 2.234120610999999812e+00 4.339004236999999820e-01 -2.107364861999999894e-01
8.999999999999985789e-02 2.196264752999999903e+00 4.422939622000000015e-01 -3.335050061000000010e-01
9.999999999999964473e-02 2.189296764999999922e+00 4.576259863000000094e-01 -4.338932851999999785e-01
1.099999999999994316e-01 2.147362467000000219e+00 4.751112372999999889e-01 -5.028755715999999598e-01
1.199999999999992184e-01 2.115268332999999945e+00 4.898758126000000157e-01 -5.361721431999999510e-01
1.300000000000007816e-01 2.149465453999999998e+00 4.986628484999999777e-01 -5.339869790000000283e-01
1.400000000000005684e-01 2.251489257999999882e+00 5.002102427000000295e-01 -4.996318698000000169e-01
1.500000000000003553e-01 2.383029881000000128e+00 4.947662427000000251e-01 -4.376547364999999745e-01
1.600000000000001421e-01 2.436995741000000049e+00 4.835537722000000094e-01 -3.523566518999999841e-01
1.699999999999999289e-01 2.414089177999999780e+00 4.686177188999999799e-01 -2.474433416000000052e-01
1.799999999999997158e-01 2.359279847999999902e+00 4.529441231999999928e-01 -1.265699801999999874e-01
1.899999999999995026e-01 2.324378723000000146e+00 4.403698647000000022e-01 5.559272250000000387e-03
1.999999999999992895e-01 2.277069609999999855e+00 4.347820913000000065e-01 1.419359107000000009e-01
2.100000000000008527e-01 2.233586478999999958e+00 4.384478386999999810e-01 2.726562243000000274e-01
2.200000000000006395e-01 2.194049504000000095e+00 4.505120412999999990e-01 3.858865396999999753e-01
2.300000000000004263e-01 2.155806703000000102e+00 4.670744066999999999e-01 4.709001365000000106e-01
2.400000000000002132e-01 2.120319499999999913e+00 4.830621191999999731e-01 5.212838607999999985e-01
2.500000000000000000e-01 2.107713421000000142e+00 4.944724641000000087e-01 5.356599298999999981e-01
2.599999999999997868e-01 2.183273392999999896e+00 4.993166357000000111e-01 5.164328022999999934e-01
2.699999999999995737e-01 2.299312199000000057e+00 4.972465529999999800e-01 4.680088950999999886e-01
2.799999999999993605e-01 2.391734861000000212e+00 4.889509886999999777e-01 3.950618968999999869e-01
2.899999999999991473e-01 2.397618526000000028e+00 4.758622404999999778e-01 3.015465372999999727e-01
3.000000000000007105e-01 2.362629667000000211e+00 4.602591292000000056e-01 1.908432609000000058e-01
3.100000000000004974e-01 2.341028412000000003e+00 4.454301457000000020e-01 6.653271578000000130e-02
3.200000000000002842e-01 2.294963242000000125e+00 4.353813718000000277e-01 -6.637257441999999674e-02
3.300000000000000711e-01 2.238271870000000163e+00 4.336251514000000196e-01 -2.002016396999999892e-01
3.399999999999998579e-01 2.199882789000000116e+00 4.413070143000000223e-01 -3.242780774999999838e-01
3.499999999999996447e-01 2.191128710000000090e+00 4.562387862999999766e-01 -4.268643898999999742e-01
3.599999999999994316e-01 2.150812847000000083e+00 4.737432313000000117e-01 -4.986059283000000009e-01
3.699999999999992184e-01 2.116063247000000036e+00 4.888754220000000039e-01 -5.348295105000000493e-01
3.800000000000007816e-01 2.141596534000000052e+00 4.982164828000000267e-01 -5.354162417000000174e-01
3.900000000000005684e-01 2.241614745000000131e+00 5.003558098000000509e-01 -5.034943257999999755e-01
4.000000000000003553e-01 2.371443671000000197e+00 4.954421246999999862e-01 -4.435804823999999758e-01
4.100000000000001421e-01 2.434479681000000006e+00 4.846319405999999774e-01 -3.600244317999999888e-01
4.199999999999999289e-01 2.419539784999999998e+00 4.698996646999999971e-01 -2.565648495999999779e-01
4.299999999999997158e-01 2.362715700999999946e+00 4.541501512000000185e-01 -1.368302641999999958e-01
4.399999999999995026e-01 2.327815891000000192e+00 4.411730562999999772e-01 -5.387421649999999881e-03
4.499999999999992895e-01 2.280303830999999892e+00 4.349021224999999879e-01 1.309764005999999870e-01
4.600000000000008527e-01 2.236426047000000139e+00 4.378049515999999919e-01 2.625845823999999884e-01
4.700000000000006395e-01 2.196750461000000154e+00 4.493025407999999832e-01 3.776664903999999989e-01
4.800000000000004263e-01 2.160400930999999858e+00 4.656912018000000097e-01 4.652698195000000148e-01
4.900000000000002132e-01 2.122703206000000176e+00 4.818995569000000256e-01 5.185656366999999989e-01


==> data/fcts_fine.txt <==
9.000000000000000000e+00 2.630131757000000015e+00 4.326055835000000016e-01 -2.192012379999999927e-01
9.009999999999999787e+00 2.520118958999999936e+00 4.444736054000000269e-01 -3.646058902000000046e-01
9.019999999999999574e+00 2.460218323999999956e+00 4.657740709000000034e-01 -4.822767123000000211e-01
9.029999999999999361e+00 2.451960461000000091e+00 4.888192740999999786e-01 -5.599103211000000524e-01
9.039999999999999147e+00 2.455293456999999790e+00 5.064535945000000483e-01 -5.931476108000000025e-01
9.050000000000000711e+00 2.434718650999999845e+00 5.149763546000000192e-01 -5.843874990999999852e-01
9.060000000000000497e+00 2.456867534000000131e+00 5.138830970000000109e-01 -5.390855875000000186e-01
9.070000000000000284e+00 2.600748788999999839e+00 5.042647354999999498e-01 -4.629895143000000157e-01
9.080000000000000071e+00 2.740255883000000114e+00 4.879784082999999995e-01 -3.608716647999999916e-01
9.089999999999999858e+00 2.776072302999999852e+00 4.679706638999999724e-01 -2.363882778999999990e-01
9.099999999999999645e+00 2.784545017000000122e+00 4.487455006000000135e-01 -9.311719260999999637e-02
9.109999999999999432e+00 2.777390186999999955e+00 4.360190715999999744e-01 6.315280440999999911e-02
9.119999999999999218e+00 2.666261807000000150e+00 4.348580671000000231e-01 2.218528706000000017e-01
9.130000000000000782e+00 2.544588304999999995e+00 4.466722090999999950e-01 3.676663139999999941e-01
9.140000000000000568e+00 2.491705512999999872e+00 4.673767447000000130e-01 4.843801139000000200e-01
9.150000000000000355e+00 2.478169815999999859e+00 4.894077639000000146e-01 5.604231135999999669e-01
9.160000000000000142e+00 2.466398489999999999e+00 5.059921523000000532e-01 5.921964454999999461e-01
9.169999999999999929e+00 2.434270800000000179e+00 5.138611481999999508e-01 5.826726374999999791e-01
9.179999999999999716e+00 2.459502100999999996e+00 5.127161835000000334e-01 5.376222170000000133e-01
9.189999999999999503e+00 2.596720616999999898e+00 5.035382707000000124e-01 4.629790014999999870e-01
9.199999999999999289e+00 2.736966164000000035e+00 4.878417170000000080e-01 3.636088243000000220e-01
9.210000000000000853e+00 2.752674976000000218e+00 4.681610223000000071e-01 2.430446333000000070e-01
9.220000000000000639e+00 2.741223057000000018e+00 4.486203737000000191e-01 1.042405737999999998e-01
9.230000000000000426e+00 2.749905516000000105e+00 4.348156307000000109e-01 -4.820776471000000341e-02
9.240000000000000213e+00 2.640510572999999805e+00 4.321726417999999792e-01 -2.051644980000000007e-01
9.250000000000000000e+00 2.525478334999999852e+00 4.429086070000000097e-01 -3.522935080999999857e-01
9.259999999999999787e+00 2.465968292999999978e+00 4.636421869999999834e-01 -4.730967354999999763e-01
9.269999999999999574e+00 2.452572904000000165e+00 4.868641960000000268e-01 -5.546774516000000377e-01
9.279999999999999361e+00 2.454264184999999987e+00 5.052025588999999872e-01 -5.919316688000000326e-01
9.289999999999999147e+00 2.439156173999999844e+00 5.146133456999999467e-01 -5.867905934999999573e-01
9.300000000000000711e+00 2.447467425000000141e+00 5.143627365999999812e-01 -5.445694032000000240e-01
9.310000000000000497e+00 2.585340627999999974e+00 5.054529272000000129e-01 -4.710600345000000022e-01
9.320000000000000284e+00 2.730984322999999936e+00 4.896710036999999960e-01 -3.711456969999999966e-01
9.330000000000000071e+00 2.776368978999999904e+00 4.698373996999999913e-01 -2.485587046999999938e-01
9.339999999999999858e+00 2.783578363999999805e+00 4.503150038000000022e-01 -1.068047936999999975e-01
9.349999999999999645e+00 2.781709359000000159e+00 4.367601866999999971e-01 4.864410090000000075e-02
9.359999999999999432e+00 2.679564894999999947e+00 4.344136994999999724e-01 2.077070712999999902e-01
9.369999999999999218e+00 2.550162139999999855e+00 4.451372002000000272e-01 3.553907682999999929e-01
9.380000000000000782e+00 2.492585134000000036e+00 4.653214236000000059e-01 4.753372061000000204e-01
9.390000000000000568e+00 2.480902282999999819e+00 4.875518298000000028e-01 5.553553061999999541e-01
9.400000000000000355e+00 2.467114813999999878e+00 5.048240218999999751e-01 5.911086311000000038e-01
9.410000000000000142e+00 2.441286607999999969e+00 5.135311874000000332e-01 5.851247285999999770e-01
9.419999999999999929e+00 2.450455444000000149e+00 5.131748812999999965e-01 5.430572048999999790e-01
9.429999999999999716e+00 2.582579057999999872e+00 5.046741419000000395e-01 4.708913292999999944e-01
9.439999999999999503e+00 2.731585018000000087e+00 4.894861475000000239e-01 3.736123270000000218e-01
9.449999999999999289e+00 2.756303550000000158e+00 4.700230872999999754e-01 2.548648043000000252e-01
9.460000000000000853e+00 2.739686966999999918e+00 4.502519685999999965e-01 1.175817348000000040e-01
9.470000000000000639e+00 2.753454011000000090e+00 4.356781606999999834e-01 -3.391853358000000013e-02
9.480000000000000426e+00 2.651430710000000079e+00 4.318530811999999885e-01 -1.909919120000000137e-01
9.490000000000000213e+00 2.532214880999999806e+00 4.414213971000000014e-01 -3.397098366999999897e-01
9.500000000000000000e+00 2.472474816000000075e+00 4.615187559000000217e-01 -4.635493284000000158e-01
9.509999999999999787e+00 2.451125055999999969e+00 4.848554138000000235e-01 -5.490539521999999728e-01
9.519999999999999574e+00 2.452574932000000096e+00 5.038673903000000509e-01 -5.903595094000000376e-01
9.529999999999999361e+00 2.441597337000000145e+00 5.141644196000000333e-01 -5.888959569999999699e-01
9.539999999999999147e+00 2.438424078000000161e+00 5.147686017000000502e-01 -5.498141195000000314e-01
9.550000000000000711e+00 2.569386276999999996e+00 5.065858055999999943e-01 -4.789408943999999835e-01
9.560000000000000497e+00 2.719698163999999974e+00 4.913342312000000267e-01 -3.812655985999999775e-01
9.570000000000000284e+00 2.775986014999999973e+00 4.717138587999999966e-01 -2.606067485999999933e-01
9.580000000000000071e+00 2.781533279000000025e+00 4.519422520999999970e-01 -1.204179709000000043e-01
9.589999999999999858e+00 2.783071839000000214e+00 4.376017376999999930e-01 3.412334155999999924e-02
9.599999999999999645e+00 2.692954588000000093e+00 4.340824255999999881e-01 1.934247987999999918e-01
9.609999999999999432e+00 2.557303430999999794e+00 4.436803923000000038e-01 3.428461876000000186e-01
9.619999999999999218e+00 2.494949994000000171e+00 4.632778052000000035e-01 4.659320111999999958e-01
9.630000000000000782e+00 2.482870495999999871e+00 4.856481334000000150e-01 5.499025147999999641e-01
9.640000000000000568e+00 2.468361030000000067e+00 5.035807881999999625e-01 5.896699882999999476e-01
9.650000000000000355e+00 2.451097473999999998e+00 5.131252858000000527e-01 5.872810214999999445e-01
9.660000000000000142e+00 2.442759525000000043e+00 5.135677194000000112e-01 5.482496855999999807e-01
9.669999999999999929e+00 2.568141322999999865e+00 5.057574352000000495e-01 4.786032212999999924e-01
9.679999999999999716e+00 2.722981545000000114e+00 4.910994094000000199e-01 3.834433123000000054e-01
9.689999999999999503e+00 2.756931014000000069e+00 4.718867009000000112e-01 2.665312805000000229e-01
9.699999999999999289e+00 2.737097451999999986e+00 4.519342209000000166e-01 1.307965084999999916e-01
9.710000000000000853e+00 2.754861559000000071e+00 4.366384363999999962e-01 -1.968802525999999858e-02
9.720000000000000639e+00 2.662436372999999801e+00 4.316539110000000012e-01 -1.767625529999999889e-01
9.730000000000000426e+00 2.540413623000000065e+00 4.400290258999999815e-01 -3.269293014999999913e-01
9.740000000000000213e+00 2.478294516000000058e+00 4.594251106999999723e-01 -4.536913302999999731e-01
9.750000000000000000e+00 2.451050643999999945e+00 4.828113689999999902e-01 -5.430732456000000319e-01
9.759999999999999787e+00 2.451497476000000120e+00 5.024607623000000300e-01 -5.884426380999999706e-01
9.769999999999999574e+00 2.443079501000000153e+00 5.136360268999999867e-01 -5.906977063999999666e-01
9.779999999999999361e+00 2.430622794000000031e+00 5.151021856999999926e-01 -5.548008192000000172e-01
9.789999999999999147e+00 2.553331693000000069e+00 5.076601668000000345e-01 -4.866038091000000065e-01
9.800000000000000711e+00 2.707759380000000160e+00 4.929603725999999742e-01 -3.911959083000000059e-01
9.810000000000000497e+00 2.775023229999999952e+00 4.735892682999999770e-01 -2.724903920999999785e-01
9.820000000000000284e+00 2.778234856000000086e+00 4.536159967000000237e-01 -1.339081830999999945e-01
9.830000000000000071e+00 2.783208667999999886e+00 4.385355946000000227e-01 1.964557017000000128e-02
9.839999999999999858e+00 2.706532345999999922e+00 4.338634887000000218e-01 1.790607053000000115e-01
9.849999999999999645e+00 2.566418083999999933e+00 4.423086998999999908e-01 3.300786721999999784e-01
9.859999999999999432e+00 2.498732608000000077e+00 4.612551569000000184e-01 4.561948097999999896e-01
9.869999999999999218e+00 2.482399549999999788e+00 4.837025707000000008e-01 5.440764478999999820e-01
9.880000000000000782e+00 2.469781168999999998e+00 5.022629728999999932e-01 5.878769268000000325e-01
9.890000000000000568e+00 2.462932181000000220e+00 5.126401160000000345e-01 5.891282937999999803e-01
9.900000000000000355e+00 2.436735838999999793e+00 5.138899660000000313e-01 5.531807358000000452e-01
9.910000000000000142e+00 2.553624412000000010e+00 5.067824786000000303e-01 4.860932453999999847e-01
9.919999999999999929e+00 2.709974401999999838e+00 4.926743866000000138e-01 3.930798247999999773e-01
9.929999999999999716e+00 2.755295455000000171e+00 4.737446688999999989e-01 2.780223696999999938e-01
9.939999999999999503e+00 2.734191717999999938e+00 4.536560311999999762e-01 1.438656061999999958e-01
9.949999999999999289e+00 2.755902756999999870e+00 4.376877129000000255e-01 -5.537468169000000009e-03
9.960000000000000853e+00 2.674019047999999898e+00 4.315710300000000221e-01 -1.624997616999999950e-01
9.970000000000000639e+00 2.549651316999999917e+00 4.387339945000000019e-01 -3.139718531999999840e-01
9.980000000000000426e+00 2.483293535000000052e+00 4.573666883999999988e-01 -4.435326314999999964e-01
9.990000000000000213e+00 2.450334300999999826e+00 4.807342907000000110e-01 -5.367315915999999465e-01
1.000000000000000000e+01 2.450877591999999883e+00 5.009810543999999588e-01 -5.861690884000000379e-01


==> data/fctsctestDNNMG32times1.txt <==
0.000000000000000000e+00 4.801377053000000394e+00 4.389405730000000005e-01 4.395395420000000053e-01
9.999999999999786837e-03 4.875732457999999880e+00 4.400535141999999955e-01 4.185356999000000022e-01
1.999999999999957367e-02 5.114029302999999693e+00 4.383085592000000030e-01 3.748858709999999816e-01
2.999999999999936051e-02 5.168838540000000314e+00 4.337335912999999987e-01 3.119739088999999854e-01
3.999999999999914735e-02 4.955590394999999759e+00 4.272276958999999819e-01 2.327462516999999897e-01
5.000000000000071054e-02 5.113382012999999837e+00 4.205012558999999817e-01 1.395566749000000106e-01
6.000000000000049738e-02 5.190139986000000150e+00 3.661687887000000252e-01 4.058912584999999767e-02
7.000000000000028422e-02 5.311356095999999916e+00 4.172822426000000196e-01 -6.726166153000000258e-02
8.000000000000007105e-02 5.255584308000000426e+00 3.664822614000000089e-01 -1.635935172999999909e-01
8.999999999999985789e-02 5.134065256000000410e+00 4.278147652000000023e-01 -2.661452626999999960e-01
9.999999999999964473e-02 5.323639749999999893e+00 3.759060828999999937e-01 -3.378185966000000207e-01
1.099999999999994316e-01 5.527587397999999652e+00 3.824065130000000035e-01 -3.999459780999999881e-01
1.199999999999992184e-01 5.099286141000000327e+00 4.497071676000000129e-01 -4.476262496999999785e-01
1.300000000000007816e-01 4.751705785999999598e+00 4.505371832999999770e-01 -4.688379467000000078e-01
1.400000000000005684e-01 4.573378070000000406e+00 4.458931132000000241e-01 -4.654679078000000247e-01
1.500000000000003553e-01 4.566270701999999737e+00 4.373466089999999973e-01 -4.402272299000000166e-01
1.600000000000001421e-01 4.679965117000000063e+00 4.271037792999999860e-01 -3.971266214999999988e-01
1.699999999999999289e-01 4.717415786000000111e+00 4.168786610999999920e-01 -3.374949375999999890e-01
1.799999999999997158e-01 4.677619302000000090e+00 4.077915998000000153e-01 -2.626972422000000140e-01
1.899999999999995026e-01 4.757574712000000261e+00 4.008126939000000166e-01 -1.758080935000000122e-01
1.999999999999992895e-01 4.817661230999999766e+00 3.968441487000000101e-01 -8.033152149000000186e-02
2.100000000000008527e-01 4.842566068000000001e+00 3.964973736999999887e-01 2.012055815999999955e-02
2.200000000000006395e-01 4.936144002999999891e+00 3.993918737000000108e-01 1.210750388000000066e-01
2.300000000000004263e-01 5.033968955999999828e+00 3.636143184999999778e-01 2.329196631000000073e-01
2.400000000000002132e-01 4.956379773000000100e+00 4.135093316999999824e-01 2.982464300000000068e-01
2.500000000000000000e-01 4.892826068999999833e+00 4.236671484000000265e-01 3.662539657000000171e-01
2.599999999999997868e-01 4.927040306000000314e+00 4.313048445000000064e-01 4.068098978999999948e-01
2.699999999999995737e-01 4.924653164999999611e+00 4.364161671999999825e-01 4.227766255000000029e-01
2.799999999999993605e-01 4.898734130000000242e+00 4.387448634000000180e-01 4.154461362999999907e-01
2.899999999999991473e-01 5.036175122999999587e+00 4.378360693000000192e-01 3.848846642000000040e-01
3.000000000000007105e-01 5.193045624999999887e+00 4.338286493999999882e-01 3.345500270999999803e-01
3.100000000000004974e-01 5.254608660999999792e+00 4.277707521999999929e-01 2.663753235999999913e-01
3.200000000000002842e-01 5.349324208999999719e+00 3.717628091999999884e-01 1.855082929000000103e-01
3.300000000000000711e-01 5.322808847000000121e+00 3.647688948000000209e-01 9.281550310000000192e-02
3.399999999999998579e-01 5.189386875000000288e+00 4.145529209000000104e-01 -7.425658061999999664e-03
3.499999999999996447e-01 5.099081234999999879e+00 4.157279946999999920e-01 -1.082915638000000041e-01
3.599999999999994316e-01 4.994561236000000015e+00 4.192357282999999990e-01 -2.095981208999999901e-01
3.699999999999992184e-01 4.960479578000000167e+00 4.239178558000000208e-01 -3.054732061000000054e-01
3.800000000000007816e-01 4.879485876000000388e+00 4.290551633999999948e-01 -3.894735170999999996e-01
3.900000000000005684e-01 4.743175759999999741e+00 4.340112393000000179e-01 -4.525988159000000066e-01
4.000000000000003553e-01 4.734626029000000180e+00 4.379721522000000200e-01 -4.887678582000000160e-01
4.100000000000001421e-01 4.744314247000000151e+00 4.395465941000000210e-01 -4.971364245000000071e-01
4.199999999999999289e-01 4.662004718999999575e+00 4.378924586999999868e-01 -4.795716694000000113e-01
4.299999999999997158e-01 4.683879067000000340e+00 4.327724131999999835e-01 -4.416644666000000274e-01
4.399999999999995026e-01 4.802835733000000218e+00 4.262440955999999836e-01 -3.871286254999999898e-01
4.499999999999992895e-01 4.751751581999999807e+00 4.195930402999999975e-01 -3.174319226999999799e-01
4.600000000000008527e-01 4.666146121999999785e+00 4.130725432999999835e-01 -2.333830856000000120e-01
4.700000000000006395e-01 4.928005622999999780e+00 4.071199565999999992e-01 -1.384116116999999924e-01
4.800000000000004263e-01 5.096654175000000286e+00 3.625034193000000182e-01 -5.189765051999999622e-03
4.900000000000002132e-01 5.192547765999999676e+00 3.626904101000000269e-01 1.026556666999999951e-01


==> data/fctsctestDNNMG32times2.txt <==
0.000000000000000000e+00 5.357316539000000155e+00 4.180400194000000180e-01 5.744783433000000272e-01
9.999999999999786837e-03 5.414263998000000022e+00 4.192372714000000000e-01 5.717177570000000486e-01
1.999999999999957367e-02 5.551381400000000355e+00 4.160030894000000257e-01 5.490817921999999740e-01
2.999999999999936051e-02 5.748446561999999815e+00 4.101755420000000041e-01 5.079183991000000287e-01
3.999999999999914735e-02 5.864684590000000419e+00 4.024899089999999791e-01 4.465793986000000104e-01
5.000000000000071054e-02 5.848767567000000334e+00 3.939452901000000118e-01 3.666869902000000070e-01
6.000000000000049738e-02 5.771713516000000155e+00 3.862390560000000250e-01 2.731223606000000026e-01
7.000000000000028422e-02 5.666256341999999613e+00 3.813710763000000004e-01 1.708942968000000118e-01
8.000000000000007105e-02 5.492568419999999563e+00 3.806538005999999807e-01 6.416971981999999852e-02
8.999999999999985789e-02 5.294486402999999619e+00 3.849613915000000275e-01 -4.247510605999999661e-02
9.999999999999964473e-02 5.114627343999999631e+00 3.929352273000000229e-01 -1.436856244999999976e-01
1.099999999999994316e-01 4.987650927999999872e+00 4.026579397999999754e-01 -2.324306767000000051e-01
1.199999999999992184e-01 4.941491769999999839e+00 4.132353737000000193e-01 -3.015777096000000213e-01
1.300000000000007816e-01 4.980570911000000045e+00 4.224709087999999890e-01 -3.458212909000000224e-01
1.400000000000005684e-01 5.012233260000000357e+00 4.273224916000000206e-01 -3.629188543999999905e-01
1.500000000000003553e-01 4.984123461000000255e+00 4.258379105999999803e-01 -3.602427881999999970e-01
1.600000000000001421e-01 5.509821286000000207e+00 3.713105942000000104e-01 -2.969026920999999763e-01
1.699999999999999289e-01 6.044054947000000233e+00 4.172537976999999842e-01 -2.846308109999999836e-01
1.799999999999997158e-01 6.344318237000000416e+00 4.095321899000000099e-01 -2.160156242999999865e-01
1.899999999999995026e-01 6.224228711000000303e+00 3.983887835000000099e-01 -1.324022186999999906e-01
1.999999999999992895e-01 6.070824670000000367e+00 3.867362145000000084e-01 -3.675363208000000104e-02
2.100000000000008527e-01 6.091818642999999867e+00 3.794621289999999814e-01 6.363915678999999825e-02
2.200000000000006395e-01 6.058352651999999949e+00 3.785949478999999784e-01 1.627000261999999864e-01
2.300000000000004263e-01 5.825166251999999822e+00 3.828708151999999920e-01 2.570980955000000123e-01
2.400000000000002132e-01 5.700567118000000377e+00 3.883464440000000129e-01 3.413516158000000078e-01
2.500000000000000000e-01 5.276911776999999582e+00 3.922993221000000141e-01 4.029220015000000155e-01
2.599999999999997868e-01 5.246173318000000307e+00 3.672485510999999869e-01 4.561353967999999814e-01
2.699999999999995737e-01 5.483875444999999793e+00 3.694936365000000000e-01 4.649937321000000012e-01
2.799999999999993605e-01 5.320253243999999881e+00 4.021653946000000035e-01 4.376630403999999808e-01
2.899999999999991473e-01 5.309034149999999563e+00 4.055025600000000119e-01 4.202500155000000182e-01
3.000000000000007105e-01 5.429907606999999636e+00 3.998989746000000123e-01 3.833473111999999849e-01
3.100000000000004974e-01 5.532586497999999686e+00 3.888460355999999729e-01 3.303559359000000084e-01
3.200000000000002842e-01 5.592717239999999812e+00 3.432344319999999782e-01 2.766214406999999986e-01
3.300000000000000711e-01 5.791647520999999799e+00 3.366230035000000176e-01 2.024338559999999954e-01
3.399999999999998579e-01 5.856312636000000182e+00 3.708301184000000195e-01 1.125181130000000029e-01
3.499999999999996447e-01 5.850745368000000113e+00 3.730570704000000237e-01 4.049295284999999966e-02
3.599999999999994316e-01 5.896935939999999654e+00 3.715235466999999847e-01 -3.229008867000000144e-02
3.699999999999992184e-01 6.115858193000000220e+00 3.694125180000000230e-01 -1.012896437999999955e-01
3.800000000000007816e-01 6.245431571000000126e+00 3.698668642999999867e-01 -1.686196680000000003e-01
3.900000000000005684e-01 6.487235470999999976e+00 3.295979902000000239e-01 -1.981802836999999873e-01
4.000000000000003553e-01 6.476210435999999682e+00 3.834533319000000273e-01 -2.670176920999999814e-01
4.100000000000001421e-01 6.387327606999999574e+00 3.946899390999999979e-01 -2.893351892000000092e-01
4.199999999999999289e-01 6.136910767999999905e+00 4.003681226999999954e-01 -2.968966341000000009e-01
4.299999999999997158e-01 5.794704025999999786e+00 4.002667730999999729e-01 -2.885138501000000244e-01
4.399999999999995026e-01 5.579740935000000235e+00 3.965386726999999834e-01 -2.639981605999999759e-01
4.499999999999992895e-01 5.545272606000000160e+00 3.910004555000000104e-01 -2.242384380000000121e-01
4.600000000000008527e-01 5.581564564999999867e+00 3.841307538000000021e-01 -1.700489974000000126e-01
4.700000000000006395e-01 5.663631430999999772e+00 3.764650023000000179e-01 -1.023517075999999942e-01
4.800000000000004263e-01 5.818989221999999906e+00 3.698233904000000072e-01 -2.501894611999999976e-02
4.900000000000002132e-01 5.910040805999999591e+00 3.654360146999999781e-01 5.803895467999999752e-02


==> data/fctsctestDNNMG32times3.txt <==
0.000000000000000000e+00 9.466309410999999230e+00 3.884839822999999748e-01 1.972596752000000120e-01
9.999999999999786837e-03 8.477963989999999228e+00 3.911036427999999843e-01 1.867585975000000120e-01
1.999999999999957367e-02 7.671373862000000265e+00 3.839597899000000147e-01 2.080726209000000049e-01
2.999999999999936051e-02 7.505011898000000237e+00 3.742736990000000152e-01 2.070553109000000114e-01
3.999999999999914735e-02 7.074572580999999971e+00 3.803054972000000089e-01 1.847666957000000110e-01
5.000000000000071054e-02 7.174275849999999899e+00 3.856420943000000157e-01 1.660942055000000084e-01
6.000000000000049738e-02 7.325555288000000331e+00 3.944028250000000124e-01 1.347465325999999963e-01
7.000000000000028422e-02 7.021045505000000020e+00 3.900614550000000014e-01 9.608980694999999517e-02
8.000000000000007105e-02 6.897322696999999891e+00 3.799062035999999920e-01 3.860149722999999672e-02
8.999999999999985789e-02 6.856667275999999589e+00 3.844762486000000146e-01 -2.079699956999999863e-02
9.999999999999964473e-02 7.439555784000000394e+00 3.912962209999999996e-01 -6.934804322000000243e-02
1.099999999999994316e-01 7.567887579999999836e+00 3.832752401000000253e-01 -1.108112665999999996e-01
1.199999999999992184e-01 7.372378796999999651e+00 3.685822737000000182e-01 -1.461188399999999998e-01
1.300000000000007816e-01 7.383087693000000229e+00 3.701163433999999919e-01 -1.791823985000000063e-01
1.400000000000005684e-01 7.890490869999999823e+00 3.749368330999999777e-01 -2.047967445999999969e-01
1.500000000000003553e-01 8.105369030000000308e+00 3.829622116999999992e-01 -2.318801261000000002e-01
1.600000000000001421e-01 8.329304349999999246e+00 3.811543780000000159e-01 -2.364011316999999890e-01
1.699999999999999289e-01 8.456551865999999862e+00 3.765919824999999777e-01 -2.331639460999999913e-01
1.799999999999997158e-01 8.777210936999999547e+00 3.792033926999999749e-01 -2.367273357000000134e-01
1.899999999999995026e-01 9.600753050999999871e+00 3.943969377000000054e-01 -2.446782316999999984e-01
1.999999999999992895e-01 1.036900001999999965e+01 4.119923810000000186e-01 -2.446424737000000016e-01
2.100000000000008527e-01 1.145094367999999996e+01 4.037471834999999953e-01 -2.506316963999999925e-01
2.200000000000006395e-01 1.200958177999999954e+01 3.855009679999999994e-01 -2.473131295000000063e-01
2.300000000000004263e-01 1.292611929000000082e+01 3.814533437000000027e-01 -2.141436939999999955e-01
2.400000000000002132e-01 1.354914935999999948e+01 3.836074777999999852e-01 -1.712636915000000093e-01
2.500000000000000000e-01 1.103615092000000075e+01 3.258584315999999981e-01 -1.070119472999999932e-01
2.599999999999997868e-01 1.118556049000000030e+01 3.700522005999999919e-01 -4.056065001999999836e-02
2.699999999999995737e-01 1.078901807999999996e+01 3.775308781000000224e-01 2.896811244999999979e-02
2.799999999999993605e-01 1.170284005999999977e+01 3.802610245999999972e-01 9.205599237000000601e-02
2.899999999999991473e-01 1.087384489999999992e+01 3.710793593999999751e-01 1.442941992000000007e-01
3.000000000000007105e-01 1.044760160999999954e+01 3.716477583000000195e-01 2.127658930999999920e-01
3.100000000000004974e-01 1.023326727000000069e+01 3.742350126999999804e-01 2.690566100999999821e-01
3.200000000000002842e-01 9.272921324000000354e+00 3.853075769000000039e-01 3.192181005999999988e-01
3.300000000000000711e-01 9.768222764000000780e+00 3.925165810999999838e-01 3.430863551000000178e-01
3.399999999999998579e-01 8.646605030999999997e+00 4.300791340999999823e-01 3.411103001999999940e-01
3.499999999999996447e-01 8.869337522000000362e+00 4.421833474999999902e-01 3.263443755000000057e-01
3.599999999999994316e-01 8.739858343999999946e+00 4.493164380999999930e-01 2.716846077000000248e-01
3.699999999999992184e-01 8.758927349000000362e+00 4.403143739000000001e-01 2.143950259000000080e-01
3.800000000000007816e-01 7.498753628000000226e+00 3.892235615999999898e-01 1.618333754000000069e-01
3.900000000000005684e-01 6.741062589000000216e+00 4.377712570000000247e-01 7.694265489000000346e-02
4.000000000000003553e-01 6.505188135000000038e+00 4.256194759999999966e-01 -2.760017919000000083e-02
4.100000000000001421e-01 6.384612870999999856e+00 4.154141266999999971e-01 -1.162113245000000045e-01
4.199999999999999289e-01 6.154283486999999830e+00 4.012430489000000100e-01 -1.976501716000000075e-01
4.299999999999997158e-01 5.995865181000000099e+00 3.892766295000000265e-01 -2.683054444999999899e-01
4.399999999999995026e-01 6.027916055999999578e+00 3.891122752000000240e-01 -3.162009277000000229e-01
4.499999999999992895e-01 6.060050183999999618e+00 3.956284518000000028e-01 -3.636253964000000227e-01
4.600000000000008527e-01 6.262011939999999832e+00 4.054863163999999909e-01 -4.004501466000000010e-01
4.700000000000006395e-01 6.300879400000000352e+00 4.113697222000000098e-01 -4.008810232000000195e-01
4.800000000000004263e-01 6.266231341000000121e+00 4.153388861999999793e-01 -3.843854290000000007e-01
4.900000000000002132e-01 6.320341838000000045e+00 4.224798041000000226e-01 -3.666909980999999985e-01


==> data/fctsctestDNNMG48times1.txt <==
0.000000000000000000e+00 7.599094164000000262e+00 4.420285086999999891e-01 4.673475769000000057e-01
9.999999999999786837e-03 7.925985804999999829e+00 4.507203050999999960e-01 4.625763214999999984e-01
1.999999999999957367e-02 7.672140115999999566e+00 4.511313051999999990e-01 4.246245692000000238e-01
2.999999999999936051e-02 8.127308377000000306e+00 4.504476090999999793e-01 3.732171566999999968e-01
3.999999999999914735e-02 7.912248914000000077e+00 4.463140701000000155e-01 3.203216058999999727e-01
5.000000000000071054e-02 8.701819850999999773e+00 4.388623255999999917e-01 2.382824295000000037e-01
6.000000000000049738e-02 8.546971920000000722e+00 4.256642905999999948e-01 1.429356807999999923e-01
7.000000000000028422e-02 7.931277091000000112e+00 3.772344695000000026e-01 4.446888904000000087e-02
8.000000000000007105e-02 7.393942465000000297e+00 4.198656604000000070e-01 -6.150174492999999770e-02
8.999999999999985789e-02 7.529428505000000271e+00 4.210697561999999783e-01 -1.723138737999999892e-01
9.999999999999964473e-02 7.396145841000000054e+00 4.288453139999999775e-01 -2.772885015000000064e-01
1.099999999999994316e-01 6.950637358999999904e+00 4.341355211999999852e-01 -3.645596401999999792e-01
1.199999999999992184e-01 6.858386924999999579e+00 4.415982285000000229e-01 -4.278065403999999905e-01
1.300000000000007816e-01 6.890415434000000339e+00 4.525010733000000007e-01 -4.670018932000000178e-01
1.400000000000005684e-01 6.441486932000000110e+00 4.603527389000000025e-01 -4.793397697999999818e-01
1.500000000000003553e-01 6.785151217000000123e+00 4.662907948000000191e-01 -4.658495147000000225e-01
1.600000000000001421e-01 6.660086458000000320e+00 4.629418663000000045e-01 -4.299693973000000002e-01
1.699999999999999289e-01 7.088522001000000294e+00 4.611607420000000124e-01 -3.694311997999999986e-01
1.799999999999997158e-01 7.126262338000000085e+00 4.550464925000000105e-01 -2.892234570000000171e-01
1.899999999999995026e-01 7.606846434000000379e+00 4.492060028000000038e-01 -1.938451948000000091e-01
1.999999999999992895e-01 7.956725888000000246e+00 4.320877909999999988e-01 -8.725981569000000604e-02
2.100000000000008527e-01 7.999434581000000044e+00 4.234703602000000067e-01 3.353959842999999774e-02
2.200000000000006395e-01 8.330610685999999987e+00 4.159317747999999870e-01 1.593657175000000037e-01
2.300000000000004263e-01 8.228335738000000177e+00 4.208575059999999923e-01 2.648831132000000199e-01
2.400000000000002132e-01 8.633664261999999923e+00 4.215922817000000156e-01 3.525504911999999824e-01
2.500000000000000000e-01 8.218187434000000735e+00 3.826419072999999726e-01 4.143984942999999754e-01
2.599999999999997868e-01 7.838883243999999806e+00 4.413118690999999760e-01 4.556810719000000121e-01
2.699999999999995737e-01 8.209979217000000773e+00 4.615884665000000164e-01 4.710516993000000152e-01
2.799999999999993605e-01 7.996279689999999718e+00 4.699411635999999892e-01 4.340139504000000148e-01
2.899999999999991473e-01 8.233795304999999232e+00 4.719545075000000089e-01 3.891902430999999996e-01
3.000000000000007105e-01 8.371613921999999874e+00 4.750239835999999771e-01 3.287658840000000082e-01
3.100000000000004974e-01 8.656487339999999975e+00 4.664042803999999820e-01 2.380248782000000118e-01
3.200000000000002842e-01 8.468916305000000477e+00 4.479908261000000169e-01 1.285520779000000058e-01
3.300000000000000711e-01 8.653511856999999807e+00 4.365888843999999880e-01 1.438842289000000045e-02
3.399999999999998579e-01 7.913474735000000315e+00 3.875157124999999980e-01 -1.046070558999999955e-01
3.499999999999996447e-01 7.409028522999999922e+00 4.348678652999999894e-01 -2.079697349000000084e-01
3.599999999999994316e-01 7.256387991000000426e+00 4.329698079000000033e-01 -3.338941946999999799e-01
3.699999999999992184e-01 7.138440003999999561e+00 4.399304510000000001e-01 -4.326563285000000203e-01
3.800000000000007816e-01 7.404099247999999633e+00 4.517625822999999929e-01 -4.914923836000000268e-01
3.900000000000005684e-01 7.267776955000000427e+00 4.640656986000000206e-01 -5.117753909000000156e-01
4.000000000000003553e-01 7.208980957999999717e+00 4.695111047000000148e-01 -5.065102514999999528e-01
4.100000000000001421e-01 7.174597046999999783e+00 4.767863004999999821e-01 -4.658213405000000140e-01
4.199999999999999289e-01 7.288154310000000358e+00 4.802832639999999875e-01 -4.122065326000000085e-01
4.299999999999997158e-01 7.623241488999999760e+00 4.717878985000000247e-01 -3.339324350999999802e-01
4.399999999999995026e-01 7.680149160000000030e+00 4.590327406999999971e-01 -2.439466631999999968e-01
4.499999999999992895e-01 7.560244538000000070e+00 3.990864682999999968e-01 -1.074584484000000034e-01
4.600000000000008527e-01 6.622558888000000366e+00 3.825497124000000193e-01 -3.836119906000000097e-03
4.700000000000006395e-01 6.080155118999999608e+00 4.334477627000000166e-01 1.033316071999999947e-01
4.800000000000004263e-01 6.340886106000000133e+00 4.359666221999999869e-01 2.327818295999999898e-01
4.900000000000002132e-01 6.548751892000000296e+00 4.388249408000000074e-01 3.364175803000000187e-01


==> data/fctsctestDNNMG48times2.txt <==
0.000000000000000000e+00 6.088811631999999641e+00 4.740128351999999823e-01 5.168702693000000181e-01
9.999999999999786837e-03 5.939867834000000180e+00 4.766646681000000219e-01 4.979444729999999986e-01
1.999999999999957367e-02 6.272819984999999932e+00 4.720387459000000008e-01 4.543453465000000246e-01
2.999999999999936051e-02 6.266482045000000056e+00 4.661853730000000140e-01 3.872144922999999905e-01
3.999999999999914735e-02 6.625693706999999932e+00 4.552694275999999984e-01 2.995724045000000002e-01
5.000000000000071054e-02 6.073343330000000151e+00 3.967036965999999887e-01 1.970125778000000050e-01
6.000000000000049738e-02 6.069323739999999745e+00 4.409717766999999844e-01 1.036349096000000053e-01
7.000000000000028422e-02 5.584699163999999882e+00 3.777925260000000174e-01 -1.887982912000000027e-02
8.000000000000007105e-02 5.475088581999999704e+00 4.260968732000000037e-01 -1.331067575000000058e-01
8.999999999999985789e-02 5.429678431000000138e+00 4.359039740000000274e-01 -2.661076025999999928e-01
9.999999999999964473e-02 5.337703980999999764e+00 4.537804758000000271e-01 -3.753560769000000019e-01
1.099999999999994316e-01 5.653774046999999747e+00 4.668991471999999754e-01 -4.515979085999999865e-01
1.199999999999992184e-01 5.500478033000000266e+00 4.806028504000000035e-01 -5.002925909000000004e-01
1.300000000000007816e-01 5.639773601999999997e+00 4.916151878999999725e-01 -5.288738921000000204e-01
1.400000000000005684e-01 5.811259991000000014e+00 4.988244873000000079e-01 -5.183889923000000177e-01
1.500000000000003553e-01 5.544921731999999714e+00 5.002447591999999998e-01 -4.777777441000000125e-01
1.600000000000001421e-01 5.787202152999999960e+00 4.944122416000000242e-01 -4.042427069999999789e-01
1.699999999999999289e-01 5.445630053000000359e+00 4.837002203999999916e-01 -3.141436169999999861e-01
1.799999999999997158e-01 5.484205261999999692e+00 4.681523128999999783e-01 -2.044617555000000086e-01
1.899999999999995026e-01 4.991576148000000046e+00 4.625325084999999947e-01 -8.724165224999999579e-02
1.999999999999992895e-01 5.091830114000000407e+00 4.540262325000000154e-01 4.740493930999999800e-02
2.100000000000008527e-01 5.103488589000000353e+00 4.488861422000000045e-01 1.810009529999999922e-01
2.200000000000006395e-01 5.113808083000000337e+00 4.516930927000000207e-01 3.010467122000000106e-01
2.300000000000004263e-01 5.111682474000000198e+00 4.578554764000000166e-01 4.047771998999999954e-01
2.400000000000002132e-01 4.883245494999999714e+00 4.641164262999999957e-01 4.828855262999999787e-01
2.500000000000000000e-01 5.221306634000000280e+00 4.695909924000000180e-01 5.223857599000000240e-01
2.599999999999997868e-01 5.487173961999999960e+00 4.770872770999999846e-01 5.294515848999999941e-01
2.699999999999995737e-01 5.732263425000000190e+00 4.812754278999999968e-01 5.046725361999999659e-01
2.799999999999993605e-01 6.058868324999999722e+00 4.773460552000000079e-01 4.502652394000000169e-01
2.899999999999991473e-01 5.971888137999999735e+00 4.722571467000000189e-01 3.848846859000000231e-01
3.000000000000007105e-01 6.795083184000000109e+00 4.626066689000000176e-01 3.006817627000000215e-01
3.100000000000004974e-01 6.249543838000000129e+00 3.983035724000000277e-01 1.879315210999999985e-01
3.200000000000002842e-01 5.988387357999999772e+00 4.393519517999999735e-01 8.831242051000000315e-02
3.300000000000000711e-01 5.969038342000000164e+00 4.399484448000000048e-01 -3.739611727000000108e-02
3.399999999999998579e-01 6.267258602000000067e+00 4.390026389000000195e-01 -1.555590589999999995e-01
3.499999999999996447e-01 6.293208558999999980e+00 4.483897544000000068e-01 -2.791945440999999972e-01
3.599999999999994316e-01 6.927334283000000426e+00 4.648625765000000132e-01 -3.985744741999999730e-01
3.699999999999992184e-01 6.070684264999999691e+00 4.207464159000000037e-01 -4.622185146000000189e-01
3.800000000000007816e-01 5.675084449999999947e+00 4.822679503999999784e-01 -5.172228607000000089e-01
3.900000000000005684e-01 5.756122341000000198e+00 4.898656169000000227e-01 -5.231464614999999929e-01
4.000000000000003553e-01 5.806516879000000131e+00 4.910630590000000240e-01 -5.053933041000000514e-01
4.100000000000001421e-01 5.954148638000000382e+00 4.918627367999999778e-01 -4.560080449999999730e-01
4.199999999999999289e-01 5.614542237000000213e+00 4.839714164999999735e-01 -3.771967065999999869e-01
4.299999999999997158e-01 5.663406334000000264e+00 4.673258853000000212e-01 -2.717930746000000175e-01
4.399999999999995026e-01 5.677209566000000152e+00 4.540017042999999752e-01 -1.516241942000000065e-01
4.499999999999992895e-01 5.524076996999999878e+00 4.453678853999999965e-01 -2.657922276000000000e-02
4.600000000000008527e-01 5.262745437999999609e+00 4.410760636000000123e-01 9.491951167999999883e-02
4.700000000000006395e-01 5.338604193000000109e+00 4.438547233999999841e-01 2.170431472999999889e-01
4.800000000000004263e-01 5.348873528999999571e+00 4.535335696000000194e-01 3.239997545000000145e-01
4.900000000000002132e-01 5.538764814000000314e+00 4.636754820000000277e-01 4.130147540999999922e-01


==> data/fctsctestDNNMG48times3.txt <==
0.000000000000000000e+00 3.655281995000000173e+00 4.698363195999999964e-01 4.937123086999999910e-01
9.999999999999786837e-03 3.619214685000000209e+00 4.723426896999999847e-01 4.741396044999999781e-01
1.999999999999957367e-02 3.477787570999999911e+00 4.687451121000000276e-01 4.303727623999999974e-01
2.999999999999936051e-02 3.418616543999999813e+00 4.629840808999999835e-01 3.684606532999999962e-01
3.999999999999914735e-02 3.348695150999999814e+00 4.551507874999999870e-01 2.878138398000000264e-01
5.000000000000071054e-02 3.396840602000000153e+00 4.449103633000000002e-01 1.926190909000000118e-01
6.000000000000049738e-02 3.428989774999999796e+00 4.363462976999999965e-01 8.486785013000000544e-02
7.000000000000028422e-02 3.399251206000000192e+00 4.330785864999999735e-01 -3.342394525999999727e-02
8.000000000000007105e-02 3.401602367000000182e+00 4.342235401000000272e-01 -1.527265389999999945e-01
8.999999999999985789e-02 3.388994273999999862e+00 4.394153912000000051e-01 -2.637904242999999926e-01
9.999999999999964473e-02 3.413876246000000059e+00 4.476592795000000069e-01 -3.599238752000000208e-01
1.099999999999994316e-01 3.443936402999999924e+00 4.567204767999999970e-01 -4.328838026999999866e-01
1.199999999999992184e-01 3.500702399000000131e+00 4.659999369000000224e-01 -4.766318915000000156e-01
1.300000000000007816e-01 3.623909712000000116e+00 4.746289323999999810e-01 -4.924941166999999842e-01
1.400000000000005684e-01 3.591514586000000175e+00 4.784286500000000109e-01 -4.798994856000000087e-01
1.500000000000003553e-01 3.557402027999999827e+00 4.761420102999999737e-01 -4.415357149999999953e-01
1.600000000000001421e-01 3.659382917999999929e+00 4.703797912000000081e-01 -3.820211626000000193e-01
1.699999999999999289e-01 3.664409226000000075e+00 4.622092223000000000e-01 -3.027382084999999945e-01
1.799999999999997158e-01 3.711621899999999918e+00 4.522000863999999787e-01 -2.063405221999999872e-01
1.899999999999995026e-01 3.686204651000000165e+00 4.426308314999999882e-01 -9.787246758999999796e-02
1.999999999999992895e-01 3.687146257000000205e+00 4.347029108000000086e-01 1.957062788000000012e-02
2.100000000000008527e-01 3.665280393000000192e+00 4.310409728999999857e-01 1.399206243999999988e-01
2.200000000000006395e-01 3.660530994000000149e+00 4.337375828999999738e-01 2.544923742999999905e-01
2.300000000000004263e-01 4.474753103000000287e+00 4.406553431999999937e-01 3.574949942000000269e-01
2.400000000000002132e-01 3.857989277999999800e+00 3.887224695000000008e-01 4.129776446999999795e-01
2.500000000000000000e-01 3.635775237999999909e+00 4.572306595000000251e-01 4.779747075999999928e-01
2.599999999999997868e-01 3.707991385999999778e+00 4.691696282999999745e-01 5.018530229000000009e-01
2.699999999999995737e-01 3.688454672999999850e+00 4.734775955000000147e-01 4.939463778000000027e-01
2.799999999999993605e-01 3.529061941000000147e+00 4.719081522999999945e-01 4.582675675999999809e-01
2.899999999999991473e-01 3.515895604999999868e+00 4.669490244999999762e-01 4.030756131000000075e-01
3.000000000000007105e-01 3.470928402999999829e+00 4.589073190999999885e-01 3.278304416000000221e-01
3.100000000000004974e-01 3.455727008000000211e+00 4.486429469000000059e-01 2.353446225999999974e-01
3.200000000000002842e-01 3.483686461000000012e+00 4.396797739000000149e-01 1.288025666000000014e-01
3.300000000000000711e-01 3.483666685000000207e+00 4.346515964000000065e-01 1.122172479000000007e-02
3.399999999999998579e-01 3.508018181999999818e+00 4.347546545000000040e-01 -1.107899957999999990e-01
3.499999999999996447e-01 3.534963433999999793e+00 4.397968246999999775e-01 -2.283748844000000056e-01
3.599999999999994316e-01 4.268834177999999646e+00 4.469585884999999759e-01 -3.319108429000000027e-01
3.699999999999992184e-01 3.621980667999999959e+00 3.894813752999999878e-01 -4.033057996000000145e-01
3.800000000000007816e-01 3.487103648000000167e+00 4.594941530000000163e-01 -4.630452643999999895e-01
3.900000000000005684e-01 3.588657367999999792e+00 4.733010182999999871e-01 -4.895385185000000194e-01
4.000000000000003553e-01 3.635804684000000009e+00 4.791017224999999935e-01 -4.860545528999999920e-01
4.100000000000001421e-01 3.481915465000000154e+00 4.777181855000000033e-01 -4.549316328999999937e-01
4.199999999999999289e-01 3.456493443999999915e+00 4.730393659000000084e-01 -3.997640201000000060e-01
4.299999999999997158e-01 3.427710551000000105e+00 4.655292659999999971e-01 -3.246315378999999890e-01
4.399999999999995026e-01 3.448554650999999804e+00 4.556086313000000110e-01 -2.344556442999999879e-01
4.499999999999992895e-01 3.470906165999999793e+00 4.452338562000000000e-01 -1.325496355999999931e-01
4.600000000000008527e-01 3.431416689999999825e+00 4.362800647999999781e-01 -1.912861195999999986e-02
4.700000000000006395e-01 3.397586736000000052e+00 4.307362840000000248e-01 9.884038132000000365e-02
4.800000000000004263e-01 3.412632740999999914e+00 4.301624828000000234e-01 2.125506165999999919e-01
4.900000000000002132e-01 4.259512090000000306e+00 4.348286640999999841e-01 3.175721599999999922e-01


==> data/fctsctestDNNMG64times1.txt <==
0.000000000000000000e+00 6.268651336999999657e+00 4.663135794000000112e-01 5.262473895000000512e-01
9.999999999999786837e-03 6.400505513999999785e+00 4.706895412000000056e-01 5.053329997000000073e-01
1.999999999999957367e-02 6.338157203999999822e+00 4.692646729000000128e-01 4.654183729999999963e-01
2.999999999999936051e-02 6.611872677000000031e+00 4.697482760000000201e-01 3.996617129000000213e-01
3.999999999999914735e-02 6.338695645999999684e+00 4.660535490000000114e-01 3.137527710999999941e-01
5.000000000000071054e-02 6.775457590000000252e+00 4.541575788000000169e-01 2.129157724999999890e-01
6.000000000000049738e-02 6.605210644999999658e+00 4.432222540999999905e-01 1.081987095000000038e-01
7.000000000000028422e-02 6.992615900999999745e+00 4.387448349999999997e-01 -2.317294061000000141e-02
8.000000000000007105e-02 6.791086519000000266e+00 4.420564250999999834e-01 -1.525037411000000065e-01
8.999999999999985789e-02 6.992666905000000099e+00 4.428925617000000203e-01 -2.711758290999999876e-01
9.999999999999964473e-02 6.887724068999999893e+00 3.954653556000000125e-01 -3.622973153999999862e-01
1.099999999999994316e-01 6.747211553999999722e+00 4.469232691999999729e-01 -4.375275832000000142e-01
1.199999999999992184e-01 7.283437806000000236e+00 4.717788884999999932e-01 -5.020873962999999884e-01
1.300000000000007816e-01 7.216219500000000231e+00 4.860060653000000119e-01 -5.178835149999999610e-01
1.400000000000005684e-01 7.478861490999999972e+00 4.841314790999999840e-01 -4.859432610000000152e-01
1.500000000000003553e-01 7.652763746999999839e+00 4.820505212999999789e-01 -4.433268432999999953e-01
1.600000000000001421e-01 7.849688655999999654e+00 4.744394880000000203e-01 -3.786621286999999891e-01
1.699999999999999289e-01 8.024111929000000032e+00 4.624037417999999899e-01 -2.671803298000000049e-01
1.799999999999997158e-01 8.280741498999999450e+00 4.427757857999999880e-01 -1.324273901999999947e-01
1.899999999999995026e-01 8.257747953000000862e+00 3.804679163999999947e-01 -5.056357404999999722e-03
1.999999999999992895e-01 7.853618270000000123e+00 4.171850623999999730e-01 1.411892892999999927e-01
2.100000000000008527e-01 7.865556180999999647e+00 4.209468085999999998e-01 2.755092458000000244e-01
2.200000000000006395e-01 7.511284794999999903e+00 4.219834619999999759e-01 3.865268099999999984e-01
2.300000000000004263e-01 7.638111937999999768e+00 4.356533845000000182e-01 4.654440557000000256e-01
2.400000000000002132e-01 7.537359273999999942e+00 4.351182069000000263e-01 5.150445759999999762e-01
2.500000000000000000e-01 7.656928233000000361e+00 4.447072136999999925e-01 5.504721564000000233e-01
2.599999999999997868e-01 7.574972738999999677e+00 4.495679917000000025e-01 5.411398068999999644e-01
2.699999999999995737e-01 7.347958007999999985e+00 4.513889280000000226e-01 5.168422532999999985e-01
2.799999999999993605e-01 7.730184912000000352e+00 4.533826965000000153e-01 4.485260393000000123e-01
2.899999999999991473e-01 8.317965567999999976e+00 4.571004744000000120e-01 3.814338454000000267e-01
3.000000000000007105e-01 7.717993434000000263e+00 3.984066290000000121e-01 2.670927542000000043e-01
3.100000000000004974e-01 7.424282301999999945e+00 4.282212342999999755e-01 1.660492164000000048e-01
3.200000000000002842e-01 7.491024019000000145e+00 4.356183009999999856e-01 3.898939310999999935e-02
3.300000000000000711e-01 7.691439667000000036e+00 4.352316694999999735e-01 -8.872136461000000585e-02
3.399999999999998579e-01 7.700319024999999762e+00 4.428778929000000142e-01 -2.098977582999999869e-01
3.499999999999996447e-01 7.664556820999999687e+00 4.520352067000000251e-01 -3.223505682999999733e-01
3.599999999999994316e-01 7.809603663999999945e+00 4.646018754999999834e-01 -4.184217496000000036e-01
3.699999999999992184e-01 7.513667071999999614e+00 4.799838905000000100e-01 -4.861697850000000209e-01
3.800000000000007816e-01 7.273135865999999616e+00 4.821414901000000142e-01 -5.085184042999999487e-01
3.900000000000005684e-01 6.449277373000000146e+00 4.953146017000000234e-01 -4.974270484000000159e-01
4.000000000000003553e-01 7.039040195000000111e+00 4.908900446000000195e-01 -4.735347854999999995e-01
4.100000000000001421e-01 6.546977102999999687e+00 4.901033288000000154e-01 -4.229713750999999911e-01
4.199999999999999289e-01 6.719052727000000225e+00 4.764275338999999776e-01 -3.352191368999999921e-01
4.299999999999997158e-01 6.622516872000000276e+00 4.771281871999999979e-01 -2.398994373999999985e-01
4.399999999999995026e-01 6.835844884000000121e+00 4.559847498999999860e-01 -1.383420560999999993e-01
4.499999999999992895e-01 6.770442880000000052e+00 4.436153342999999971e-01 -1.462146806000000007e-02
4.600000000000008527e-01 7.478787900000000377e+00 4.290808985999999825e-01 1.164667454000000019e-01
4.700000000000006395e-01 7.741209190000000184e+00 4.296089758000000147e-01 2.452794140000000012e-01
4.800000000000004263e-01 7.893076753999999973e+00 4.266674602000000149e-01 3.449171030000000027e-01
4.900000000000002132e-01 8.388270686000000254e+00 4.314216855999999933e-01 4.320335084999999964e-01


==> data/fctsctestDNNMG64times2.txt <==
0.000000000000000000e+00 4.096378909000000235e+00 4.815708852999999734e-01 5.474887472999999671e-01
9.999999999999786837e-03 4.186208413000000128e+00 4.809441816999999730e-01 5.213481192000000153e-01
1.999999999999957367e-02 4.840113394000000291e+00 4.753746994999999975e-01 4.705086599000000147e-01
2.999999999999936051e-02 4.537092053000000291e+00 4.233005906999999790e-01 3.815479692000000034e-01
3.999999999999914735e-02 4.210499275000000097e+00 4.561702255999999789e-01 3.053935281999999862e-01
5.000000000000071054e-02 4.132981573000000353e+00 4.446929351999999724e-01 1.964658844000000126e-01
6.000000000000049738e-02 4.176385030999999692e+00 4.354938851999999860e-01 7.883499989999999402e-02
7.000000000000028422e-02 4.178428704999999965e+00 4.322697576999999791e-01 -4.868232486000000081e-02
8.000000000000007105e-02 4.255376871000000172e+00 4.355111727000000044e-01 -1.807610252999999889e-01
8.999999999999985789e-02 4.305805967999999595e+00 4.442733103000000017e-01 -3.032916950999999806e-01
9.999999999999964473e-02 4.775660758999999977e+00 4.548707712000000236e-01 -4.054263689000000004e-01
1.099999999999994316e-01 4.428470006000000403e+00 4.171663757999999889e-01 -4.703676667999999728e-01
1.199999999999992184e-01 4.172091690000000241e+00 4.717454401999999769e-01 -5.265431587000000135e-01
1.300000000000007816e-01 4.225741731000000279e+00 4.773216218999999927e-01 -5.400103730999999962e-01
1.400000000000005684e-01 4.603395894000000155e+00 4.783370023999999887e-01 -5.210839466000000142e-01
1.500000000000003553e-01 4.438494611000000312e+00 4.282522623000000195e-01 -4.629787210999999902e-01
1.600000000000001421e-01 4.362752632000000297e+00 4.704616455999999780e-01 -4.128808655000000272e-01
1.699999999999999289e-01 4.202430535000000411e+00 4.616344658000000045e-01 -3.180274144999999941e-01
1.799999999999997158e-01 4.104264000999999773e+00 4.502524914000000100e-01 -2.092599843000000071e-01
1.899999999999995026e-01 4.085155355999999571e+00 4.418300492000000190e-01 -8.710474743000000408e-02
1.999999999999992895e-01 4.751448133000000240e+00 4.391040995000000113e-01 4.507687693000000245e-02
2.100000000000008527e-01 4.586206209000000200e+00 3.901261276999999916e-01 1.767993680000000123e-01
2.200000000000006395e-01 4.296673500999999895e+00 4.462507346999999847e-01 2.920751319000000068e-01
2.300000000000004263e-01 4.218665544000000267e+00 4.576628081999999931e-01 4.061812271999999946e-01
2.400000000000002132e-01 4.210358097000000299e+00 4.657958347999999749e-01 4.830595719999999926e-01
2.500000000000000000e-01 4.080870485000000158e+00 4.732622879999999754e-01 5.314446511999999512e-01
2.599999999999997868e-01 4.091727118999999746e+00 4.784960381999999735e-01 5.473131782000000278e-01
2.699999999999995737e-01 4.043845548000000178e+00 4.787620763000000057e-01 5.323751657999999942e-01
2.799999999999993605e-01 4.187918754000000021e+00 4.744068121000000193e-01 4.900452157999999891e-01
2.899999999999991473e-01 4.235262127999999571e+00 4.688578661999999730e-01 4.275804745999999823e-01
3.000000000000007105e-01 4.629543140000000001e+00 4.607608798999999755e-01 3.459317156999999754e-01
3.100000000000004974e-01 4.462156786999999625e+00 4.070770345999999984e-01 2.339403402000000132e-01
3.200000000000002842e-01 4.182825034000000386e+00 4.367054685999999797e-01 1.342156738999999988e-01
3.300000000000000711e-01 4.181205540999999748e+00 4.315693355999999925e-01 9.531836810999999923e-03
3.399999999999998579e-01 4.155576059000000377e+00 4.299770280999999916e-01 -1.176974885999999970e-01
3.499999999999996447e-01 4.160187567000000364e+00 4.342772797000000184e-01 -2.434555482000000104e-01
3.599999999999994316e-01 4.224891995000000122e+00 4.456014683000000254e-01 -3.551776439000000063e-01
3.699999999999992184e-01 4.266214552000000104e+00 4.583914459999999802e-01 -4.446261960999999818e-01
3.800000000000007816e-01 4.175409132999999606e+00 4.692318288999999809e-01 -5.074259637000000378e-01
3.900000000000005684e-01 4.878868802000000393e+00 4.767402367999999946e-01 -5.377888601000000435e-01
4.000000000000003553e-01 4.488404423000000421e+00 4.327167577000000098e-01 -5.235768197000000290e-01
4.100000000000001421e-01 4.272273154999999711e+00 4.787402092999999970e-01 -5.088462231000000502e-01
4.199999999999999289e-01 4.248053989999999835e+00 4.753439864999999820e-01 -4.499949882000000012e-01
4.299999999999997158e-01 4.187317069999999752e+00 4.680990874000000024e-01 -3.745880765999999862e-01
4.399999999999995026e-01 4.088813631999999920e+00 4.594112780999999868e-01 -2.783892424000000143e-01
4.499999999999992895e-01 4.048001478999999847e+00 4.500603248000000223e-01 -1.665021848000000082e-01
4.600000000000008527e-01 4.089073027000000415e+00 4.427721129000000144e-01 -3.818859700999999857e-02
4.700000000000006395e-01 4.109699404999999750e+00 4.404453978000000269e-01 9.417405136999999760e-02
4.800000000000004263e-01 4.169752600999999892e+00 4.433862827000000228e-01 2.230921201000000131e-01
4.900000000000002132e-01 4.130553202999999840e+00 4.511179839000000191e-01 3.384584853000000004e-01


==> data/fctsctestDNNMG64times3.txt <==
0.000000000000000000e+00 4.044103686999999780e+00 4.965107805999999790e-01 5.411503922000000522e-01
9.999999999999786837e-03 4.109466396000000188e+00 4.954960138999999764e-01 5.088101791000000373e-01
1.999999999999957367e-02 4.238317795000000388e+00 4.886186867000000267e-01 4.476473221999999752e-01
2.999999999999936051e-02 4.343593646000000419e+00 4.789743605999999820e-01 3.637246576000000009e-01
3.999999999999914735e-02 4.358576717000000045e+00 4.689891031999999793e-01 2.645392837000000164e-01
5.000000000000071054e-02 4.428036055999999832e+00 4.578554820999999886e-01 1.492795782999999932e-01
6.000000000000049738e-02 4.512576756999999716e+00 4.487630792000000257e-01 2.065901631000000016e-02
7.000000000000028422e-02 4.544718686999999591e+00 4.443880732000000111e-01 -1.103881825999999955e-01
8.000000000000007105e-02 4.469098802000000425e+00 4.442510606999999778e-01 -2.342245078999999897e-01
8.999999999999985789e-02 4.188441524999999999e+00 4.514539243999999840e-01 -3.459712280999999723e-01
9.999999999999964473e-02 4.895109934999999801e+00 4.624815486000000142e-01 -4.392166913000000172e-01
1.099999999999994316e-01 4.291572375000000328e+00 4.204294310000000201e-01 -4.831006729999999805e-01
1.199999999999992184e-01 4.056803001999999658e+00 4.791595034000000197e-01 -5.370348373000000120e-01
1.300000000000007816e-01 4.129577465999999752e+00 4.863694398000000252e-01 -5.328525792999999622e-01
1.400000000000005684e-01 4.091341687999999976e+00 4.868316174000000274e-01 -4.989934242999999880e-01
1.500000000000003553e-01 3.952476063000000206e+00 4.832619563000000174e-01 -4.366170220999999740e-01
1.600000000000001421e-01 3.830547257000000094e+00 4.761667314999999956e-01 -3.531712590000000151e-01
1.699999999999999289e-01 3.762105044000000120e+00 4.648380599999999974e-01 -2.493378464999999877e-01
1.799999999999997158e-01 3.812809783000000063e+00 4.515994799999999976e-01 -1.268160768999999910e-01
1.899999999999995026e-01 3.789782354999999825e+00 4.431592239000000100e-01 5.212478456000000336e-03
1.999999999999992895e-01 3.751735903999999788e+00 4.414080273000000054e-01 1.425191992000000019e-01
2.100000000000008527e-01 3.945305031999999823e+00 4.454995938999999905e-01 2.737554830000000217e-01
2.200000000000006395e-01 3.999005777999999900e+00 4.568299491999999740e-01 3.864315467000000170e-01
2.300000000000004263e-01 4.076173400000000058e+00 4.717388288000000096e-01 4.748245031000000171e-01
2.400000000000002132e-01 3.929236347999999879e+00 4.845344574000000071e-01 5.290183506000000202e-01
2.500000000000000000e-01 4.107977574999999604e+00 4.925337928999999892e-01 5.423839475999999715e-01
2.599999999999997868e-01 4.179154010000000419e+00 4.953885377000000201e-01 5.219320458999999746e-01
2.699999999999995737e-01 4.370021623000000410e+00 4.919599540999999854e-01 4.721035056999999813e-01
2.799999999999993605e-01 4.487918319000000267e+00 4.831603385000000084e-01 3.965031817999999930e-01
2.899999999999991473e-01 4.548101619999999734e+00 4.739358316999999765e-01 3.043278150000000015e-01
3.000000000000007105e-01 4.560565114000000086e+00 4.636557016000000253e-01 1.955850309999999925e-01
3.100000000000004974e-01 4.704532356999999720e+00 4.528406785999999906e-01 7.139751514999999327e-02
3.200000000000002842e-01 4.745411962999999567e+00 4.458889636999999739e-01 -6.065748886999999812e-02
3.300000000000000711e-01 4.752026491999999713e+00 4.437803067000000157e-01 -1.880942808000000133e-01
3.399999999999998579e-01 4.478428981999999614e+00 4.482231969000000094e-01 -3.061281319999999972e-01
3.499999999999996447e-01 5.138513754999999961e+00 4.585932631999999898e-01 -4.079736722999999787e-01
3.599999999999994316e-01 4.546576832999999596e+00 4.165823310999999807e-01 -4.663684927000000258e-01
3.699999999999992184e-01 4.234221833000000323e+00 4.778813996999999869e-01 -5.308912365000000300e-01
3.800000000000007816e-01 4.279380746000000180e+00 4.870114544999999961e-01 -5.409079678999999530e-01
3.900000000000005684e-01 4.284901395000000335e+00 4.889470000999999733e-01 -5.201070151000000141e-01
4.000000000000003553e-01 4.158342787999999679e+00 4.866953654999999768e-01 -4.653113541000000186e-01
4.100000000000001421e-01 4.081030322000000155e+00 4.807520934000000246e-01 -3.877661486999999796e-01
4.199999999999999289e-01 3.970633963000000044e+00 4.705172098000000025e-01 -2.905012551999999748e-01
4.299999999999997158e-01 3.976404019999999928e+00 4.566825228999999986e-01 -1.724782242000000021e-01
4.399999999999995026e-01 3.919043095999999782e+00 4.462118680000000115e-01 -4.228938780000000147e-02
4.499999999999992895e-01 3.867093311000000089e+00 4.432720676999999943e-01 9.597458844999999517e-02
4.600000000000008527e-01 3.951383268999999920e+00 4.453257397000000006e-01 2.320146173000000034e-01
4.700000000000006395e-01 4.057235987000000321e+00 4.540786385000000203e-01 3.525937108000000153e-01
4.800000000000004263e-01 4.112221089000000163e+00 4.684278386999999877e-01 4.501725060999999806e-01
4.900000000000002132e-01 4.023128512000000434e+00 4.825338832000000133e-01 5.166197398999999857e-01


==> data/fctsctestallDNNMG32times1.txt <==
0.000000000000000000e+00 4.801377053000000394e+00 4.389405730000000005e-01 4.395395420000000053e-01
9.999999999999786837e-03 4.875732457999999880e+00 4.400535141999999955e-01 4.185356999000000022e-01
1.999999999999957367e-02 5.114029302999999693e+00 4.383085592000000030e-01 3.748858709999999816e-01
2.999999999999936051e-02 5.168838540000000314e+00 4.337335912999999987e-01 3.119739088999999854e-01
3.999999999999914735e-02 4.955590394999999759e+00 4.272276958999999819e-01 2.327462516999999897e-01
5.000000000000071054e-02 5.113382012999999837e+00 4.205012558999999817e-01 1.395566749000000106e-01
6.000000000000049738e-02 5.190139986000000150e+00 3.661687887000000252e-01 4.058912584999999767e-02
7.000000000000028422e-02 5.311356095999999916e+00 4.172822426000000196e-01 -6.726166153000000258e-02
8.000000000000007105e-02 5.255584308000000426e+00 3.664822614000000089e-01 -1.635935172999999909e-01
8.999999999999985789e-02 5.134065256000000410e+00 4.278147652000000023e-01 -2.661452626999999960e-01
9.999999999999964473e-02 5.323639749999999893e+00 3.759060828999999937e-01 -3.378185966000000207e-01
1.099999999999994316e-01 5.527587397999999652e+00 3.824065130000000035e-01 -3.999459780999999881e-01
1.199999999999992184e-01 5.099286141000000327e+00 4.497071676000000129e-01 -4.476262496999999785e-01
1.300000000000007816e-01 4.751705785999999598e+00 4.505371832999999770e-01 -4.688379467000000078e-01
1.400000000000005684e-01 4.573378070000000406e+00 4.458931132000000241e-01 -4.654679078000000247e-01
1.500000000000003553e-01 4.566270701999999737e+00 4.373466089999999973e-01 -4.402272299000000166e-01
1.600000000000001421e-01 4.679965117000000063e+00 4.271037792999999860e-01 -3.971266214999999988e-01
1.699999999999999289e-01 4.717415786000000111e+00 4.168786610999999920e-01 -3.374949375999999890e-01
1.799999999999997158e-01 4.677619302000000090e+00 4.077915998000000153e-01 -2.626972422000000140e-01
1.899999999999995026e-01 4.757574712000000261e+00 4.008126939000000166e-01 -1.758080935000000122e-01
1.999999999999992895e-01 4.817661230999999766e+00 3.968441487000000101e-01 -8.033152149000000186e-02
2.100000000000008527e-01 4.842566068000000001e+00 3.964973736999999887e-01 2.012055815999999955e-02
2.200000000000006395e-01 4.936144002999999891e+00 3.993918737000000108e-01 1.210750388000000066e-01
2.300000000000004263e-01 5.033968955999999828e+00 3.636143184999999778e-01 2.329196631000000073e-01
2.400000000000002132e-01 4.956379773000000100e+00 4.135093316999999824e-01 2.982464300000000068e-01
2.500000000000000000e-01 4.892826068999999833e+00 4.236671484000000265e-01 3.662539657000000171e-01
2.599999999999997868e-01 4.927040306000000314e+00 4.313048445000000064e-01 4.068098978999999948e-01
2.699999999999995737e-01 4.924653164999999611e+00 4.364161671999999825e-01 4.227766255000000029e-01
2.799999999999993605e-01 4.898734130000000242e+00 4.387448634000000180e-01 4.154461362999999907e-01
2.899999999999991473e-01 5.036175122999999587e+00 4.378360693000000192e-01 3.848846642000000040e-01
3.000000000000007105e-01 5.193045624999999887e+00 4.338286493999999882e-01 3.345500270999999803e-01
3.100000000000004974e-01 5.254608660999999792e+00 4.277707521999999929e-01 2.663753235999999913e-01
3.200000000000002842e-01 5.349324208999999719e+00 3.717628091999999884e-01 1.855082929000000103e-01
3.300000000000000711e-01 5.322808847000000121e+00 3.647688948000000209e-01 9.281550310000000192e-02
3.399999999999998579e-01 5.189386875000000288e+00 4.145529209000000104e-01 -7.425658061999999664e-03
3.499999999999996447e-01 5.099081234999999879e+00 4.157279946999999920e-01 -1.082915638000000041e-01
3.599999999999994316e-01 4.994561236000000015e+00 4.192357282999999990e-01 -2.095981208999999901e-01
3.699999999999992184e-01 4.960479578000000167e+00 4.239178558000000208e-01 -3.054732061000000054e-01
3.800000000000007816e-01 4.879485876000000388e+00 4.290551633999999948e-01 -3.894735170999999996e-01
3.900000000000005684e-01 4.743175759999999741e+00 4.340112393000000179e-01 -4.525988159000000066e-01
4.000000000000003553e-01 4.734626029000000180e+00 4.379721522000000200e-01 -4.887678582000000160e-01
4.100000000000001421e-01 4.744314247000000151e+00 4.395465941000000210e-01 -4.971364245000000071e-01
4.199999999999999289e-01 4.662004718999999575e+00 4.378924586999999868e-01 -4.795716694000000113e-01
4.299999999999997158e-01 4.683879067000000340e+00 4.327724131999999835e-01 -4.416644666000000274e-01
4.399999999999995026e-01 4.802835733000000218e+00 4.262440955999999836e-01 -3.871286254999999898e-01
4.499999999999992895e-01 4.751751581999999807e+00 4.195930402999999975e-01 -3.174319226999999799e-01
4.600000000000008527e-01 4.666146121999999785e+00 4.130725432999999835e-01 -2.333830856000000120e-01
4.700000000000006395e-01 4.928005622999999780e+00 4.071199565999999992e-01 -1.384116116999999924e-01
4.800000000000004263e-01 5.096654175000000286e+00 3.625034193000000182e-01 -5.189765051999999622e-03
4.900000000000002132e-01 5.192547765999999676e+00 3.626904101000000269e-01 1.026556666999999951e-01


==> data/fctsctestallDNNMG32times2.txt <==
0.000000000000000000e+00 5.357316539000000155e+00 4.180400194000000180e-01 5.744783433000000272e-01
9.999999999999786837e-03 5.414263998000000022e+00 4.192372714000000000e-01 5.717177570000000486e-01
1.999999999999957367e-02 5.551381400000000355e+00 4.160030894000000257e-01 5.490817921999999740e-01
2.999999999999936051e-02 5.748446561999999815e+00 4.101755420000000041e-01 5.079183991000000287e-01
3.999999999999914735e-02 5.864684590000000419e+00 4.024899089999999791e-01 4.465793986000000104e-01
5.000000000000071054e-02 5.848767567000000334e+00 3.939452901000000118e-01 3.666869902000000070e-01
6.000000000000049738e-02 5.771713516000000155e+00 3.862390560000000250e-01 2.731223606000000026e-01
7.000000000000028422e-02 5.666256341999999613e+00 3.813710763000000004e-01 1.708942968000000118e-01
8.000000000000007105e-02 5.492568419999999563e+00 3.806538005999999807e-01 6.416971981999999852e-02
8.999999999999985789e-02 5.294486402999999619e+00 3.849613915000000275e-01 -4.247510605999999661e-02
9.999999999999964473e-02 5.114627343999999631e+00 3.929352273000000229e-01 -1.436856244999999976e-01
1.099999999999994316e-01 4.987650927999999872e+00 4.026579397999999754e-01 -2.324306767000000051e-01
1.199999999999992184e-01 4.941491769999999839e+00 4.132353737000000193e-01 -3.015777096000000213e-01
1.300000000000007816e-01 4.980570911000000045e+00 4.224709087999999890e-01 -3.458212909000000224e-01
1.400000000000005684e-01 5.012233260000000357e+00 4.273224916000000206e-01 -3.629188543999999905e-01
1.500000000000003553e-01 4.984123461000000255e+00 4.258379105999999803e-01 -3.602427881999999970e-01
1.600000000000001421e-01 5.509821286000000207e+00 3.713105942000000104e-01 -2.969026920999999763e-01
1.699999999999999289e-01 6.044054947000000233e+00 4.172537976999999842e-01 -2.846308109999999836e-01
1.799999999999997158e-01 6.344318237000000416e+00 4.095321899000000099e-01 -2.160156242999999865e-01
1.899999999999995026e-01 6.224228711000000303e+00 3.983887835000000099e-01 -1.324022186999999906e-01
1.999999999999992895e-01 6.070824670000000367e+00 3.867362145000000084e-01 -3.675363208000000104e-02
2.100000000000008527e-01 6.091818642999999867e+00 3.794621289999999814e-01 6.363915678999999825e-02
2.200000000000006395e-01 6.058352651999999949e+00 3.785949478999999784e-01 1.627000261999999864e-01
2.300000000000004263e-01 5.825166251999999822e+00 3.828708151999999920e-01 2.570980955000000123e-01
2.400000000000002132e-01 5.700567118000000377e+00 3.883464440000000129e-01 3.413516158000000078e-01
2.500000000000000000e-01 5.276911776999999582e+00 3.922993221000000141e-01 4.029220015000000155e-01
2.599999999999997868e-01 5.246173318000000307e+00 3.672485510999999869e-01 4.561353967999999814e-01
2.699999999999995737e-01 5.483875444999999793e+00 3.694936365000000000e-01 4.649937321000000012e-01
2.799999999999993605e-01 5.320253243999999881e+00 4.021653946000000035e-01 4.376630403999999808e-01
2.899999999999991473e-01 5.309034149999999563e+00 4.055025600000000119e-01 4.202500155000000182e-01
3.000000000000007105e-01 5.429907606999999636e+00 3.998989746000000123e-01 3.833473111999999849e-01
3.100000000000004974e-01 5.532586497999999686e+00 3.888460355999999729e-01 3.303559359000000084e-01
3.200000000000002842e-01 5.592717239999999812e+00 3.432344319999999782e-01 2.766214406999999986e-01
3.300000000000000711e-01 5.791647520999999799e+00 3.366230035000000176e-01 2.024338559999999954e-01
3.399999999999998579e-01 5.856312636000000182e+00 3.708301184000000195e-01 1.125181130000000029e-01
3.499999999999996447e-01 5.850745368000000113e+00 3.730570704000000237e-01 4.049295284999999966e-02
3.599999999999994316e-01 5.896935939999999654e+00 3.715235466999999847e-01 -3.229008867000000144e-02
3.699999999999992184e-01 6.115858193000000220e+00 3.694125180000000230e-01 -1.012896437999999955e-01
3.800000000000007816e-01 6.245431571000000126e+00 3.698668642999999867e-01 -1.686196680000000003e-01
3.900000000000005684e-01 6.487235470999999976e+00 3.295979902000000239e-01 -1.981802836999999873e-01
4.000000000000003553e-01 6.476210435999999682e+00 3.834533319000000273e-01 -2.670176920999999814e-01
4.100000000000001421e-01 6.387327606999999574e+00 3.946899390999999979e-01 -2.893351892000000092e-01
4.199999999999999289e-01 6.136910767999999905e+00 4.003681226999999954e-01 -2.968966341000000009e-01
4.299999999999997158e-01 5.794704025999999786e+00 4.002667730999999729e-01 -2.885138501000000244e-01
4.399999999999995026e-01 5.579740935000000235e+00 3.965386726999999834e-01 -2.639981605999999759e-01
4.499999999999992895e-01 5.545272606000000160e+00 3.910004555000000104e-01 -2.242384380000000121e-01
4.600000000000008527e-01 5.581564564999999867e+00 3.841307538000000021e-01 -1.700489974000000126e-01
4.700000000000006395e-01 5.663631430999999772e+00 3.764650023000000179e-01 -1.023517075999999942e-01
4.800000000000004263e-01 5.818989221999999906e+00 3.698233904000000072e-01 -2.501894611999999976e-02
4.900000000000002132e-01 5.910040805999999591e+00 3.654360146999999781e-01 5.803895467999999752e-02


==> data/fctsctestallDNNMG32times3.txt <==
0.000000000000000000e+00 9.466309410999999230e+00 3.884839822999999748e-01 1.972596752000000120e-01
9.999999999999786837e-03 8.477963989999999228e+00 3.911036427999999843e-01 1.867585975000000120e-01
1.999999999999957367e-02 7.671373862000000265e+00 3.839597899000000147e-01 2.080726209000000049e-01
2.999999999999936051e-02 7.505011898000000237e+00 3.742736990000000152e-01 2.070553109000000114e-01
3.999999999999914735e-02 7.074572580999999971e+00 3.803054972000000089e-01 1.847666957000000110e-01
5.000000000000071054e-02 7.174275849999999899e+00 3.856420943000000157e-01 1.660942055000000084e-01
6.000000000000049738e-02 7.325555288000000331e+00 3.944028250000000124e-01 1.347465325999999963e-01
7.000000000000028422e-02 7.021045505000000020e+00 3.900614550000000014e-01 9.608980694999999517e-02
8.000000000000007105e-02 6.897322696999999891e+00 3.799062035999999920e-01 3.860149722999999672e-02
8.999999999999985789e-02 6.856667275999999589e+00 3.844762486000000146e-01 -2.079699956999999863e-02
9.999999999999964473e-02 7.439555784000000394e+00 3.912962209999999996e-01 -6.934804322000000243e-02
1.099999999999994316e-01 7.567887579999999836e+00 3.832752401000000253e-01 -1.108112665999999996e-01
1.199999999999992184e-01 7.372378796999999651e+00 3.685822737000000182e-01 -1.461188399999999998e-01
1.300000000000007816e-01 7.383087693000000229e+00 3.701163433999999919e-01 -1.791823985000000063e-01
1.400000000000005684e-01 7.890490869999999823e+00 3.749368330999999777e-01 -2.047967445999999969e-01
1.500000000000003553e-01 8.105369030000000308e+00 3.829622116999999992e-01 -2.318801261000000002e-01
1.600000000000001421e-01 8.329304349999999246e+00 3.811543780000000159e-01 -2.364011316999999890e-01
1.699999999999999289e-01 8.456551865999999862e+00 3.765919824999999777e-01 -2.331639460999999913e-01
1.799999999999997158e-01 8.777210936999999547e+00 3.792033926999999749e-01 -2.367273357000000134e-01
1.899999999999995026e-01 9.600753050999999871e+00 3.943969377000000054e-01 -2.446782316999999984e-01
1.999999999999992895e-01 1.036900001999999965e+01 4.119923810000000186e-01 -2.446424737000000016e-01
2.100000000000008527e-01 1.145094367999999996e+01 4.037471834999999953e-01 -2.506316963999999925e-01
2.200000000000006395e-01 1.200958177999999954e+01 3.855009679999999994e-01 -2.473131295000000063e-01
2.300000000000004263e-01 1.292611929000000082e+01 3.814533437000000027e-01 -2.141436939999999955e-01
2.400000000000002132e-01 1.354914935999999948e+01 3.836074777999999852e-01 -1.712636915000000093e-01
2.500000000000000000e-01 1.103615092000000075e+01 3.258584315999999981e-01 -1.070119472999999932e-01
2.599999999999997868e-01 1.118556049000000030e+01 3.700522005999999919e-01 -4.056065001999999836e-02
2.699999999999995737e-01 1.078901807999999996e+01 3.775308781000000224e-01 2.896811244999999979e-02
2.799999999999993605e-01 1.170284005999999977e+01 3.802610245999999972e-01 9.205599237000000601e-02
2.899999999999991473e-01 1.087384489999999992e+01 3.710793593999999751e-01 1.442941992000000007e-01
3.000000000000007105e-01 1.044760160999999954e+01 3.716477583000000195e-01 2.127658930999999920e-01
3.100000000000004974e-01 1.023326727000000069e+01 3.742350126999999804e-01 2.690566100999999821e-01
3.200000000000002842e-01 9.272921324000000354e+00 3.853075769000000039e-01 3.192181005999999988e-01
3.300000000000000711e-01 9.768222764000000780e+00 3.925165810999999838e-01 3.430863551000000178e-01
3.399999999999998579e-01 8.646605030999999997e+00 4.300791340999999823e-01 3.411103001999999940e-01
3.499999999999996447e-01 8.869337522000000362e+00 4.421833474999999902e-01 3.263443755000000057e-01
3.599999999999994316e-01 8.739858343999999946e+00 4.493164380999999930e-01 2.716846077000000248e-01
3.699999999999992184e-01 8.758927349000000362e+00 4.403143739000000001e-01 2.143950259000000080e-01
3.800000000000007816e-01 7.498753628000000226e+00 3.892235615999999898e-01 1.618333754000000069e-01
3.900000000000005684e-01 6.741062589000000216e+00 4.377712570000000247e-01 7.694265489000000346e-02
4.000000000000003553e-01 6.505188135000000038e+00 4.256194759999999966e-01 -2.760017919000000083e-02
4.100000000000001421e-01 6.384612870999999856e+00 4.154141266999999971e-01 -1.162113245000000045e-01
4.199999999999999289e-01 6.154283486999999830e+00 4.012430489000000100e-01 -1.976501716000000075e-01
4.299999999999997158e-01 5.995865181000000099e+00 3.892766295000000265e-01 -2.683054444999999899e-01
4.399999999999995026e-01 6.027916055999999578e+00 3.891122752000000240e-01 -3.162009277000000229e-01
4.499999999999992895e-01 6.060050183999999618e+00 3.956284518000000028e-01 -3.636253964000000227e-01
4.600000000000008527e-01 6.262011939999999832e+00 4.054863163999999909e-01 -4.004501466000000010e-01
4.700000000000006395e-01 6.300879400000000352e+00 4.113697222000000098e-01 -4.008810232000000195e-01
4.800000000000004263e-01 6.266231341000000121e+00 4.153388861999999793e-01 -3.843854290000000007e-01
4.900000000000002132e-01 6.320341838000000045e+00 4.224798041000000226e-01 -3.666909980999999985e-01


==> data/fctsctestallDNNMG48times1.txt <==
0.000000000000000000e+00 7.599094164000000262e+00 4.420285086999999891e-01 4.673475769000000057e-01
9.999999999999786837e-03 7.925985804999999829e+00 4.507203050999999960e-01 4.625763214999999984e-01
1.999999999999957367e-02 7.672140115999999566e+00 4.511313051999999990e-01 4.246245692000000238e-01
2.999999999999936051e-02 8.127308377000000306e+00 4.504476090999999793e-01 3.732171566999999968e-01
3.999999999999914735e-02 7.912248914000000077e+00 4.463140701000000155e-01 3.203216058999999727e-01
5.000000000000071054e-02 8.701819850999999773e+00 4.388623255999999917e-01 2.382824295000000037e-01
6.000000000000049738e-02 8.546971920000000722e+00 4.256642905999999948e-01 1.429356807999999923e-01
7.000000000000028422e-02 7.931277091000000112e+00 3.772344695000000026e-01 4.446888904000000087e-02
8.000000000000007105e-02 7.393942465000000297e+00 4.198656604000000070e-01 -6.150174492999999770e-02
8.999999999999985789e-02 7.529428505000000271e+00 4.210697561999999783e-01 -1.723138737999999892e-01
9.999999999999964473e-02 7.396145841000000054e+00 4.288453139999999775e-01 -2.772885015000000064e-01
1.099999999999994316e-01 6.950637358999999904e+00 4.341355211999999852e-01 -3.645596401999999792e-01
1.199999999999992184e-01 6.858386924999999579e+00 4.415982285000000229e-01 -4.278065403999999905e-01
1.300000000000007816e-01 6.890415434000000339e+00 4.525010733000000007e-01 -4.670018932000000178e-01
1.400000000000005684e-01 6.441486932000000110e+00 4.603527389000000025e-01 -4.793397697999999818e-01
1.500000000000003553e-01 6.785151217000000123e+00 4.662907948000000191e-01 -4.658495147000000225e-01
1.600000000000001421e-01 6.660086458000000320e+00 4.629418663000000045e-01 -4.299693973000000002e-01
1.699999999999999289e-01 7.088522001000000294e+00 4.611607420000000124e-01 -3.694311997999999986e-01
1.799999999999997158e-01 7.126262338000000085e+00 4.550464925000000105e-01 -2.892234570000000171e-01
1.899999999999995026e-01 7.606846434000000379e+00 4.492060028000000038e-01 -1.938451948000000091e-01
1.999999999999992895e-01 7.956725888000000246e+00 4.320877909999999988e-01 -8.725981569000000604e-02
2.100000000000008527e-01 7.999434581000000044e+00 4.234703602000000067e-01 3.353959842999999774e-02
2.200000000000006395e-01 8.330610685999999987e+00 4.159317747999999870e-01 1.593657175000000037e-01
2.300000000000004263e-01 8.228335738000000177e+00 4.208575059999999923e-01 2.648831132000000199e-01
2.400000000000002132e-01 8.633664261999999923e+00 4.215922817000000156e-01 3.525504911999999824e-01
2.500000000000000000e-01 8.218187434000000735e+00 3.826419072999999726e-01 4.143984942999999754e-01
2.599999999999997868e-01 7.838883243999999806e+00 4.413118690999999760e-01 4.556810719000000121e-01
2.699999999999995737e-01 8.209979217000000773e+00 4.615884665000000164e-01 4.710516993000000152e-01
2.799999999999993605e-01 7.996279689999999718e+00 4.699411635999999892e-01 4.340139504000000148e-01
2.899999999999991473e-01 8.233795304999999232e+00 4.719545075000000089e-01 3.891902430999999996e-01
3.000000000000007105e-01 8.371613921999999874e+00 4.750239835999999771e-01 3.287658840000000082e-01
3.100000000000004974e-01 8.656487339999999975e+00 4.664042803999999820e-01 2.380248782000000118e-01
3.200000000000002842e-01 8.468916305000000477e+00 4.479908261000000169e-01 1.285520779000000058e-01
3.300000000000000711e-01 8.653511856999999807e+00 4.365888843999999880e-01 1.438842289000000045e-02
3.399999999999998579e-01 7.913474735000000315e+00 3.875157124999999980e-01 -1.046070558999999955e-01
3.499999999999996447e-01 7.409028522999999922e+00 4.348678652999999894e-01 -2.079697349000000084e-01
3.599999999999994316e-01 7.256387991000000426e+00 4.329698079000000033e-01 -3.338941946999999799e-01
3.699999999999992184e-01 7.138440003999999561e+00 4.399304510000000001e-01 -4.326563285000000203e-01
3.800000000000007816e-01 7.404099247999999633e+00 4.517625822999999929e-01 -4.914923836000000268e-01
3.900000000000005684e-01 7.267776955000000427e+00 4.640656986000000206e-01 -5.117753909000000156e-01
4.000000000000003553e-01 7.208980957999999717e+00 4.695111047000000148e-01 -5.065102514999999528e-01
4.100000000000001421e-01 7.174597046999999783e+00 4.767863004999999821e-01 -4.658213405000000140e-01
4.199999999999999289e-01 7.288154310000000358e+00 4.802832639999999875e-01 -4.122065326000000085e-01
4.299999999999997158e-01 7.623241488999999760e+00 4.717878985000000247e-01 -3.339324350999999802e-01
4.399999999999995026e-01 7.680149160000000030e+00 4.590327406999999971e-01 -2.439466631999999968e-01
4.499999999999992895e-01 7.560244538000000070e+00 3.990864682999999968e-01 -1.074584484000000034e-01
4.600000000000008527e-01 6.622558888000000366e+00 3.825497124000000193e-01 -3.836119906000000097e-03
4.700000000000006395e-01 6.080155118999999608e+00 4.334477627000000166e-01 1.033316071999999947e-01
4.800000000000004263e-01 6.340886106000000133e+00 4.359666221999999869e-01 2.327818295999999898e-01
4.900000000000002132e-01 6.548751892000000296e+00 4.388249408000000074e-01 3.364175803000000187e-01


==> data/fctsctestallDNNMG48times2.txt <==
0.000000000000000000e+00 6.088811631999999641e+00 4.740128351999999823e-01 5.168702693000000181e-01
9.999999999999786837e-03 5.939867834000000180e+00 4.766646681000000219e-01 4.979444729999999986e-01
1.999999999999957367e-02 6.272819984999999932e+00 4.720387459000000008e-01 4.543453465000000246e-01
2.999999999999936051e-02 6.266482045000000056e+00 4.661853730000000140e-01 3.872144922999999905e-01
3.999999999999914735e-02 6.625693706999999932e+00 4.552694275999999984e-01 2.995724045000000002e-01
5.000000000000071054e-02 6.073343330000000151e+00 3.967036965999999887e-01 1.970125778000000050e-01
6.000000000000049738e-02 6.069323739999999745e+00 4.409717766999999844e-01 1.036349096000000053e-01
7.000000000000028422e-02 5.584699163999999882e+00 3.777925260000000174e-01 -1.887982912000000027e-02
8.000000000000007105e-02 5.475088581999999704e+00 4.260968732000000037e-01 -1.331067575000000058e-01
8.999999999999985789e-02 5.429678431000000138e+00 4.359039740000000274e-01 -2.661076025999999928e-01
9.999999999999964473e-02 5.337703980999999764e+00 4.537804758000000271e-01 -3.753560769000000019e-01
1.099999999999994316e-01 5.653774046999999747e+00 4.668991471999999754e-01 -4.515979085999999865e-01
1.199999999999992184e-01 5.500478033000000266e+00 4.806028504000000035e-01 -5.002925909000000004e-01
1.300000000000007816e-01 5.639773601999999997e+00 4.916151878999999725e-01 -5.288738921000000204e-01
1.400000000000005684e-01 5.811259991000000014e+00 4.988244873000000079e-01 -5.183889923000000177e-01
1.500000000000003553e-01 5.544921731999999714e+00 5.002447591999999998e-01 -4.777777441000000125e-01
1.600000000000001421e-01 5.787202152999999960e+00 4.944122416000000242e-01 -4.042427069999999789e-01
1.699999999999999289e-01 5.445630053000000359e+00 4.837002203999999916e-01 -3.141436169999999861e-01
1.799999999999997158e-01 5.484205261999999692e+00 4.681523128999999783e-01 -2.044617555000000086e-01
1.899999999999995026e-01 4.991576148000000046e+00 4.625325084999999947e-01 -8.724165224999999579e-02
1.999999999999992895e-01 5.091830114000000407e+00 4.540262325000000154e-01 4.740493930999999800e-02
2.100000000000008527e-01 5.103488589000000353e+00 4.488861422000000045e-01 1.810009529999999922e-01
2.200000000000006395e-01 5.113808083000000337e+00 4.516930927000000207e-01 3.010467122000000106e-01
2.300000000000004263e-01 5.111682474000000198e+00 4.578554764000000166e-01 4.047771998999999954e-01
2.400000000000002132e-01 4.883245494999999714e+00 4.641164262999999957e-01 4.828855262999999787e-01
2.500000000000000000e-01 5.221306634000000280e+00 4.695909924000000180e-01 5.223857599000000240e-01
2.599999999999997868e-01 5.487173961999999960e+00 4.770872770999999846e-01 5.294515848999999941e-01
2.699999999999995737e-01 5.732263425000000190e+00 4.812754278999999968e-01 5.046725361999999659e-01
2.799999999999993605e-01 6.058868324999999722e+00 4.773460552000000079e-01 4.502652394000000169e-01
2.899999999999991473e-01 5.971888137999999735e+00 4.722571467000000189e-01 3.848846859000000231e-01
3.000000000000007105e-01 6.795083184000000109e+00 4.626066689000000176e-01 3.006817627000000215e-01
3.100000000000004974e-01 6.249543838000000129e+00 3.983035724000000277e-01 1.879315210999999985e-01
3.200000000000002842e-01 5.988387357999999772e+00 4.393519517999999735e-01 8.831242051000000315e-02
3.300000000000000711e-01 5.969038342000000164e+00 4.399484448000000048e-01 -3.739611727000000108e-02
3.399999999999998579e-01 6.267258602000000067e+00 4.390026389000000195e-01 -1.555590589999999995e-01
3.499999999999996447e-01 6.293208558999999980e+00 4.483897544000000068e-01 -2.791945440999999972e-01
3.599999999999994316e-01 6.927334283000000426e+00 4.648625765000000132e-01 -3.985744741999999730e-01
3.699999999999992184e-01 6.070684264999999691e+00 4.207464159000000037e-01 -4.622185146000000189e-01
3.800000000000007816e-01 5.675084449999999947e+00 4.822679503999999784e-01 -5.172228607000000089e-01
3.900000000000005684e-01 5.756122341000000198e+00 4.898656169000000227e-01 -5.231464614999999929e-01
4.000000000000003553e-01 5.806516879000000131e+00 4.910630590000000240e-01 -5.053933041000000514e-01
4.100000000000001421e-01 5.954148638000000382e+00 4.918627367999999778e-01 -4.560080449999999730e-01
4.199999999999999289e-01 5.614542237000000213e+00 4.839714164999999735e-01 -3.771967065999999869e-01
4.299999999999997158e-01 5.663406334000000264e+00 4.673258853000000212e-01 -2.717930746000000175e-01
4.399999999999995026e-01 5.677209566000000152e+00 4.540017042999999752e-01 -1.516241942000000065e-01
4.499999999999992895e-01 5.524076996999999878e+00 4.453678853999999965e-01 -2.657922276000000000e-02
4.600000000000008527e-01 5.262745437999999609e+00 4.410760636000000123e-01 9.491951167999999883e-02
4.700000000000006395e-01 5.338604193000000109e+00 4.438547233999999841e-01 2.170431472999999889e-01
4.800000000000004263e-01 5.348873528999999571e+00 4.535335696000000194e-01 3.239997545000000145e-01
4.900000000000002132e-01 5.538764814000000314e+00 4.636754820000000277e-01 4.130147540999999922e-01


==> data/fctsctestallDNNMG48times3.txt <==
0.000000000000000000e+00 3.655281995000000173e+00 4.698363195999999964e-01 4.937123086999999910e-01
9.999999999999786837e-03 3.619214685000000209e+00 4.723426896999999847e-01 4.741396044999999781e-01
1.999999999999957367e-02 3.477787570999999911e+00 4.687451121000000276e-01 4.303727623999999974e-01
2.999999999999936051e-02 3.418616543999999813e+00 4.629840808999999835e-01 3.684606532999999962e-01
3.999999999999914735e-02 3.348695150999999814e+00 4.551507874999999870e-01 2.878138398000000264e-01
5.000000000000071054e-02 3.396840602000000153e+00 4.449103633000000002e-01 1.926190909000000118e-01
6.000000000000049738e-02 3.428989774999999796e+00 4.363462976999999965e-01 8.486785013000000544e-02
7.000000000000028422e-02 3.399251206000000192e+00 4.330785864999999735e-01 -3.342394525999999727e-02
8.000000000000007105e-02 3.401602367000000182e+00 4.342235401000000272e-01 -1.527265389999999945e-01
8.999999999999985789e-02 3.388994273999999862e+00 4.394153912000000051e-01 -2.637904242999999926e-01
9.999999999999964473e-02 3.413876246000000059e+00 4.476592795000000069e-01 -3.599238752000000208e-01
1.099999999999994316e-01 3.443936402999999924e+00 4.567204767999999970e-01 -4.328838026999999866e-01
1.199999999999992184e-01 3.500702399000000131e+00 4.659999369000000224e-01 -4.766318915000000156e-01
1.300000000000007816e-01 3.623909712000000116e+00 4.746289323999999810e-01 -4.924941166999999842e-01
1.400000000000005684e-01 3.591514586000000175e+00 4.784286500000000109e-01 -4.798994856000000087e-01
1.500000000000003553e-01 3.557402027999999827e+00 4.761420102999999737e-01 -4.415357149999999953e-01
1.600000000000001421e-01 3.659382917999999929e+00 4.703797912000000081e-01 -3.820211626000000193e-01
1.699999999999999289e-01 3.664409226000000075e+00 4.622092223000000000e-01 -3.027382084999999945e-01
1.799999999999997158e-01 3.711621899999999918e+00 4.522000863999999787e-01 -2.063405221999999872e-01
1.899999999999995026e-01 3.686204651000000165e+00 4.426308314999999882e-01 -9.787246758999999796e-02
1.999999999999992895e-01 3.687146257000000205e+00 4.347029108000000086e-01 1.957062788000000012e-02
2.100000000000008527e-01 3.665280393000000192e+00 4.310409728999999857e-01 1.399206243999999988e-01
2.200000000000006395e-01 3.660530994000000149e+00 4.337375828999999738e-01 2.544923742999999905e-01
2.300000000000004263e-01 4.474753103000000287e+00 4.406553431999999937e-01 3.574949942000000269e-01
2.400000000000002132e-01 3.857989277999999800e+00 3.887224695000000008e-01 4.129776446999999795e-01
2.500000000000000000e-01 3.635775237999999909e+00 4.572306595000000251e-01 4.779747075999999928e-01
2.599999999999997868e-01 3.707991385999999778e+00 4.691696282999999745e-01 5.018530229000000009e-01
2.699999999999995737e-01 3.688454672999999850e+00 4.734775955000000147e-01 4.939463778000000027e-01
2.799999999999993605e-01 3.529061941000000147e+00 4.719081522999999945e-01 4.582675675999999809e-01
2.899999999999991473e-01 3.515895604999999868e+00 4.669490244999999762e-01 4.030756131000000075e-01
3.000000000000007105e-01 3.470928402999999829e+00 4.589073190999999885e-01 3.278304416000000221e-01
3.100000000000004974e-01 3.455727008000000211e+00 4.486429469000000059e-01 2.353446225999999974e-01
3.200000000000002842e-01 3.483686461000000012e+00 4.396797739000000149e-01 1.288025666000000014e-01
3.300000000000000711e-01 3.483666685000000207e+00 4.346515964000000065e-01 1.122172479000000007e-02
3.399999999999998579e-01 3.508018181999999818e+00 4.347546545000000040e-01 -1.107899957999999990e-01
3.499999999999996447e-01 3.534963433999999793e+00 4.397968246999999775e-01 -2.283748844000000056e-01
3.599999999999994316e-01 4.268834177999999646e+00 4.469585884999999759e-01 -3.319108429000000027e-01
3.699999999999992184e-01 3.621980667999999959e+00 3.894813752999999878e-01 -4.033057996000000145e-01
3.800000000000007816e-01 3.487103648000000167e+00 4.594941530000000163e-01 -4.630452643999999895e-01
3.900000000000005684e-01 3.588657367999999792e+00 4.733010182999999871e-01 -4.895385185000000194e-01
4.000000000000003553e-01 3.635804684000000009e+00 4.791017224999999935e-01 -4.860545528999999920e-01
4.100000000000001421e-01 3.481915465000000154e+00 4.777181855000000033e-01 -4.549316328999999937e-01
4.199999999999999289e-01 3.456493443999999915e+00 4.730393659000000084e-01 -3.997640201000000060e-01
4.299999999999997158e-01 3.427710551000000105e+00 4.655292659999999971e-01 -3.246315378999999890e-01
4.399999999999995026e-01 3.448554650999999804e+00 4.556086313000000110e-01 -2.344556442999999879e-01
4.499999999999992895e-01 3.470906165999999793e+00 4.452338562000000000e-01 -1.325496355999999931e-01
4.600000000000008527e-01 3.431416689999999825e+00 4.362800647999999781e-01 -1.912861195999999986e-02
4.700000000000006395e-01 3.397586736000000052e+00 4.307362840000000248e-01 9.884038132000000365e-02
4.800000000000004263e-01 3.412632740999999914e+00 4.301624828000000234e-01 2.125506165999999919e-01
4.900000000000002132e-01 4.259512090000000306e+00 4.348286640999999841e-01 3.175721599999999922e-01


==> data/fctsctestallDNNMG64times1.txt <==
0.000000000000000000e+00 6.268651336999999657e+00 4.663135794000000112e-01 5.262473895000000512e-01
9.999999999999786837e-03 6.400505513999999785e+00 4.706895412000000056e-01 5.053329997000000073e-01
1.999999999999957367e-02 6.338157203999999822e+00 4.692646729000000128e-01 4.654183729999999963e-01
2.999999999999936051e-02 6.611872677000000031e+00 4.697482760000000201e-01 3.996617129000000213e-01
3.999999999999914735e-02 6.338695645999999684e+00 4.660535490000000114e-01 3.137527710999999941e-01
5.000000000000071054e-02 6.775457590000000252e+00 4.541575788000000169e-01 2.129157724999999890e-01
6.000000000000049738e-02 6.605210644999999658e+00 4.432222540999999905e-01 1.081987095000000038e-01
7.000000000000028422e-02 6.992615900999999745e+00 4.387448349999999997e-01 -2.317294061000000141e-02
8.000000000000007105e-02 6.791086519000000266e+00 4.420564250999999834e-01 -1.525037411000000065e-01
8.999999999999985789e-02 6.992666905000000099e+00 4.428925617000000203e-01 -2.711758290999999876e-01
9.999999999999964473e-02 6.887724068999999893e+00 3.954653556000000125e-01 -3.622973153999999862e-01
1.099999999999994316e-01 6.747211553999999722e+00 4.469232691999999729e-01 -4.375275832000000142e-01
1.199999999999992184e-01 7.283437806000000236e+00 4.717788884999999932e-01 -5.020873962999999884e-01
1.300000000000007816e-01 7.216219500000000231e+00 4.860060653000000119e-01 -5.178835149999999610e-01
1.400000000000005684e-01 7.478861490999999972e+00 4.841314790999999840e-01 -4.859432610000000152e-01
1.500000000000003553e-01 7.652763746999999839e+00 4.820505212999999789e-01 -4.433268432999999953e-01
1.600000000000001421e-01 7.849688655999999654e+00 4.744394880000000203e-01 -3.786621286999999891e-01
1.699999999999999289e-01 8.024111929000000032e+00 4.624037417999999899e-01 -2.671803298000000049e-01
1.799999999999997158e-01 8.280741498999999450e+00 4.427757857999999880e-01 -1.324273901999999947e-01
1.899999999999995026e-01 8.257747953000000862e+00 3.804679163999999947e-01 -5.056357404999999722e-03
1.999999999999992895e-01 7.853618270000000123e+00 4.171850623999999730e-01 1.411892892999999927e-01
2.100000000000008527e-01 7.865556180999999647e+00 4.209468085999999998e-01 2.755092458000000244e-01
2.200000000000006395e-01 7.511284794999999903e+00 4.219834619999999759e-01 3.865268099999999984e-01
2.300000000000004263e-01 7.638111937999999768e+00 4.356533845000000182e-01 4.654440557000000256e-01
2.400000000000002132e-01 7.537359273999999942e+00 4.351182069000000263e-01 5.150445759999999762e-01
2.500000000000000000e-01 7.656928233000000361e+00 4.447072136999999925e-01 5.504721564000000233e-01
2.599999999999997868e-01 7.574972738999999677e+00 4.495679917000000025e-01 5.411398068999999644e-01
2.699999999999995737e-01 7.347958007999999985e+00 4.513889280000000226e-01 5.168422532999999985e-01
2.799999999999993605e-01 7.730184912000000352e+00 4.533826965000000153e-01 4.485260393000000123e-01
2.899999999999991473e-01 8.317965567999999976e+00 4.571004744000000120e-01 3.814338454000000267e-01
3.000000000000007105e-01 7.717993434000000263e+00 3.984066290000000121e-01 2.670927542000000043e-01
3.100000000000004974e-01 7.424282301999999945e+00 4.282212342999999755e-01 1.660492164000000048e-01
3.200000000000002842e-01 7.491024019000000145e+00 4.356183009999999856e-01 3.898939310999999935e-02
3.300000000000000711e-01 7.691439667000000036e+00 4.352316694999999735e-01 -8.872136461000000585e-02
3.399999999999998579e-01 7.700319024999999762e+00 4.428778929000000142e-01 -2.098977582999999869e-01
3.499999999999996447e-01 7.664556820999999687e+00 4.520352067000000251e-01 -3.223505682999999733e-01
3.599999999999994316e-01 7.809603663999999945e+00 4.646018754999999834e-01 -4.184217496000000036e-01
3.699999999999992184e-01 7.513667071999999614e+00 4.799838905000000100e-01 -4.861697850000000209e-01
3.800000000000007816e-01 7.273135865999999616e+00 4.821414901000000142e-01 -5.085184042999999487e-01
3.900000000000005684e-01 6.449277373000000146e+00 4.953146017000000234e-01 -4.974270484000000159e-01
4.000000000000003553e-01 7.039040195000000111e+00 4.908900446000000195e-01 -4.735347854999999995e-01
4.100000000000001421e-01 6.546977102999999687e+00 4.901033288000000154e-01 -4.229713750999999911e-01
4.199999999999999289e-01 6.719052727000000225e+00 4.764275338999999776e-01 -3.352191368999999921e-01
4.299999999999997158e-01 6.622516872000000276e+00 4.771281871999999979e-01 -2.398994373999999985e-01
4.399999999999995026e-01 6.835844884000000121e+00 4.559847498999999860e-01 -1.383420560999999993e-01
4.499999999999992895e-01 6.770442880000000052e+00 4.436153342999999971e-01 -1.462146806000000007e-02
4.600000000000008527e-01 7.478787900000000377e+00 4.290808985999999825e-01 1.164667454000000019e-01
4.700000000000006395e-01 7.741209190000000184e+00 4.296089758000000147e-01 2.452794140000000012e-01
4.800000000000004263e-01 7.893076753999999973e+00 4.266674602000000149e-01 3.449171030000000027e-01
4.900000000000002132e-01 8.388270686000000254e+00 4.314216855999999933e-01 4.320335084999999964e-01


==> data/fctsctestallDNNMG64times2.txt <==
0.000000000000000000e+00 4.096378909000000235e+00 4.815708852999999734e-01 5.474887472999999671e-01
9.999999999999786837e-03 4.186208413000000128e+00 4.809441816999999730e-01 5.213481192000000153e-01
1.999999999999957367e-02 4.840113394000000291e+00 4.753746994999999975e-01 4.705086599000000147e-01
2.999999999999936051e-02 4.537092053000000291e+00 4.233005906999999790e-01 3.815479692000000034e-01
3.999999999999914735e-02 4.210499275000000097e+00 4.561702255999999789e-01 3.053935281999999862e-01
5.000000000000071054e-02 4.132981573000000353e+00 4.446929351999999724e-01 1.964658844000000126e-01
6.000000000000049738e-02 4.176385030999999692e+00 4.354938851999999860e-01 7.883499989999999402e-02
7.000000000000028422e-02 4.178428704999999965e+00 4.322697576999999791e-01 -4.868232486000000081e-02
8.000000000000007105e-02 4.255376871000000172e+00 4.355111727000000044e-01 -1.807610252999999889e-01
8.999999999999985789e-02 4.305805967999999595e+00 4.442733103000000017e-01 -3.032916950999999806e-01
9.999999999999964473e-02 4.775660758999999977e+00 4.548707712000000236e-01 -4.054263689000000004e-01
1.099999999999994316e-01 4.428470006000000403e+00 4.171663757999999889e-01 -4.703676667999999728e-01
1.199999999999992184e-01 4.172091690000000241e+00 4.717454401999999769e-01 -5.265431587000000135e-01
1.300000000000007816e-01 4.225741731000000279e+00 4.773216218999999927e-01 -5.400103730999999962e-01
1.400000000000005684e-01 4.603395894000000155e+00 4.783370023999999887e-01 -5.210839466000000142e-01
1.500000000000003553e-01 4.438494611000000312e+00 4.282522623000000195e-01 -4.629787210999999902e-01
1.600000000000001421e-01 4.362752632000000297e+00 4.704616455999999780e-01 -4.128808655000000272e-01
1.699999999999999289e-01 4.202430535000000411e+00 4.616344658000000045e-01 -3.180274144999999941e-01
1.799999999999997158e-01 4.104264000999999773e+00 4.502524914000000100e-01 -2.092599843000000071e-01
1.899999999999995026e-01 4.085155355999999571e+00 4.418300492000000190e-01 -8.710474743000000408e-02
1.999999999999992895e-01 4.751448133000000240e+00 4.391040995000000113e-01 4.507687693000000245e-02
2.100000000000008527e-01 4.586206209000000200e+00 3.901261276999999916e-01 1.767993680000000123e-01
2.200000000000006395e-01 4.296673500999999895e+00 4.462507346999999847e-01 2.920751319000000068e-01
2.300000000000004263e-01 4.218665544000000267e+00 4.576628081999999931e-01 4.061812271999999946e-01
2.400000000000002132e-01 4.210358097000000299e+00 4.657958347999999749e-01 4.830595719999999926e-01
2.500000000000000000e-01 4.080870485000000158e+00 4.732622879999999754e-01 5.314446511999999512e-01
2.599999999999997868e-01 4.091727118999999746e+00 4.784960381999999735e-01 5.473131782000000278e-01
2.699999999999995737e-01 4.043845548000000178e+00 4.787620763000000057e-01 5.323751657999999942e-01
2.799999999999993605e-01 4.187918754000000021e+00 4.744068121000000193e-01 4.900452157999999891e-01
2.899999999999991473e-01 4.235262127999999571e+00 4.688578661999999730e-01 4.275804745999999823e-01
3.000000000000007105e-01 4.629543140000000001e+00 4.607608798999999755e-01 3.459317156999999754e-01
3.100000000000004974e-01 4.462156786999999625e+00 4.070770345999999984e-01 2.339403402000000132e-01
3.200000000000002842e-01 4.182825034000000386e+00 4.367054685999999797e-01 1.342156738999999988e-01
3.300000000000000711e-01 4.181205540999999748e+00 4.315693355999999925e-01 9.531836810999999923e-03
3.399999999999998579e-01 4.155576059000000377e+00 4.299770280999999916e-01 -1.176974885999999970e-01
3.499999999999996447e-01 4.160187567000000364e+00 4.342772797000000184e-01 -2.434555482000000104e-01
3.599999999999994316e-01 4.224891995000000122e+00 4.456014683000000254e-01 -3.551776439000000063e-01
3.699999999999992184e-01 4.266214552000000104e+00 4.583914459999999802e-01 -4.446261960999999818e-01
3.800000000000007816e-01 4.175409132999999606e+00 4.692318288999999809e-01 -5.074259637000000378e-01
3.900000000000005684e-01 4.878868802000000393e+00 4.767402367999999946e-01 -5.377888601000000435e-01
4.000000000000003553e-01 4.488404423000000421e+00 4.327167577000000098e-01 -5.235768197000000290e-01
4.100000000000001421e-01 4.272273154999999711e+00 4.787402092999999970e-01 -5.088462231000000502e-01
4.199999999999999289e-01 4.248053989999999835e+00 4.753439864999999820e-01 -4.499949882000000012e-01
4.299999999999997158e-01 4.187317069999999752e+00 4.680990874000000024e-01 -3.745880765999999862e-01
4.399999999999995026e-01 4.088813631999999920e+00 4.594112780999999868e-01 -2.783892424000000143e-01
4.499999999999992895e-01 4.048001478999999847e+00 4.500603248000000223e-01 -1.665021848000000082e-01
4.600000000000008527e-01 4.089073027000000415e+00 4.427721129000000144e-01 -3.818859700999999857e-02
4.700000000000006395e-01 4.109699404999999750e+00 4.404453978000000269e-01 9.417405136999999760e-02
4.800000000000004263e-01 4.169752600999999892e+00 4.433862827000000228e-01 2.230921201000000131e-01
4.900000000000002132e-01 4.130553202999999840e+00 4.511179839000000191e-01 3.384584853000000004e-01


==> data/fctsctestallDNNMG64times3.txt <==
0.000000000000000000e+00 4.044103686999999780e+00 4.965107805999999790e-01 5.411503922000000522e-01
9.999999999999786837e-03 4.109466396000000188e+00 4.954960138999999764e-01 5.088101791000000373e-01
1.999999999999957367e-02 4.238317795000000388e+00 4.886186867000000267e-01 4.476473221999999752e-01
2.999999999999936051e-02 4.343593646000000419e+00 4.789743605999999820e-01 3.637246576000000009e-01
3.999999999999914735e-02 4.358576717000000045e+00 4.689891031999999793e-01 2.645392837000000164e-01
5.000000000000071054e-02 4.428036055999999832e+00 4.578554820999999886e-01 1.492795782999999932e-01
6.000000000000049738e-02 4.512576756999999716e+00 4.487630792000000257e-01 2.065901631000000016e-02
7.000000000000028422e-02 4.544718686999999591e+00 4.443880732000000111e-01 -1.103881825999999955e-01
8.000000000000007105e-02 4.469098802000000425e+00 4.442510606999999778e-01 -2.342245078999999897e-01
8.999999999999985789e-02 4.188441524999999999e+00 4.514539243999999840e-01 -3.459712280999999723e-01
9.999999999999964473e-02 4.895109934999999801e+00 4.624815486000000142e-01 -4.392166913000000172e-01
1.099999999999994316e-01 4.291572375000000328e+00 4.204294310000000201e-01 -4.831006729999999805e-01
1.199999999999992184e-01 4.056803001999999658e+00 4.791595034000000197e-01 -5.370348373000000120e-01
1.300000000000007816e-01 4.129577465999999752e+00 4.863694398000000252e-01 -5.328525792999999622e-01
1.400000000000005684e-01 4.091341687999999976e+00 4.868316174000000274e-01 -4.989934242999999880e-01
1.500000000000003553e-01 3.952476063000000206e+00 4.832619563000000174e-01 -4.366170220999999740e-01
1.600000000000001421e-01 3.830547257000000094e+00 4.761667314999999956e-01 -3.531712590000000151e-01
1.699999999999999289e-01 3.762105044000000120e+00 4.648380599999999974e-01 -2.493378464999999877e-01
1.799999999999997158e-01 3.812809783000000063e+00 4.515994799999999976e-01 -1.268160768999999910e-01
1.899999999999995026e-01 3.789782354999999825e+00 4.431592239000000100e-01 5.212478456000000336e-03
1.999999999999992895e-01 3.751735903999999788e+00 4.414080273000000054e-01 1.425191992000000019e-01
2.100000000000008527e-01 3.945305031999999823e+00 4.454995938999999905e-01 2.737554830000000217e-01
2.200000000000006395e-01 3.999005777999999900e+00 4.568299491999999740e-01 3.864315467000000170e-01
2.300000000000004263e-01 4.076173400000000058e+00 4.717388288000000096e-01 4.748245031000000171e-01
2.400000000000002132e-01 3.929236347999999879e+00 4.845344574000000071e-01 5.290183506000000202e-01
2.500000000000000000e-01 4.107977574999999604e+00 4.925337928999999892e-01 5.423839475999999715e-01
2.599999999999997868e-01 4.179154010000000419e+00 4.953885377000000201e-01 5.219320458999999746e-01
2.699999999999995737e-01 4.370021623000000410e+00 4.919599540999999854e-01 4.721035056999999813e-01
2.799999999999993605e-01 4.487918319000000267e+00 4.831603385000000084e-01 3.965031817999999930e-01
2.899999999999991473e-01 4.548101619999999734e+00 4.739358316999999765e-01 3.043278150000000015e-01
3.000000000000007105e-01 4.560565114000000086e+00 4.636557016000000253e-01 1.955850309999999925e-01
3.100000000000004974e-01 4.704532356999999720e+00 4.528406785999999906e-01 7.139751514999999327e-02
3.200000000000002842e-01 4.745411962999999567e+00 4.458889636999999739e-01 -6.065748886999999812e-02
3.300000000000000711e-01 4.752026491999999713e+00 4.437803067000000157e-01 -1.880942808000000133e-01
3.399999999999998579e-01 4.478428981999999614e+00 4.482231969000000094e-01 -3.061281319999999972e-01
3.499999999999996447e-01 5.138513754999999961e+00 4.585932631999999898e-01 -4.079736722999999787e-01
3.599999999999994316e-01 4.546576832999999596e+00 4.165823310999999807e-01 -4.663684927000000258e-01
3.699999999999992184e-01 4.234221833000000323e+00 4.778813996999999869e-01 -5.308912365000000300e-01
3.800000000000007816e-01 4.279380746000000180e+00 4.870114544999999961e-01 -5.409079678999999530e-01
3.900000000000005684e-01 4.284901395000000335e+00 4.889470000999999733e-01 -5.201070151000000141e-01
4.000000000000003553e-01 4.158342787999999679e+00 4.866953654999999768e-01 -4.653113541000000186e-01
4.100000000000001421e-01 4.081030322000000155e+00 4.807520934000000246e-01 -3.877661486999999796e-01
4.199999999999999289e-01 3.970633963000000044e+00 4.705172098000000025e-01 -2.905012551999999748e-01
4.299999999999997158e-01 3.976404019999999928e+00 4.566825228999999986e-01 -1.724782242000000021e-01
4.399999999999995026e-01 3.919043095999999782e+00 4.462118680000000115e-01 -4.228938780000000147e-02
4.499999999999992895e-01 3.867093311000000089e+00 4.432720676999999943e-01 9.597458844999999517e-02
4.600000000000008527e-01 3.951383268999999920e+00 4.453257397000000006e-01 2.320146173000000034e-01
4.700000000000006395e-01 4.057235987000000321e+00 4.540786385000000203e-01 3.525937108000000153e-01
4.800000000000004263e-01 4.112221089000000163e+00 4.684278386999999877e-01 4.501725060999999806e-01
4.900000000000002132e-01 4.023128512000000434e+00 4.825338832000000133e-01 5.166197398999999857e-01


==> data/fctsctestallMG.txt <==
0.000000000000000000e+00 4.477507851999999566e+00 3.945317434000000234e-01 4.234697708999999866e-01
9.999999999999786837e-03 4.460201908000000159e+00 3.958307193000000224e-01 4.071152989999999861e-01
1.999999999999957367e-02 4.620743354000000025e+00 3.932114798999999938e-01 3.703712160000000031e-01
2.999999999999936051e-02 4.847610755999999910e+00 3.876030822000000042e-01 3.152138661000000175e-01
3.999999999999914735e-02 4.911392996000000011e+00 3.803392892999999941e-01 2.434979790000000033e-01
5.000000000000071054e-02 4.888219304999999792e+00 3.726015322999999824e-01 1.584658746000000007e-01
6.000000000000049738e-02 4.900644892999999946e+00 3.654101445999999864e-01 6.521065939999999561e-02
7.000000000000028422e-02 4.851576309000000364e+00 3.603488490999999794e-01 -3.060976246999999942e-02
8.000000000000007105e-02 4.737234148999999839e+00 3.588375039999999738e-01 -1.242927186999999989e-01
8.999999999999985789e-02 4.684133466999999662e+00 3.609953012000000072e-01 -2.125169330999999995e-01
9.999999999999964473e-02 4.677432772999999600e+00 3.666025780000000123e-01 -2.913770925999999983e-01
1.099999999999994316e-01 4.636199833000000048e+00 3.750559346999999821e-01 -3.562250040000000118e-01
1.199999999999992184e-01 4.569942812999999937e+00 3.843441552999999899e-01 -4.018436669000000072e-01
1.300000000000007816e-01 4.524834697000000183e+00 3.918596051000000080e-01 -4.249539252000000267e-01
1.400000000000005684e-01 4.476389113999999836e+00 3.959443362000000244e-01 -4.253424437000000169e-01
1.500000000000003553e-01 4.479633150999999813e+00 3.961871839000000173e-01 -4.044462484999999941e-01
1.600000000000001421e-01 4.642367648999999652e+00 3.927256806000000156e-01 -3.637698824999999747e-01
1.699999999999999289e-01 4.807034015000000160e+00 3.866615869000000205e-01 -3.048187128000000023e-01
1.799999999999997158e-01 4.790411891999999838e+00 3.793117228999999813e-01 -2.294609669999999879e-01
1.899999999999995026e-01 4.741852632999999706e+00 3.716930390000000028e-01 -1.416255241999999914e-01
1.999999999999992895e-01 4.762960341000000319e+00 3.648253153000000082e-01 -4.656716100000000275e-02
2.100000000000008527e-01 4.744371876999999849e+00 3.603438581999999779e-01 5.006434287000000039e-02
2.200000000000006395e-01 4.697211116000000075e+00 3.594791400999999831e-01 1.437177285000000027e-01
2.300000000000004263e-01 4.690058939000000038e+00 3.621158284000000060e-01 2.308115968999999990e-01
2.400000000000002132e-01 4.697761336000000121e+00 3.682109215000000102e-01 3.070038892999999991e-01
2.500000000000000000e-01 4.659617256999999846e+00 3.768653764000000073e-01 3.674599458000000207e-01
2.599999999999997868e-01 4.585599335999999582e+00 3.858615038000000053e-01 4.072512956000000073e-01
2.699999999999995737e-01 4.511326515000000370e+00 3.926490820999999909e-01 4.237410543999999835e-01
2.799999999999993605e-01 4.451745367000000009e+00 3.957749602999999783e-01 4.172773291999999912e-01
2.899999999999991473e-01 4.525258788999999560e+00 3.948813198000000191e-01 3.895505025000000066e-01
3.000000000000007105e-01 4.754596412999999799e+00 3.904772234000000175e-01 3.425515813000000187e-01
3.100000000000004974e-01 4.905083355999999561e+00 3.837889908000000072e-01 2.780725233999999935e-01
3.200000000000002842e-01 4.895261016000000076e+00 3.761530351999999855e-01 1.984854483999999863e-01
3.300000000000000711e-01 4.892350034999999764e+00 3.685668538999999910e-01 1.082366233999999955e-01
3.399999999999998579e-01 4.890804007999999925e+00 3.622706447999999857e-01 1.277916309999999923e-02
3.499999999999996447e-01 4.787350132000000258e+00 3.590657581999999737e-01 -8.232689028999999603e-02
3.599999999999994316e-01 4.697651578000000328e+00 3.596214018000000179e-01 -1.734970631999999957e-01
3.699999999999992184e-01 4.679343950999999890e+00 3.636092213000000073e-01 -2.572262337999999815e-01
3.800000000000007816e-01 4.658224789000000143e+00 3.709849257999999761e-01 -3.291093657999999977e-01
3.900000000000005684e-01 4.600835692000000421e+00 3.802004695999999795e-01 -3.840159566999999941e-01
4.000000000000003553e-01 4.541184973000000014e+00 3.888583093999999907e-01 -4.175242352999999906e-01
4.100000000000001421e-01 4.499043257000000295e+00 3.945784312999999766e-01 -4.280817621999999933e-01
4.199999999999999289e-01 4.462122222999999721e+00 3.965821702999999809e-01 -4.166121953999999961e-01
4.299999999999997158e-01 4.551265604000000131e+00 3.947032674000000019e-01 -3.846286841000000067e-01
4.399999999999995026e-01 4.750366262000000006e+00 3.896588059000000159e-01 -3.337197172999999961e-01
4.499999999999992895e-01 4.816092871000000386e+00 3.827299558000000212e-01 -2.654309825000000234e-01
4.600000000000008527e-01 4.754827378999999965e+00 3.751217895999999774e-01 -1.826311463999999996e-01
4.700000000000006395e-01 4.752407414000000330e+00 3.677989506000000075e-01 -9.026941428000000156e-02
4.800000000000004263e-01 4.770713086999999852e+00 3.619280015999999933e-01 6.487379110000000143e-03
4.900000000000002132e-01 4.721021358999999862e+00 3.593871498999999803e-01 1.018596620999999980e-01


==> data/vperrDNNMG32times1.txt <==
0.000000000000000000e+00 4.046647436984573964e-01 2.757884921357845465e-01
1.010101010101010187e-02 4.176659348621558632e-01 2.813742805742829867e-01
2.020202020202020374e-02 4.263191600779224211e-01 2.843108846443399562e-01
3.030303030303030387e-02 4.221299212274034485e-01 2.843024966206505466e-01
4.040404040404040747e-02 5.919230521955920477e-01 2.786310783865645346e-01
5.050505050505051108e-02 5.787733231536860146e-01 2.704066316247618618e-01
6.060606060606060774e-02 4.665277994912528925e-01 2.614463233175737811e-01
7.070707070707071829e-02 3.620365935057153206e-01 2.532512522897563123e-01
8.080808080808081495e-02 2.880290894693937065e-01 2.453929264708329672e-01
9.090909090909091161e-02 2.885862996772418088e-01 2.373665822495979461e-01
1.010101010101010222e-01 3.207130435882439845e-01 2.296551775286590213e-01
1.111111111111111188e-01 3.467873887875712047e-01 2.244059029841766750e-01
1.212121212121212155e-01 3.604414136736479590e-01 2.242929850486198862e-01
1.313131313131313260e-01 3.703133881505866198e-01 2.294867978847722478e-01
1.414141414141414366e-01 3.807458056557088133e-01 2.370292271648077320e-01
1.515151515151515194e-01 3.878308974626952232e-01 2.431538754142711922e-01
1.616161616161616299e-01 3.984883911660879185e-01 2.460514295059999523e-01
1.717171717171717404e-01 4.200967360787570826e-01 2.459462124456967269e-01
1.818181818181818232e-01 4.371595126821779531e-01 2.437058530880638618e-01
1.919191919191919338e-01 4.297521567515502072e-01 2.402618339653423696e-01
2.020202020202020443e-01 3.937426318670384506e-01 2.362336999276695992e-01
2.121212121212121271e-01 3.458106095107864042e-01 2.310598461851867680e-01
2.222222222222222376e-01 3.185908554079509014e-01 2.252714078542877030e-01
2.323232323232323482e-01 3.199314104316356433e-01 2.202478030063339531e-01
2.424242424242424310e-01 3.304522146500205038e-01 2.159979712062441715e-01
2.525252525252525415e-01 3.368602404309071208e-01 2.136634580867797784e-01
2.626262626262626521e-01 3.397977770271403686e-01 2.153053622701578407e-01
2.727272727272727626e-01 3.431703122814304119e-01 2.202308590633399454e-01
2.828282828282828731e-01 3.456148102502218933e-01 2.273316415671291224e-01
2.929292929292929282e-01 3.526240684730799213e-01 2.323431837316322912e-01
3.030303030303030387e-01 3.391135583662165942e-01 2.326392957463891409e-01
3.131313131313131493e-01 4.476643327715781329e-01 2.301107004315632309e-01
3.232323232323232598e-01 4.426004489458659763e-01 2.268645791264780054e-01
3.333333333333333703e-01 3.836188980636565105e-01 2.230834044835565133e-01
3.434343434343434809e-01 3.302588923732883708e-01 2.178050191614093467e-01
3.535353535353535914e-01 3.155086382379501120e-01 2.147698325698865762e-01
3.636363636363636465e-01 3.063777351665250559e-01 2.079170330183226223e-01
3.737373737373737570e-01 3.046069973633045991e-01 1.993214154118538861e-01
3.838383838383838675e-01 3.271516655867173773e-01 1.944934100419795919e-01
3.939393939393939781e-01 3.396545980909516094e-01 1.953873673693124757e-01
4.040404040404040886e-01 3.407271788087770092e-01 1.993639357728762829e-01
4.141414141414141992e-01 3.557191039448702741e-01 2.070719884112318665e-01
4.242424242424242542e-01 3.859174456263286812e-01 2.161378112507607585e-01
4.343434343434343647e-01 4.201959087967496176e-01 2.221368975060819817e-01
4.444444444444444753e-01 4.531850090992332047e-01 2.270061516254211209e-01
4.545454545454545858e-01 4.749798104226031215e-01 2.323502647060705639e-01
4.646464646464646964e-01 4.753577508421059639e-01 2.360105509432017246e-01
4.747474747474748069e-01 4.509171009305833477e-01 2.361937814987551953e-01
4.848484848484848619e-01 4.108229308394171775e-01 2.351608365172901671e-01
4.949494949494949725e-01 3.760420642823372739e-01 2.316440548986709036e-01
5.050505050505050830e-01 3.560682122844555653e-01 2.253033299304849357e-01
5.151515151515152491e-01 3.459367361070421754e-01 2.209973794063485875e-01
5.252525252525253041e-01 3.434188294189960411e-01 2.187485594857170312e-01
5.353535353535353591e-01 3.554134046912652001e-01 2.184559817079075872e-01
5.454545454545455252e-01 3.840509808292533189e-01 2.238480788182544978e-01
5.555555555555555802e-01 4.153254187016841570e-01 2.333672175441104113e-01
5.656565656565657463e-01 4.432222003774720642e-01 2.406934332493311512e-01
5.757575757575758013e-01 4.708534140631468468e-01 2.464814175053681444e-01
5.858585858585858563e-01 4.933344912567931839e-01 2.531698330216474169e-01
5.959595959595960224e-01 4.457750180612325419e-01 2.589751380805963010e-01
6.060606060606060774e-01 5.210965190654889279e-01 2.583837860108407214e-01
6.161616161616162435e-01 4.717244615604489488e-01 2.548857793358203505e-01
6.262626262626262985e-01 3.862686870381879523e-01 2.470233705039361904e-01
6.363636363636364646e-01 3.423313198209537167e-01 2.361292823093636140e-01
6.464646464646465196e-01 3.362283567109968230e-01 2.285029978522365168e-01
6.565656565656565746e-01 3.482537552391664071e-01 2.265423932914860661e-01
6.666666666666667407e-01 3.766919578238046573e-01 2.280907474954511072e-01
6.767676767676767957e-01 4.265894876524603530e-01 2.328586513738827579e-01
6.868686868686869618e-01 4.911365176172573510e-01 2.422384601417126304e-01
6.969696969696970168e-01 5.451163161996698259e-01 2.534321840134479698e-01
7.070707070707071829e-01 5.752017582261766959e-01 2.645799660426338962e-01
7.171717171717172379e-01 5.836840708685139267e-01 2.754774785013151539e-01
7.272727272727272929e-01 5.752248955427263777e-01 2.831603371408339953e-01
7.373737373737374590e-01 5.515233919736690638e-01 2.869372674558834380e-01
7.474747474747475140e-01 4.685360942143311780e-01 2.862930255624380194e-01
7.575757575757576801e-01 5.076068946903050660e-01 2.814314223297972317e-01
7.676767676767677351e-01 4.479307181740103116e-01 2.729233889598541851e-01
7.777777777777777901e-01 3.875979040856677438e-01 2.655708072569105682e-01
7.878787878787879562e-01 3.834853033140984691e-01 2.627225089991171436e-01
7.979797979797980112e-01 4.155846175204637727e-01 2.640787387693964150e-01
8.080808080808081773e-01 4.706731801401211057e-01 2.677397301667626683e-01
8.181818181818182323e-01 5.317302042723429656e-01 2.748187000147409020e-01
8.282828282828283983e-01 5.771108473563865138e-01 2.855419479701121754e-01
8.383838383838384534e-01 5.951643347569532949e-01 2.976530743443204230e-01
8.484848484848485084e-01 5.860064758472969260e-01 3.087519959704162487e-01
8.585858585858586745e-01 5.612464939862219504e-01 3.171938862526555991e-01
8.686868686868687295e-01 6.001315652755631058e-01 3.224729341337780886e-01
8.787878787878788955e-01 5.632223322217274619e-01 3.224569901868750144e-01
8.888888888888889506e-01 4.822549216154826124e-01 3.157332032622674478e-01
8.989898989898991166e-01 4.184806910511937317e-01 3.049524018935303449e-01
9.090909090909091717e-01 3.921098325739063584e-01 2.962994515962485420e-01
9.191919191919192267e-01 4.158333786568103041e-01 2.903962254541822552e-01
9.292929292929293927e-01 4.530203964214606360e-01 2.904510510226739894e-01
9.393939393939394478e-01 5.244863737399770853e-01 2.934174349692222350e-01
9.494949494949496138e-01 5.997008727460794164e-01 2.993818658085942719e-01
9.595959595959596689e-01 6.495804616047961000e-01 3.104632692972157382e-01
9.696969696969697239e-01 6.708759798271515251e-01 3.249523148165359698e-01
9.797979797979798899e-01 6.654030807455890706e-01 3.383209727090614738e-01
9.898989898989899450e-01 6.408576956200345842e-01 3.475609010799419751e-01
1.000000000000000000e+00 6.086058979230043464e-01 3.526518014311160742e-01


==> data/vperrDNNMG32times2.txt <==
0.000000000000000000e+00 1.028433210843644030e+00 4.679473814396130082e-01
1.010101010101010187e-02 1.036503159812233399e+00 4.693254991594488224e-01
2.020202020202020374e-02 1.002313872885232549e+00 4.670705780708026555e-01
3.030303030303030387e-02 9.467279500043275231e-01 4.633014303689119151e-01
4.040404040404040747e-02 8.825260524449386468e-01 4.605662297277146044e-01
5.050505050505051108e-02 8.230627202969884593e-01 4.578690567884112772e-01
6.060606060606060774e-02 7.790440913295068048e-01 4.543594951171125440e-01
7.070707070707071829e-02 7.890350660406909578e-01 4.511002845901423419e-01
8.080808080808081495e-02 8.499505042435891999e-01 4.493812090762103195e-01
9.090909090909091161e-02 9.123011495756497835e-01 4.477634812402502273e-01
1.010101010101010222e-01 9.586193245563264798e-01 4.474412765415907711e-01
1.111111111111111188e-01 9.912983930396220833e-01 4.529340898956775163e-01
1.212121212121212155e-01 1.014859944304802752e+00 4.632120758689978191e-01
1.313131313131313260e-01 1.033983844250251138e+00 4.727269842687152890e-01
1.414141414141414366e-01 7.287673116176588417e-01 4.750986476811922543e-01
1.515151515151515194e-01 6.843050591054216092e-01 4.700333693322177875e-01
1.616161616161616299e-01 8.607061840612505454e-01 4.620633082578708972e-01
1.717171717171717404e-01 7.965700077163891946e-01 4.538661938746110791e-01
1.818181818181818232e-01 7.660513944223283911e-01 4.479309815904888303e-01
1.919191919191919338e-01 7.870138621962556869e-01 4.435338778277495009e-01
2.020202020202020443e-01 8.593511728135501127e-01 4.399970523047855298e-01
2.121212121212121271e-01 5.225455354834601662e-01 4.360958964076384614e-01
2.222222222222222376e-01 1.001919207604532902e+00 4.341839735959088231e-01
2.323232323232323482e-01 1.072718889711126611e+00 4.342866839928792855e-01
2.424242424242424310e-01 1.112826079675438340e+00 4.365855413803349516e-01
2.525252525252525415e-01 1.123200309840496347e+00 4.386034445590011877e-01
2.626262626262626521e-01 1.116705548254269598e+00 4.389165224533828624e-01
2.727272727272727626e-01 1.115687900031952395e+00 4.366419709828514573e-01
2.828282828282828731e-01 1.111252113591417068e+00 4.315846835634908896e-01
2.929292929292929282e-01 1.082404792357403611e+00 4.258707191535134329e-01
3.030303030303030387e-01 1.021941967774195659e+00 4.212532042098617868e-01
3.131313131313131493e-01 9.537697706328622793e-01 4.188973645202703211e-01
3.232323232323232598e-01 8.940446125080262485e-01 4.184957272684268759e-01
3.333333333333333703e-01 8.472084718692952654e-01 4.197637802552961483e-01
3.434343434343434809e-01 8.280408787816997407e-01 4.222439275203360709e-01
3.535353535353535914e-01 8.431108670099987101e-01 4.251274552256674721e-01
3.636363636363636465e-01 8.750763606056547461e-01 4.284217105781503165e-01
3.737373737373737570e-01 8.861921444859740538e-01 4.302382421544024282e-01
3.838383838383838675e-01 8.734939002304357158e-01 4.304719496509052390e-01
3.939393939393939781e-01 8.537774587258717407e-01 4.292414548183867140e-01
4.040404040404040886e-01 8.400315043381822999e-01 4.265457999048344884e-01
4.141414141414141992e-01 8.401160487817277422e-01 4.232713609062299098e-01
4.242424242424242542e-01 8.557485484605098502e-01 4.205499893470660555e-01
4.343434343434343647e-01 8.720674390553240229e-01 4.175508444001891362e-01
4.444444444444444753e-01 8.706296908305539706e-01 4.133678848007814044e-01
4.545454545454545858e-01 8.383282261394855439e-01 4.095360943065993187e-01
4.646464646464646964e-01 4.561617868159048572e-01 4.057542047525740103e-01
4.747474747474748069e-01 7.268263419193876640e-01 4.053366249062856919e-01
4.848484848484848619e-01 4.730484755793493146e-01 4.041677913362889951e-01
4.949494949494949725e-01 6.767066023981656020e-01 4.040435719205698328e-01
5.050505050505050830e-01 6.892208816596541165e-01 4.015708654213324125e-01
5.151515151515152491e-01 7.039515250381450651e-01 3.968895199204825475e-01
5.252525252525253041e-01 6.957001015839517910e-01 3.908422619080326177e-01
5.353535353535353591e-01 6.743516751134909226e-01 3.837189621386842275e-01
5.454545454545455252e-01 6.591371355763313566e-01 3.761463658009546185e-01
5.555555555555555802e-01 6.794142072308974045e-01 3.686464769000173392e-01
5.656565656565657463e-01 7.529768192670341920e-01 3.617128797019203978e-01
5.757575757575758013e-01 8.447093431687939802e-01 3.560356960863438891e-01
5.858585858585858563e-01 9.073145524423886776e-01 3.530725974455933835e-01
5.959595959595960224e-01 9.271801529640391060e-01 3.532274150372007315e-01
6.060606060606060774e-01 9.267840280072352499e-01 3.554100346156638390e-01
6.161616161616162435e-01 9.222330691477945708e-01 3.592036269394773829e-01
6.262626262626262985e-01 9.049147965631815227e-01 3.619172283044846394e-01
6.363636363636364646e-01 8.661851802028569525e-01 3.632389810746636805e-01
6.464646464646465196e-01 8.411271122496867259e-01 3.648685445702422037e-01
6.565656565656565746e-01 8.475427969357646196e-01 3.648689828126205903e-01
6.666666666666667407e-01 8.475823483205355835e-01 3.605176432701062139e-01
6.767676767676767957e-01 8.143880641799904341e-01 3.534467984155906795e-01
6.868686868686869618e-01 7.882704349405950106e-01 3.475765672423840047e-01
6.969696969696970168e-01 8.016053917403480611e-01 3.425536598894611262e-01
7.070707070707071829e-01 4.288179139943336660e-01 3.350199937343032452e-01
7.171717171717172379e-01 8.300194435774681523e-01 3.289508808078785984e-01
7.272727272727272929e-01 8.671714903366841698e-01 3.243164110484580420e-01
7.373737373737374590e-01 8.895039943579027275e-01 3.232803730113296692e-01
7.474747474747475140e-01 9.061963543046093195e-01 3.263349815331749726e-01
7.575757575757576801e-01 9.329925086437227399e-01 3.310126005310811137e-01
7.676767676767677351e-01 4.866065401454011119e-01 3.340369269541491049e-01
7.777777777777777901e-01 9.490999367363356365e-01 3.366996144143851177e-01
7.878787878787879562e-01 4.735178252679517197e-01 3.341856178810143629e-01
7.979797979797980112e-01 9.465301942265900159e-01 3.309289629372743624e-01
8.080808080808081773e-01 9.435660560926465434e-01 3.270560545694856103e-01
8.181818181818182323e-01 9.383204625855779968e-01 3.236787683608776112e-01
8.282828282828283983e-01 9.354771699720694222e-01 3.198721645896747123e-01
8.383838383838384534e-01 9.411239418935612999e-01 3.153045519248183215e-01
8.484848484848485084e-01 9.525575170355740084e-01 3.109474763502727002e-01
8.585858585858586745e-01 9.716831845806276347e-01 3.069428092963550347e-01
8.686868686868687295e-01 9.882792027934390600e-01 3.049275033909340515e-01
8.787878787878788955e-01 9.891523698546061949e-01 3.056810126688949691e-01
8.888888888888889506e-01 9.549941024217785124e-01 3.079199095822016119e-01
8.989898989898991166e-01 8.814726315052284766e-01 3.099002667326676286e-01
9.090909090909091717e-01 7.861009661125809567e-01 3.103316250331196735e-01
9.191919191919192267e-01 6.987814598259994847e-01 3.082437301651678729e-01
9.292929292929293927e-01 6.392363899549624584e-01 3.035735650329185464e-01
9.393939393939394478e-01 5.990228041909917422e-01 2.969391693126633425e-01
9.494949494949496138e-01 5.794737609318578730e-01 2.893733591631993396e-01
9.595959595959596689e-01 5.755888254086913847e-01 2.821221805125433968e-01
9.696969696969697239e-01 5.909288559774350524e-01 2.760884071913269899e-01
9.797979797979798899e-01 6.359317626182540151e-01 2.721960398543641912e-01
9.898989898989899450e-01 7.003437617600283271e-01 2.707116792396648819e-01
1.000000000000000000e+00 7.639143041440928927e-01 2.704820294501590339e-01


==> data/vperrDNNMG32times3.txt <==
0.000000000000000000e+00 3.233881368956991187e-01 2.281281795894114506e-01
1.010101010101010187e-02 3.011852966686448529e-01 2.248450373363953536e-01
2.020202020202020374e-02 2.894851540794232680e-01 2.220877171410667594e-01
3.030303030303030387e-02 3.049996491158740164e-01 2.169930292955202789e-01
4.040404040404040747e-02 3.534891314831116738e-01 2.134767228445063059e-01
5.050505050505051108e-02 4.174914436697403919e-01 2.160406274789777592e-01
6.060606060606060774e-02 4.722885882833550708e-01 2.243506013250996245e-01
7.070707070707071829e-02 4.943846046731520394e-01 2.354065104148738985e-01
8.080808080808081495e-02 4.766369196279762188e-01 2.464212556922889819e-01
9.090909090909091161e-02 4.550602078625614055e-01 2.545980225050393231e-01
1.010101010101010222e-01 4.380542662789565500e-01 2.590337610773226218e-01
1.111111111111111188e-01 4.305381431154566840e-01 2.616101067519622236e-01
1.212121212121212155e-01 4.576013412538337266e-01 2.584104105187444156e-01
1.313131313131313260e-01 3.683365420085721875e-01 2.527686191730967313e-01
1.414141414141414366e-01 4.227861036810581785e-01 2.467901613493108937e-01
1.515151515151515194e-01 4.410431726426364274e-01 2.427722872934459930e-01
1.616161616161616299e-01 3.510070829383308832e-01 2.374116438554185471e-01
1.717171717171717404e-01 3.966906275728140918e-01 2.386688478895041821e-01
1.818181818181818232e-01 4.719303708185499380e-01 2.420238144406738068e-01
1.919191919191919338e-01 5.097388457570987130e-01 2.479055698334675650e-01
2.020202020202020443e-01 5.236123683714730692e-01 2.596871698848666199e-01
2.121212121212121271e-01 5.135526010180254675e-01 2.701486411794916664e-01
2.222222222222222376e-01 4.857704391950433132e-01 2.756538185036233046e-01
2.323232323232323482e-01 4.520525881268314117e-01 2.806379658094564356e-01
2.424242424242424310e-01 4.269147214406984747e-01 2.835698923732193344e-01
2.525252525252525415e-01 4.168569964608233036e-01 2.777631546829524289e-01
2.626262626262626521e-01 4.236030168084004011e-01 2.708168518664794688e-01
2.727272727272727626e-01 4.323499972928254165e-01 2.670375222084177547e-01
2.828282828282828731e-01 4.469010178430239399e-01 2.663394670081485338e-01
2.929292929292929282e-01 4.567474765516005286e-01 2.662142491289024582e-01
3.030303030303030387e-01 4.781009771929424224e-01 2.651036733943973878e-01
3.131313131313131493e-01 5.239114097642301182e-01 2.680356865415294831e-01
3.232323232323232598e-01 5.758249085862475747e-01 2.776999552076787614e-01
3.333333333333333703e-01 6.029148420712271417e-01 2.906565813567283940e-01
3.434343434343434809e-01 5.912311524031215182e-01 3.012562650971075673e-01
3.535353535353535914e-01 5.460691408859413842e-01 3.081937776400481832e-01
3.636363636363636465e-01 4.945058013324871160e-01 3.122660417809594025e-01
3.737373737373737570e-01 4.489438434996064764e-01 3.116899118446246342e-01
3.838383838383838675e-01 4.322628658921032208e-01 3.059050577862655884e-01
3.939393939393939781e-01 4.551725791486513906e-01 2.989935290658893852e-01
4.040404040404040886e-01 3.952806459425266539e-01 2.933407549272350479e-01
4.141414141414141992e-01 4.275218399044216078e-01 2.900382938768122920e-01
4.242424242424242542e-01 4.629164532189232184e-01 2.884138971700543341e-01
4.343434343434343647e-01 5.237661390091656877e-01 2.891326504926050034e-01
4.444444444444444753e-01 6.224671220494414348e-01 2.944453570052052438e-01
4.545454545454545858e-01 6.775768391353808040e-01 3.030680906633321237e-01
4.646464646464646964e-01 6.709943939451396000e-01 3.153908122786147072e-01
4.747474747474748069e-01 6.401687582626722772e-01 3.253253301583353130e-01
4.848484848484848619e-01 5.864089741969643610e-01 3.307805754890683070e-01
4.949494949494949725e-01 5.220433089891967082e-01 3.334280938495126079e-01
5.050505050505050830e-01 4.598370753657112786e-01 3.337575645672241631e-01
5.151515151515152491e-01 4.195067917570327598e-01 3.280342103271376430e-01
5.252525252525253041e-01 4.181931457185862899e-01 3.204904076442555705e-01
5.353535353535353591e-01 4.469798578907619446e-01 3.170698977058357682e-01
5.454545454545455252e-01 4.892632131598305678e-01 3.176077464972149600e-01
5.555555555555555802e-01 5.358448304420646569e-01 3.194613996008637824e-01
5.656565656565657463e-01 5.896405235429380554e-01 3.205897025631495589e-01
5.757575757575758013e-01 6.527529439286742230e-01 3.250474942569638315e-01
5.858585858585858563e-01 7.044051680106230284e-01 3.365767153381493682e-01
5.959595959595960224e-01 7.234718623123225223e-01 3.503651943249733725e-01
6.060606060606060774e-01 7.005742943523451949e-01 3.590768869405476238e-01
6.161616161616162435e-01 6.292070567523350144e-01 3.650178159159234159e-01
6.262626262626262985e-01 5.473404985344956231e-01 3.671263566664878519e-01
6.363636363636364646e-01 4.845946191575805084e-01 3.639485082923356596e-01
6.464646464646465196e-01 4.614251636389001265e-01 3.562943545793412770e-01
6.565656565656565746e-01 5.140687353692855455e-01 3.474476260684992712e-01
6.666666666666667407e-01 4.851646021351210258e-01 3.414512516031489864e-01
6.767676767676767957e-01 5.924935710645412579e-01 3.397912800105514775e-01
6.868686868686869618e-01 6.602144569205065094e-01 3.391391465427920360e-01
6.969696969696970168e-01 6.356530478922524097e-01 3.401697063901863993e-01
7.070707070707071829e-01 6.908089508390312661e-01 3.478184192957015086e-01
7.171717171717172379e-01 7.376246877136861668e-01 3.584288763918525023e-01
7.272727272727272929e-01 7.307106256377421394e-01 3.697068192511253071e-01
7.373737373737374590e-01 6.853627079254763776e-01 3.788924028593420035e-01
7.474747474747475140e-01 6.188806576672507553e-01 3.833544261799562425e-01
7.575757575757576801e-01 5.479491334868596963e-01 3.821785905012742846e-01
7.676767676767677351e-01 4.879213506223956665e-01 3.796158237663839197e-01
7.777777777777777901e-01 4.652097537781762493e-01 3.740676427164449924e-01
7.878787878787879562e-01 4.944853873977662628e-01 3.665707590810432515e-01
7.979797979797980112e-01 5.556723389194633267e-01 3.632957289977282178e-01
8.080808080808081773e-01 6.198086398491416960e-01 3.637743230088490431e-01
8.181818181818182323e-01 6.857544024424203633e-01 3.650044397266963281e-01
8.282828282828283983e-01 7.287716381151915224e-01 3.691752427122472757e-01
8.383838383838384534e-01 7.513292752494142857e-01 3.764637454995715116e-01
8.484848484848485084e-01 7.618476045574296140e-01 3.882366646848390279e-01
8.585858585858586745e-01 7.560829812545093453e-01 3.999975051483860566e-01
8.686868686868687295e-01 7.281431866944555464e-01 4.068764588056287823e-01
8.787878787878788955e-01 6.704706019170036946e-01 4.107314696315135238e-01
8.888888888888889506e-01 5.828350736993392900e-01 4.109688005683037604e-01
8.989898989898991166e-01 5.029103525976225120e-01 4.068232787070512058e-01
9.090909090909091717e-01 4.600865528187509934e-01 3.989474785661182854e-01
9.191919191919192267e-01 4.839576132116098495e-01 3.907296359890350401e-01
9.292929292929293927e-01 5.663629676041516126e-01 3.853829520179402057e-01
9.393939393939394478e-01 5.850924041985279267e-01 3.832435502099352798e-01
9.494949494949496138e-01 6.674967476142757983e-01 3.810975361357203384e-01
9.595959595959596689e-01 7.244373513522690544e-01 3.840153732055932023e-01
9.696969696969697239e-01 7.751829424510773281e-01 3.929913612033127390e-01
9.797979797979798899e-01 8.159362998964463376e-01 4.046262842481325173e-01
9.898989898989899450e-01 8.088789101112870972e-01 4.146618764202054108e-01
1.000000000000000000e+00 7.524601085249155163e-01 4.220847089843755562e-01


==> data/vperrDNNMG48times1.txt <==
0.000000000000000000e+00 7.781097603569346877e-01 4.547218036963744381e-01
1.010101010101010187e-02 7.706414981806642972e-01 4.668399773809356335e-01
2.020202020202020374e-02 7.291093306651614814e-01 4.694479756143626892e-01
3.030303030303030387e-02 6.802672314341073889e-01 4.627611397683346062e-01
4.040404040404040747e-02 6.069143253470639099e-01 4.578095794986803968e-01
5.050505050505051108e-02 5.244938545522798146e-01 4.505287014415162439e-01
6.060606060606060774e-02 4.672653085564196229e-01 4.388748595784613404e-01
7.070707070707071829e-02 4.595957207891036567e-01 4.378742264248859373e-01
8.080808080808081495e-02 4.874577665431112927e-01 4.355942434190780976e-01
9.090909090909091161e-02 5.410747654418746055e-01 4.282556464388830864e-01
1.010101010101010222e-01 6.166827481109166120e-01 4.283238750092454583e-01
1.111111111111111188e-01 6.867994685807740085e-01 4.297143408328313874e-01
1.212121212121212155e-01 7.382102712584561743e-01 4.310388136654964564e-01
1.313131313131313260e-01 7.647236755489650317e-01 4.406835898702133325e-01
1.414141414141414366e-01 7.491894876322030550e-01 4.499327550362454131e-01
1.515151515151515194e-01 8.001811823545633695e-01 4.516844199912471436e-01
1.616161616161616299e-01 6.722463287407102195e-01 4.437139479944501863e-01
1.717171717171717404e-01 5.720036551092033683e-01 4.396880550108978603e-01
1.818181818181818232e-01 5.086616246919025697e-01 4.329635558911690829e-01
1.919191919191919338e-01 4.639608402998061099e-01 4.236682331228012743e-01
2.020202020202020443e-01 4.688519318616191089e-01 4.206294902108149159e-01
2.121212121212121271e-01 5.198191376578380485e-01 4.210294165153971035e-01
2.222222222222222376e-01 6.050978932832238311e-01 4.166576691503888208e-01
2.323232323232323482e-01 6.746901878786595308e-01 4.183750722326169957e-01
2.424242424242424310e-01 7.292194950776981210e-01 4.280900619760003023e-01
2.525252525252525415e-01 7.923684087137502496e-01 4.314580667668588276e-01
2.626262626262626521e-01 8.523057004887182320e-01 4.394207671981093521e-01
2.727272727272727626e-01 8.850194969109077547e-01 4.536655262619723739e-01
2.828282828282828731e-01 8.534085145078942336e-01 4.580643563775373406e-01
2.929292929292929282e-01 7.986850497214420530e-01 4.530438142641150523e-01
3.030303030303030387e-01 6.864071847437609453e-01 4.539654429231924082e-01
3.131313131313131493e-01 5.736392886944253755e-01 4.525682751953107319e-01
3.232323232323232598e-01 5.073893822106264606e-01 4.397390777671521533e-01
3.333333333333333703e-01 5.145367640548155208e-01 4.376659092515916005e-01
3.434343434343434809e-01 5.192900850938587665e-01 4.360417068074886049e-01
3.535353535353535914e-01 5.830132179795262104e-01 4.278049217544382388e-01
3.636363636363636465e-01 6.379340421764096991e-01 4.287218645373415127e-01
3.737373737373737570e-01 6.880478124549516128e-01 4.340607554603732043e-01
3.838383838383838675e-01 7.205164117016109593e-01 4.320198445497243078e-01
3.939393939393939781e-01 7.586705392402418591e-01 4.396556647753366298e-01
4.040404040404040886e-01 8.019920901900158272e-01 4.529965807609026562e-01
4.141414141414141992e-01 7.505047055331405259e-01 4.536272053253893599e-01
4.242424242424242542e-01 6.506156270621483717e-01 4.461454597902295149e-01
4.343434343434343647e-01 5.525246386337920868e-01 4.474886508570063981e-01
4.444444444444444753e-01 4.930452271517105634e-01 4.404121261073147831e-01
4.545454545454545858e-01 4.734653828110445550e-01 4.250928236792372306e-01
4.646464646464646964e-01 4.752777629444543961e-01 4.215669112896420767e-01
4.747474747474748069e-01 5.464722587915213925e-01 4.080496769123022616e-01
4.848484848484848619e-01 5.648156818781828736e-01 3.972633679781139571e-01
4.949494949494949725e-01 6.649623894740165353e-01 3.981352090599496463e-01
5.050505050505050830e-01 6.938632811810115930e-01 4.036130495853942346e-01
5.151515151515152491e-01 6.869131059113638971e-01 4.058867733276553258e-01
5.252525252525253041e-01 7.201954821271577822e-01 4.152928608485634276e-01
5.353535353535353591e-01 7.737432882917913979e-01 4.251314427459783607e-01
5.454545454545455252e-01 8.035466466221491411e-01 4.294390631747149745e-01
5.555555555555555802e-01 8.200179591188977435e-01 4.269474397459525061e-01
5.656565656565657463e-01 7.104309241501599592e-01 4.261048760837251592e-01
5.757575757575758013e-01 5.524789685253899130e-01 4.230305225259892721e-01
5.858585858585858563e-01 4.627274551306354566e-01 4.158176107278496736e-01
5.959595959595960224e-01 4.646745181893071619e-01 4.067156508545791138e-01
6.060606060606060774e-01 5.004217942081337078e-01 3.977868746190764138e-01
6.161616161616162435e-01 5.569767200771913451e-01 3.937791590116827001e-01
6.262626262626262985e-01 6.219165187154721552e-01 3.970635246077964253e-01
6.363636363636364646e-01 6.887890794266182670e-01 4.077611154896252366e-01
6.464646464646465196e-01 7.374350078694537070e-01 4.095253754502700683e-01
6.565656565656565746e-01 7.647525546130861107e-01 4.176028805662041488e-01
6.666666666666667407e-01 7.324787563216347275e-01 4.190984148345848759e-01
6.767676767676767957e-01 7.964282585724016261e-01 4.202031468971669792e-01
6.868686868686869618e-01 7.036875280794921972e-01 4.132386815172159888e-01
6.969696969696970168e-01 5.274040801127095612e-01 4.042395298721639940e-01
7.070707070707071829e-01 4.559918591323885440e-01 3.950632170980155067e-01
7.171717171717172379e-01 4.424403635535633095e-01 3.860991358207865876e-01
7.272727272727272929e-01 4.717782147593230224e-01 3.842525433812199465e-01
7.373737373737374590e-01 5.327315263757046448e-01 3.800064624687417014e-01
7.474747474747475140e-01 5.918819050254279235e-01 3.743262481550498344e-01
7.575757575757576801e-01 6.352749452157956389e-01 3.747153072694593412e-01
7.676767676767677351e-01 6.759886697991766003e-01 3.808867838945791950e-01
7.777777777777777901e-01 7.210991839434940376e-01 3.823094929330708713e-01
7.878787878787879562e-01 7.349502523532811527e-01 3.853077610524734964e-01
7.979797979797980112e-01 7.160096938135827038e-01 3.896620555838802291e-01
8.080808080808081773e-01 6.522896870043677353e-01 3.905431882921031606e-01
8.181818181818182323e-01 5.728402232527318727e-01 3.858401790418743982e-01
8.282828282828283983e-01 4.799736587575683666e-01 3.830632798748844769e-01
8.383838383838384534e-01 4.274628125259420930e-01 3.775072515843331811e-01
8.484848484848485084e-01 4.609175021160497598e-01 3.725420664991440090e-01
8.585858585858586745e-01 5.334729529733432951e-01 3.689181128343533844e-01
8.686868686868687295e-01 6.224177604597865843e-01 3.699760101256166500e-01
8.787878787878788955e-01 6.775344393293496470e-01 3.667414910081919222e-01
8.888888888888889506e-01 6.649137287849041789e-01 3.645345148019211168e-01
8.989898989898991166e-01 6.508044709576603637e-01 3.730662656335632654e-01
9.090909090909091717e-01 6.693285476243548970e-01 3.769837925695858627e-01
9.191919191919192267e-01 6.523206237658777384e-01 3.788870375354884690e-01
9.292929292929293927e-01 6.019903350115762830e-01 3.781437941007819714e-01
9.393939393939394478e-01 5.826482971157923574e-01 3.751526265239906732e-01
9.494949494949496138e-01 5.410601589227009844e-01 3.683725548326104993e-01
9.595959595959596689e-01 4.094121322574126864e-01 3.607301260017496958e-01
9.696969696969697239e-01 4.164137915072849694e-01 3.562243294789365633e-01
9.797979797979798899e-01 4.515185248971101961e-01 3.499602541492247143e-01
9.898989898989899450e-01 4.959193878892020346e-01 3.493750836363734846e-01
1.000000000000000000e+00 5.411360680576775550e-01 3.496425030032991876e-01


==> data/vperrDNNMG48times2.txt <==
0.000000000000000000e+00 2.842276089774483094e-01 2.010676161787207372e-01
1.010101010101010187e-02 3.714063732322648304e-01 2.004028230804350830e-01
2.020202020202020374e-02 4.266311433318917268e-01 1.985810377014456951e-01
3.030303030303030387e-02 4.191338491050792259e-01 1.990760616740326061e-01
4.040404040404040747e-02 3.743909049852082727e-01 2.101598173982114626e-01
5.050505050505051108e-02 3.645293630225971415e-01 2.179512582773539819e-01
6.060606060606060774e-02 4.066944548676740268e-01 2.250043619455103783e-01
7.070707070707071829e-02 4.489369210251092368e-01 2.353910571549797937e-01
8.080808080808081495e-02 4.764432815938104415e-01 2.464534621416721583e-01
9.090909090909091161e-02 4.903906404159214527e-01 2.506847803660908203e-01
1.010101010101010222e-01 4.532649170309184794e-01 2.540980821571606207e-01
1.111111111111111188e-01 3.993528499305560309e-01 2.507294883371207206e-01
1.212121212121212155e-01 3.468351722691134231e-01 2.525488902679774439e-01
1.313131313131313260e-01 3.145501333622278683e-01 2.477740227315830268e-01
1.414141414141414366e-01 3.494020155739737676e-01 2.437328871713120293e-01
1.515151515151515194e-01 4.030518629499332262e-01 2.372423843040580294e-01
1.616161616161616299e-01 4.402771067618892475e-01 2.369283407598602731e-01
1.717171717171717404e-01 4.550324755303348789e-01 2.437621272525562210e-01
1.818181818181818232e-01 4.905702080900463669e-01 2.551434539112701905e-01
1.919191919191919338e-01 5.346481110439348372e-01 2.680795011879736900e-01
2.020202020202020443e-01 5.639118196661703220e-01 2.744325818064329847e-01
2.121212121212121271e-01 5.404404196170482511e-01 2.832544400713782329e-01
2.222222222222222376e-01 5.397525281145372222e-01 2.875518979554756438e-01
2.323232323232323482e-01 5.459746639655594924e-01 2.823238988769633528e-01
2.424242424242424310e-01 3.960290473602146588e-01 2.775846593875561652e-01
2.525252525252525415e-01 4.058382135930228563e-01 2.738098419775316650e-01
2.626262626262626521e-01 3.751487216105499067e-01 2.699759914650748382e-01
2.727272727272727626e-01 3.484143144540875481e-01 2.687438025626123217e-01
2.828282828282828731e-01 3.947101681702815945e-01 2.652330320067973757e-01
2.929292929292929282e-01 4.720570154220686820e-01 2.678353345056600499e-01
3.030303030303030387e-01 5.509579846409802251e-01 2.759637098444518988e-01
3.131313131313131493e-01 6.144714682140925976e-01 2.832416874603471135e-01
3.232323232323232598e-01 6.435404971765245064e-01 2.913807960667041397e-01
3.333333333333333703e-01 5.662407681653173208e-01 3.018841804177866406e-01
3.434343434343434809e-01 6.291322158547840715e-01 3.062768684320240076e-01
3.535353535353535914e-01 5.115334974927454592e-01 3.074018562242995523e-01
3.636363636363636465e-01 4.760412012779062785e-01 3.056632590429513296e-01
3.737373737373737570e-01 4.356690717524497325e-01 3.007854169241835351e-01
3.838383838383838675e-01 3.780269614930030775e-01 2.916433633693131799e-01
3.939393939393939781e-01 3.392050505695451967e-01 2.866212269521794531e-01
4.040404040404040886e-01 3.442887146096773043e-01 2.833008883337535533e-01
4.141414141414141992e-01 3.949614144955842510e-01 2.811484177751996105e-01
4.242424242424242542e-01 4.699120210240276818e-01 2.858368387545101030e-01
4.343434343434343647e-01 5.277264386005848795e-01 2.943820882603027655e-01
4.444444444444444753e-01 5.623085366056921330e-01 3.042905991708983460e-01
4.545454545454545858e-01 5.962912732859089182e-01 3.157294925492178939e-01
4.646464646464646964e-01 5.991312330440162759e-01 3.251867034716683369e-01
4.747474747474748069e-01 5.753658212997059263e-01 3.247878102888460683e-01
4.848484848484848619e-01 5.327683904374608259e-01 3.218646012360981135e-01
4.949494949494949725e-01 4.548982564406565121e-01 3.202748982708691905e-01
5.050505050505050830e-01 4.313834059091518069e-01 3.099545101506354650e-01
5.151515151515152491e-01 3.974816118328544090e-01 3.007961894416407156e-01
5.252525252525253041e-01 3.847873346447632237e-01 2.937493861322620914e-01
5.353535353535353591e-01 4.594352281517581904e-01 2.916616687202621683e-01
5.454545454545455252e-01 4.528028516604716280e-01 2.940610221043349348e-01
5.555555555555555802e-01 4.937071207164895892e-01 2.977453400797693828e-01
5.656565656565657463e-01 5.477187188177340404e-01 3.020295796409895317e-01
5.757575757575758013e-01 5.904564581320479455e-01 3.105350360324001247e-01
5.858585858585858563e-01 6.064380031939348159e-01 3.193869005306442244e-01
5.959595959595960224e-01 5.942761282792312638e-01 3.281582148173337599e-01
6.060606060606060774e-01 5.743274572182982540e-01 3.306097095013990628e-01
6.161616161616162435e-01 5.433752449390023553e-01 3.302668896156584766e-01
6.262626262626262985e-01 5.108557858251192574e-01 3.322120568347958769e-01
6.363636363636364646e-01 4.599665360270263625e-01 3.277614847156975486e-01
6.464646464646465196e-01 3.909463853765829944e-01 3.188863835884501174e-01
6.565656565656565746e-01 3.652359876069831701e-01 3.149529369337831786e-01
6.666666666666667407e-01 4.021796649532039525e-01 3.137184672215455605e-01
6.767676767676767957e-01 4.913499117475751410e-01 3.149294157991426868e-01
6.868686868686869618e-01 5.722326311660339559e-01 3.245248745456982276e-01
6.969696969696970168e-01 6.147095185049445965e-01 3.323251140106136536e-01
7.070707070707071829e-01 6.331648949289876427e-01 3.416372239868114002e-01
7.171717171717172379e-01 6.181348946428796287e-01 3.477489798980409885e-01
7.272727272727272929e-01 5.798866458348418407e-01 3.511693082602735938e-01
7.373737373737374590e-01 5.507926596805182706e-01 3.512475881397270072e-01
7.474747474747475140e-01 5.085678093080074902e-01 3.446676633566578829e-01
7.575757575757576801e-01 4.521611516278160603e-01 3.402787204567705448e-01
7.676767676767677351e-01 4.064639818022670603e-01 3.329074686203527533e-01
7.777777777777777901e-01 3.792063542003735188e-01 3.249427761972835671e-01
7.878787878787879562e-01 4.124550495229831193e-01 3.171677018301695128e-01
7.979797979797980112e-01 4.390782444250901362e-01 3.145015669951501391e-01
8.080808080808081773e-01 5.032020033538059378e-01 3.164617957434481821e-01
8.181818181818182323e-01 5.596281370887623563e-01 3.255108189838482047e-01
8.282828282828283983e-01 6.257551765769493457e-01 3.385580517425071378e-01
8.383838383838384534e-01 6.603327072325472225e-01 3.497535026669636449e-01
8.484848484848485084e-01 6.600287471848279575e-01 3.612574812428322457e-01
8.585858585858586745e-01 6.328131953120268438e-01 3.708212626779926469e-01
8.686868686868687295e-01 5.873032133347507733e-01 3.717371023687587317e-01
8.787878787878788955e-01 5.396676973049773229e-01 3.664332182750557054e-01
8.888888888888889506e-01 4.815419852856485661e-01 3.633795623012470721e-01
8.989898989898991166e-01 4.305861943080493415e-01 3.562829672138929649e-01
9.090909090909091717e-01 3.953546049341815083e-01 3.452851042407122373e-01
9.191919191919192267e-01 4.382880863076561440e-01 3.372496553209625714e-01
9.292929292929293927e-01 4.755238686514671742e-01 3.361534487530093984e-01
9.393939393939394478e-01 5.556317265857133592e-01 3.395511284537088836e-01
9.494949494949496138e-01 6.202118768504915058e-01 3.458484827214032276e-01
9.595959595959596689e-01 6.694196049270115800e-01 3.562060472080442186e-01
9.696969696969697239e-01 6.911703365231139928e-01 3.664407850854591309e-01
9.797979797979798899e-01 6.766433430257007275e-01 3.752737548191845129e-01
9.898989898989899450e-01 6.344131178504708313e-01 3.812868845315349198e-01
1.000000000000000000e+00 5.750928912888547684e-01 3.817177866495697902e-01


==> data/vperrDNNMG48times3.txt <==
0.000000000000000000e+00 7.551383761279473195e-01 3.980614484563020361e-01
1.010101010101010187e-02 7.370703623018742823e-01 4.074390206168473361e-01
2.020202020202020374e-02 7.456246568132339769e-01 4.147820362383949910e-01
3.030303030303030387e-02 6.845231257446935391e-01 4.173924028385254670e-01
4.040404040404040747e-02 7.014423073347113569e-01 4.146095244424262138e-01
5.050505050505051108e-02 6.049161950943379162e-01 4.077574710628240062e-01
6.060606060606060774e-02 4.908863881106103055e-01 3.990019211713578540e-01
7.070707070707071829e-02 4.514378958611589554e-01 3.892322162764772497e-01
8.080808080808081495e-02 5.048873332091265986e-01 3.805864838927920379e-01
9.090909090909091161e-02 5.970716203317461002e-01 3.748888530944687880e-01
1.010101010101010222e-01 6.528418660129166051e-01 3.716046173240660222e-01
1.111111111111111188e-01 6.864625412796059312e-01 3.720660813610530138e-01
1.212121212121212155e-01 7.159421942818632312e-01 3.775852493923919639e-01
1.313131313131313260e-01 7.282482864348585050e-01 3.868707003127501154e-01
1.414141414141414366e-01 7.183733643303021887e-01 3.968785491664229559e-01
1.515151515151515194e-01 6.964979806697491060e-01 4.047022295533360126e-01
1.616161616161616299e-01 6.590928012898110699e-01 4.059950550932222013e-01
1.717171717171717404e-01 6.008794339977964194e-01 4.021550046833492487e-01
1.818181818181818232e-01 5.285984441731024219e-01 3.951139855633085674e-01
1.919191919191919338e-01 4.591365280202552301e-01 3.851902542680129549e-01
2.020202020202020443e-01 4.403925474924231254e-01 3.751737062652342747e-01
2.121212121212121271e-01 4.975065095484180744e-01 3.673197173369348034e-01
2.222222222222222376e-01 5.977999194913282688e-01 3.620144580124740608e-01
2.323232323232323482e-01 6.802647682578480959e-01 3.599950126784099425e-01
2.424242424242424310e-01 7.268841588515859709e-01 3.612979525446248230e-01
2.525252525252525415e-01 7.319309167096853530e-01 3.660101214603034281e-01
2.626262626262626521e-01 7.048434383530999270e-01 3.727504936834023508e-01
2.727272727272727626e-01 6.757066957957207354e-01 3.788021286084078953e-01
2.828282828282828731e-01 6.970990479986400867e-01 3.825759854470049959e-01
2.929292929292929282e-01 6.100217469844811946e-01 3.829019207538871816e-01
3.030303030303030387e-01 6.407692803848825669e-01 3.791025920496003399e-01
3.131313131313131493e-01 5.449342286187699447e-01 3.720110820746565516e-01
3.232323232323232598e-01 4.351275376743044543e-01 3.629992335193792385e-01
3.333333333333333703e-01 4.241765762806402051e-01 3.539374538201197629e-01
3.434343434343434809e-01 5.050039695086142588e-01 3.470111196607312265e-01
3.535353535353535914e-01 6.061745317294492397e-01 3.427015314655524336e-01
3.636363636363636465e-01 6.580743495807835908e-01 3.416865448488830559e-01
3.737373737373737570e-01 6.768972589364767867e-01 3.438215048740100310e-01
3.838383838383838675e-01 6.871572194668374989e-01 3.498535669232931133e-01
3.939393939393939781e-01 6.801898807412909420e-01 3.573039657577087858e-01
4.040404040404040886e-01 6.543085167335906949e-01 3.636959271014122974e-01
4.141414141414141992e-01 6.225164975907411247e-01 3.681470525577868469e-01
4.242424242424242542e-01 5.800710978020259256e-01 3.677624778823577190e-01
4.343434343434343647e-01 5.221321927732330836e-01 3.633363545500921110e-01
4.444444444444444753e-01 4.580113748870728863e-01 3.557282470078187986e-01
4.545454545454545858e-01 4.037341442861225871e-01 3.457395731707634257e-01
4.646464646464646964e-01 3.986765958787328867e-01 3.372552591284974088e-01
4.747474747474748069e-01 4.677208263455764903e-01 3.312585761751785096e-01
4.848484848484848619e-01 5.769977773569451296e-01 3.281524280943526883e-01
4.949494949494949725e-01 6.620255595937711846e-01 3.286889334507596683e-01
5.050505050505050830e-01 7.072777739275286635e-01 3.311784314425256226e-01
5.151515151515152491e-01 7.067362721914325352e-01 3.358203621087352264e-01
5.252525252525253041e-01 6.668803941093013332e-01 3.400817659899764700e-01
5.353535353535353591e-01 6.159554630063737157e-01 3.427167293633316403e-01
5.454545454545455252e-01 6.211847602627346143e-01 3.446181240335545182e-01
5.555555555555555802e-01 5.282374303785658531e-01 3.439890859458444305e-01
5.656565656565657463e-01 5.495413435707144911e-01 3.396131504792440081e-01
5.757575757575758013e-01 4.576678218041833057e-01 3.319157051567312999e-01
5.858585858585858563e-01 3.803509868278655004e-01 3.232740863209466742e-01
5.959595959595960224e-01 4.035941537471613438e-01 3.156219154137160365e-01
6.060606060606060774e-01 4.934339917724077096e-01 3.103774322084406623e-01
6.161616161616162435e-01 5.847110770574236449e-01 3.083089884886451304e-01
6.262626262626262985e-01 6.194247677371148564e-01 3.087397260942406629e-01
6.363636363636364646e-01 6.172876874070719611e-01 3.117630156093916804e-01
6.464646464646465196e-01 6.084162587284763779e-01 3.171716725647098500e-01
6.565656565656565746e-01 5.906960768278239904e-01 3.218265674230725848e-01
6.666666666666667407e-01 5.662349226594567408e-01 3.253092108150065220e-01
6.767676767676767957e-01 5.420339217437566415e-01 3.283206553336179834e-01
6.868686868686869618e-01 5.355606030639098458e-01 3.265208122481934594e-01
6.969696969696970168e-01 4.244364572292760873e-01 3.217138888605520775e-01
7.070707070707071829e-01 4.751337758808928391e-01 3.135462939208885635e-01
7.171717171717172379e-01 3.706317192642772373e-01 3.043086964920687643e-01
7.272727272727272929e-01 3.591291345033816862e-01 2.966527907148808763e-01
7.373737373737374590e-01 4.459768438896217213e-01 2.921574274301795282e-01
7.474747474747475140e-01 5.548716587864794825e-01 2.906420775230091902e-01
7.575757575757576801e-01 6.184673864167277157e-01 2.913605332017524807e-01
7.676767676767677351e-01 6.308584126463480102e-01 2.939248681583822020e-01
7.777777777777777901e-01 6.197753768943050634e-01 2.964859504585580230e-01
7.878787878787879562e-01 5.812620213440328198e-01 2.974869865420383674e-01
7.979797979797980112e-01 5.243332865549055199e-01 2.982735157415989935e-01
8.080808080808081773e-01 4.849844088374525852e-01 3.000122167520790639e-01
8.181818181818182323e-01 4.488739271038852396e-01 2.996772190651899037e-01
8.282828282828283983e-01 4.039580406206546570e-01 2.955136852045213702e-01
8.383838383838384534e-01 3.592785681712069024e-01 2.894788560503898101e-01
8.484848484848485084e-01 3.269675532674614082e-01 2.817895396011935727e-01
8.585858585858586745e-01 3.615343734451892388e-01 2.754626854524108159e-01
8.686868686868687295e-01 4.610563237104292056e-01 2.727837226114289693e-01
8.787878787878788955e-01 5.695930801888929862e-01 2.711583822128394439e-01
8.888888888888889506e-01 6.278174793312769619e-01 2.716386371140662725e-01
8.989898989898991166e-01 6.215670073808126084e-01 2.736676649461812216e-01
9.090909090909091717e-01 5.803249646202921497e-01 2.754098177638144573e-01
9.191919191919192267e-01 5.247989647776605260e-01 2.765706684201655330e-01
9.292929292929293927e-01 4.726378066298322911e-01 2.776209521249385914e-01
9.393939393939394478e-01 4.334462727448684660e-01 2.795228216326531290e-01
9.494949494949496138e-01 3.963127528900670660e-01 2.782953575980593452e-01
9.595959595959596689e-01 3.518758647841567222e-01 2.725658385179771104e-01
9.696969696969697239e-01 3.108149447434248591e-01 2.667205028908367082e-01
9.797979797979798899e-01 3.013018811919561113e-01 2.591682174095027436e-01
9.898989898989899450e-01 3.679838120139274915e-01 2.542277735525038107e-01
1.000000000000000000e+00 4.792222736072168088e-01 2.533115578198457674e-01


==> data/vperrDNNMG64times1.txt <==
0.000000000000000000e+00 5.321577359015479125e-01 3.482081495067654853e-01
1.010101010101010187e-02 5.197467855350335064e-01 3.487800670906567313e-01
2.020202020202020374e-02 4.889804135153503206e-01 3.343197023333953632e-01
3.030303030303030387e-02 5.239899938408251190e-01 3.206516660877440916e-01
4.040404040404040747e-02 6.025111454580268644e-01 3.093338666259353720e-01
5.050505050505051108e-02 6.205046587451665818e-01 3.046414718656671461e-01
6.060606060606060774e-02 6.394523656855451987e-01 3.074565986019763830e-01
7.070707070707071829e-02 6.640310692205916299e-01 3.066704953906148612e-01
8.080808080808081495e-02 7.092390751817509997e-01 3.094307369951353470e-01
9.090909090909091161e-02 7.050158342058825411e-01 3.256107858761636553e-01
1.010101010101010222e-01 6.863976804381530794e-01 3.467076819434279922e-01
1.111111111111111188e-01 6.744001402545579671e-01 3.520116203131054555e-01
1.212121212121212155e-01 6.298223482973615006e-01 3.563773050703209488e-01
1.313131313131313260e-01 6.088304811584914766e-01 3.613070557588243803e-01
1.414141414141414366e-01 6.079018821283834750e-01 3.604445273283835016e-01
1.515151515151515194e-01 5.495971097707502695e-01 3.537546459110263997e-01
1.616161616161616299e-01 5.249790199328110418e-01 3.424750305270037876e-01
1.717171717171717404e-01 5.590859303697497396e-01 3.366679556415170249e-01
1.818181818181818232e-01 5.842615230194897480e-01 3.337441438882530753e-01
1.919191919191919338e-01 5.843098708235093808e-01 3.246378548407673481e-01
2.020202020202020443e-01 6.263317202028392261e-01 3.277146911549797537e-01
2.121212121212121271e-01 6.745310821694280312e-01 3.364777989630246546e-01
2.222222222222222376e-01 6.735031717765325165e-01 3.360779985331538433e-01
2.323232323232323482e-01 6.665488013049462035e-01 3.419941883256615300e-01
2.424242424242424310e-01 6.321698118964860225e-01 3.563355319987579484e-01
2.525252525252525415e-01 5.812315887230433686e-01 3.580560669075713021e-01
2.626262626262626521e-01 5.654716998557992591e-01 3.496222050886407251e-01
2.727272727272727626e-01 5.237847576491684309e-01 3.429816108611555281e-01
2.828282828282828731e-01 5.010313742822617433e-01 3.393988291301790472e-01
2.929292929292929282e-01 4.681361396960998511e-01 3.409705471550307787e-01
3.030303030303030387e-01 5.101612635642546190e-01 3.327802521504181765e-01
3.131313131313131493e-01 5.541776829090685474e-01 3.267485742352657097e-01
3.232323232323232598e-01 6.014877717332517415e-01 3.250337599800929289e-01
3.333333333333333703e-01 6.414353958386984633e-01 3.281676756293464559e-01
3.434343434343434809e-01 6.824629031259181744e-01 3.385736967403253916e-01
3.535353535353535914e-01 6.909637979515477202e-01 3.574758863571186329e-01
3.636363636363636465e-01 6.622952337432702619e-01 3.696625654048575349e-01
3.737373737373737570e-01 6.144291416120082339e-01 3.789653316744637790e-01
3.838383838383838675e-01 5.561459872161857998e-01 3.801527228977894524e-01
3.939393939393939781e-01 5.189077017028499439e-01 3.822862896977849978e-01
4.040404040404040886e-01 5.072853568260147217e-01 3.851297541138182789e-01
4.141414141414141992e-01 4.892464398180856877e-01 3.798868349803017908e-01
4.242424242424242542e-01 5.119066972827621687e-01 3.842667229845538879e-01
4.343434343434343647e-01 5.481680220317818319e-01 3.824864730475721064e-01
4.444444444444444753e-01 6.092796064673993151e-01 3.731685356834443246e-01
4.545454545454545858e-01 6.796514954333484626e-01 3.613503916784160941e-01
4.646464646464646964e-01 7.368209397738899602e-01 3.608337555892174864e-01
4.747474747474748069e-01 7.563662577433472034e-01 3.636470321938022887e-01
4.848484848484848619e-01 7.409542466536568339e-01 3.709715529611254947e-01
4.949494949494949725e-01 7.163967498638322828e-01 3.814167033436841603e-01
5.050505050505050830e-01 6.640498320035389535e-01 3.897809606814158223e-01
5.151515151515152491e-01 6.210623016360979909e-01 4.021190558466001819e-01
5.252525252525253041e-01 5.827111646066671646e-01 4.043603371751428588e-01
5.353535353535353591e-01 5.733846426498723226e-01 4.020641350692057969e-01
5.454545454545455252e-01 6.131089701967692429e-01 3.996796809675595141e-01
5.555555555555555802e-01 6.748342549812434976e-01 3.965066436535101269e-01
5.656565656565657463e-01 6.590237968318841677e-01 3.922319478232388357e-01
5.757575757575758013e-01 7.101701771216175629e-01 3.972135467037084533e-01
5.858585858585858563e-01 7.444244208242880578e-01 3.985944530319450729e-01
5.959595959595960224e-01 7.497965843314210455e-01 4.084568953869791019e-01
6.060606060606060774e-01 7.589461883542170106e-01 4.312795204184373121e-01
6.161616161616162435e-01 7.316548074609545704e-01 4.415120272216477293e-01
6.262626262626262985e-01 6.667041932851472952e-01 4.433167749629479126e-01
6.363636363636364646e-01 6.361872925474081342e-01 4.425040621662248985e-01
6.464646464646465196e-01 5.445381741549739640e-01 4.424050353544673464e-01
6.565656565656565746e-01 4.978507286145130717e-01 4.324740409145430009e-01
6.666666666666667407e-01 4.857876155226343862e-01 4.260233592907684552e-01
6.767676767676767957e-01 5.060607306989288734e-01 4.276213452568411455e-01
6.868686868686869618e-01 5.526772726355850818e-01 4.212141474485243675e-01
6.969696969696970168e-01 6.310334186833768122e-01 4.145426795982835033e-01
7.070707070707071829e-01 7.757239970338543067e-01 4.041589076617637666e-01
7.171717171717172379e-01 8.106405368704558967e-01 4.034847225634697887e-01
7.272727272727272929e-01 8.120807686838958928e-01 4.041248295897337250e-01
7.373737373737374590e-01 7.780270187968322260e-01 4.120534730968690718e-01
7.474747474747475140e-01 7.515831779582112793e-01 4.243392708680913672e-01
7.575757575757576801e-01 7.034007585812379615e-01 4.289678650688143469e-01
7.676767676767677351e-01 6.336208065326736083e-01 4.272047788314922157e-01
7.777777777777777901e-01 5.603972151865042051e-01 4.270652158011000732e-01
7.878787878787879562e-01 4.994573273269960478e-01 4.218629800800016705e-01
7.979797979797980112e-01 4.771734437360508063e-01 4.228614946555416254e-01
8.080808080808081773e-01 5.070787152569786738e-01 4.261318375176417761e-01
8.181818181818182323e-01 5.759040080995889710e-01 4.224529470533734399e-01
8.282828282828283983e-01 7.096053055016573463e-01 4.230829999951661868e-01
8.383838383838384534e-01 7.846463663858738169e-01 4.264027940781993098e-01
8.484848484848485084e-01 8.250304588765193792e-01 4.241079209313948772e-01
8.585858585858586745e-01 8.504592073793683094e-01 4.317840811380025401e-01
8.686868686868687295e-01 8.563238677916787944e-01 4.471595372692615533e-01
8.787878787878788955e-01 8.300598535894736507e-01 4.623961250646521082e-01
8.888888888888889506e-01 7.685069483985590422e-01 4.684315153942736898e-01
8.989898989898991166e-01 6.970033435045978054e-01 4.701131157913306380e-01
9.090909090909091717e-01 6.038078686488882463e-01 4.649114569106658212e-01
9.191919191919192267e-01 5.111189811630072466e-01 4.581371706782040865e-01
9.292929292929293927e-01 4.643707402584018595e-01 4.549219877154246361e-01
9.393939393939394478e-01 5.055065757129900694e-01 4.555443905407921545e-01
9.494949494949496138e-01 5.928711960186532348e-01 4.504819068737976329e-01
9.595959595959596689e-01 6.990243495187157263e-01 4.473442923996945875e-01
9.696969696969697239e-01 7.798419664147531183e-01 4.462028330564172252e-01
9.797979797979798899e-01 8.150862319409558632e-01 4.550532220986016618e-01
9.898989898989899450e-01 8.244213780605348374e-01 4.640539726314190649e-01
1.000000000000000000e+00 8.084604043705384546e-01 4.774871919721807023e-01


==> data/vperrDNNMG64times2.txt <==
0.000000000000000000e+00 2.171988814812738366e-01 1.508056893005645105e-01
1.010101010101010187e-02 2.021716097880447427e-01 1.469954387377943872e-01
2.020202020202020374e-02 2.115864286208157530e-01 1.444105418174369548e-01
3.030303030303030387e-02 2.334101226998726575e-01 1.447958931293895912e-01
4.040404040404040747e-02 2.826516126148079788e-01 1.460911786857135297e-01
5.050505050505051108e-02 3.498284927848194226e-01 1.527541304821689316e-01
6.060606060606060774e-02 3.391147285746949347e-01 1.617777750893768796e-01
7.070707070707071829e-02 6.006073617999039271e-01 1.684926292928755620e-01
8.080808080808081495e-02 4.126231743203276903e-01 1.769012264668294032e-01
9.090909090909091161e-02 3.475758962050446432e-01 1.834223964550726893e-01
1.010101010101010222e-01 3.116956257386058193e-01 1.834693301489307704e-01
1.111111111111111188e-01 2.651857653383777325e-01 1.808379750817878107e-01
1.212121212121212155e-01 2.445257816752678948e-01 1.765977051796233654e-01
1.313131313131313260e-01 2.569176043335402171e-01 1.721425594425043948e-01
1.414141414141414366e-01 2.977428551417711233e-01 1.673880186695706485e-01
1.515151515151515194e-01 3.560917217753297725e-01 1.626576714211756536e-01
1.616161616161616299e-01 3.226148575385254236e-01 1.657172053546222823e-01
1.717171717171717404e-01 4.607913232897873357e-01 1.737421731744036579e-01
1.818181818181818232e-01 5.832587824694028811e-01 1.829290098052718250e-01
1.919191919191919338e-01 5.389069900223433240e-01 1.902551666363311023e-01
2.020202020202020443e-01 4.362591788938534054e-01 1.990269488147753674e-01
2.121212121212121271e-01 3.862579267653058479e-01 2.052200225783000764e-01
2.222222222222222376e-01 3.438032119813564935e-01 2.054984778309579541e-01
2.323232323232323482e-01 3.193195902379619144e-01 2.034836018517522938e-01
2.424242424242424310e-01 2.958258341809876235e-01 2.002146958297177648e-01
2.525252525252525415e-01 2.748226639964987394e-01 1.944490104884334380e-01
2.626262626262626521e-01 2.680379618082857074e-01 1.892753481005630400e-01
2.727272727272727626e-01 2.865498111850122709e-01 1.870529757423004535e-01
2.828282828282828731e-01 3.221757186319412214e-01 1.885665053549707149e-01
2.929292929292929282e-01 3.559023781775567663e-01 1.971497393420698907e-01
3.030303030303030387e-01 3.904592342016878215e-01 2.061871851652767318e-01
3.131313131313131493e-01 4.344590004378400261e-01 2.171694001397040663e-01
3.232323232323232598e-01 4.731499973445380536e-01 2.284056852583821462e-01
3.333333333333333703e-01 4.780559917758059885e-01 2.395165750799316540e-01
3.434343434343434809e-01 4.721924887569517448e-01 2.456757410504360473e-01
3.535353535353535914e-01 4.141865925203915832e-01 2.479174311309740031e-01
3.636363636363636465e-01 3.687514979472929499e-01 2.479592693925904145e-01
3.737373737373737570e-01 3.319813847874174551e-01 2.412554896575713759e-01
3.838383838383838675e-01 2.995643343108984058e-01 2.329414867419923041e-01
3.939393939393939781e-01 3.056084017011711507e-01 2.283178271302116480e-01
4.040404040404040886e-01 3.697023775645823518e-01 2.273991225609302558e-01
4.141414141414141992e-01 3.661586893457798864e-01 2.304041377214701425e-01
4.242424242424242542e-01 4.621452156904953257e-01 2.374192436206400136e-01
4.343434343434343647e-01 4.637904787650578009e-01 2.508217330353369467e-01
4.444444444444444753e-01 5.300569197527986720e-01 2.630071427790244276e-01
4.545454545454545858e-01 5.711161174132760587e-01 2.715039811320997254e-01
4.646464646464646964e-01 5.350971476214027023e-01 2.778859151221360624e-01
4.747474747474748069e-01 4.739708039625342151e-01 2.806545784337701743e-01
4.848484848484848619e-01 4.478942437449669467e-01 2.789937815717947744e-01
4.949494949494949725e-01 4.691552387827803705e-01 2.755505226760230908e-01
5.050505050505050830e-01 4.839922271969216983e-01 2.693396068641144558e-01
5.151515151515152491e-01 4.851564272067747652e-01 2.625437600531742022e-01
5.252525252525253041e-01 4.733870208243177724e-01 2.582327758312624177e-01
5.353535353535353591e-01 4.514897228171756427e-01 2.574361416057003860e-01
5.454545454545455252e-01 4.659729533246171340e-01 2.616351263078587897e-01
5.555555555555555802e-01 5.197542139513695592e-01 2.701550730370486653e-01
5.656565656565657463e-01 5.635071982514460176e-01 2.791361107298335198e-01
5.757575757575758013e-01 5.881164765650526149e-01 2.893010536178839964e-01
5.858585858585858563e-01 5.949217183494700523e-01 3.022397568042273219e-01
5.959595959595960224e-01 5.762761773597253612e-01 3.131543709929610619e-01
6.060606060606060774e-01 5.384803476889478135e-01 3.180569491610642507e-01
6.161616161616162435e-01 4.927505860893921508e-01 3.188334855797826939e-01
6.262626262626262985e-01 4.571062178726175707e-01 3.164208804212415571e-01
6.363636363636364646e-01 4.468953501491797486e-01 3.078671179510817368e-01
6.464646464646465196e-01 4.385072053419497018e-01 2.985417500488636855e-01
6.565656565656565746e-01 4.071322796555699730e-01 2.941152556013228447e-01
6.666666666666667407e-01 4.322441217510175626e-01 2.916628218748573698e-01
6.767676767676767957e-01 4.977559823079015788e-01 2.939662910314546074e-01
6.868686868686869618e-01 5.535090764887065085e-01 3.017476954065138051e-01
6.969696969696970168e-01 6.507977257447046249e-01 3.125473002633841202e-01
7.070707070707071829e-01 7.157525417414505320e-01 3.262635817558004470e-01
7.171717171717172379e-01 7.207752953849627664e-01 3.379303242360125470e-01
7.272727272727272929e-01 6.660544887764285882e-01 3.448665279095412539e-01
7.373737373737374590e-01 6.012221410408957745e-01 3.481863573498834574e-01
7.474747474747475140e-01 5.255305642911977104e-01 3.473860070838702407e-01
7.575757575757576801e-01 4.705208906846451433e-01 3.420136372796278579e-01
7.676767676767677351e-01 4.395598017263866453e-01 3.347573939989461622e-01
7.777777777777777901e-01 4.358271528907956549e-01 3.273148584376208703e-01
7.878787878787879562e-01 4.606314999247658193e-01 3.229072510116580141e-01
7.979797979797980112e-01 5.087577027555251208e-01 3.228463475949491790e-01
8.080808080808081773e-01 5.790634016230257197e-01 3.252108831126015454e-01
8.181818181818182323e-01 6.492699261304364367e-01 3.313409113570724429e-01
8.282828282828283983e-01 6.906490671052309960e-01 3.422181468666987691e-01
8.383838383838384534e-01 7.049353647405726120e-01 3.551317934079596395e-01
8.484848484848485084e-01 7.036434767995046746e-01 3.681289849239794409e-01
8.585858585858586745e-01 6.815731058156446753e-01 3.782361005252341535e-01
8.686868686868687295e-01 6.427578684167956080e-01 3.844291421239995343e-01
8.787878787878788955e-01 5.687921297249933783e-01 3.817228663504834141e-01
8.888888888888889506e-01 4.935725663177508715e-01 3.764886371524262532e-01
8.989898989898991166e-01 4.330602548861886558e-01 3.690988568267019043e-01
9.090909090909091717e-01 4.061943048459544237e-01 3.598201876113019115e-01
9.191919191919192267e-01 4.283892397977060451e-01 3.543705150914135404e-01
9.292929292929293927e-01 4.847495121610521651e-01 3.552582732076742800e-01
9.393939393939394478e-01 5.731000682263437396e-01 3.576101858543072609e-01
9.494949494949496138e-01 6.681248393915391048e-01 3.625504383093856031e-01
9.595959595959596689e-01 7.388860084716910581e-01 3.728534046482057662e-01
9.696969696969697239e-01 7.535934709833962408e-01 3.881083016490108895e-01
9.797979797979798899e-01 7.518197199198413117e-01 3.978542657179885977e-01
9.898989898989899450e-01 7.652717644216437964e-01 4.021569751998563258e-01
1.000000000000000000e+00 6.999488756721158333e-01 4.022007943670588559e-01


==> data/vperrDNNMG64times3.txt <==
0.000000000000000000e+00 2.477151289388466737e-01 1.191677677261579610e-01
1.010101010101010187e-02 2.722848689292509672e-01 1.191865491305435371e-01
2.020202020202020374e-02 3.148271507581208439e-01 1.193901321145028477e-01
3.030303030303030387e-02 3.154169851666311364e-01 1.218557868990427506e-01
4.040404040404040747e-02 2.513202137271899339e-01 1.238060276266244042e-01
5.050505050505051108e-02 2.002325085163567941e-01 1.276163139557958126e-01
6.060606060606060774e-02 1.800715422398005972e-01 1.283367832483503224e-01
7.070707070707071829e-02 1.796291603130386050e-01 1.283643509872012256e-01
8.080808080808081495e-02 1.855836079991346199e-01 1.287016748156386003e-01
9.090909090909091161e-02 1.901002907419097332e-01 1.252305062127250512e-01
1.010101010101010222e-01 2.052095999333569676e-01 1.229625185267501225e-01
1.111111111111111188e-01 2.507737182038994872e-01 1.221815072716776890e-01
1.212121212121212155e-01 2.840096649917229765e-01 1.207336692474913209e-01
1.313131313131313260e-01 3.009285529459636011e-01 1.210405664872971077e-01
1.414141414141414366e-01 3.177886646080744226e-01 1.196980536439804371e-01
1.515151515151515194e-01 3.308067625405385348e-01 1.195201508216985481e-01
1.616161616161616299e-01 3.160889723842859045e-01 1.210940962811530852e-01
1.717171717171717404e-01 2.706131511545538104e-01 1.244806887949115315e-01
1.818181818181818232e-01 2.508654410464367102e-01 1.289073548315486373e-01
1.919191919191919338e-01 2.466702709977587893e-01 1.301787075718552344e-01
2.020202020202020443e-01 2.481152138234831717e-01 1.317149145233139917e-01
2.121212121212121271e-01 2.623295102362257492e-01 1.310907541354227324e-01
2.222222222222222376e-01 2.921109606111316759e-01 1.285037081035627637e-01
2.323232323232323482e-01 3.347898454468098972e-01 1.285863074026026565e-01
2.424242424242424310e-01 3.582396157281824145e-01 1.270359910858098185e-01
2.525252525252525415e-01 3.368980263566492828e-01 1.255354447621161995e-01
2.626262626262626521e-01 2.872454139392909833e-01 1.252459949008485895e-01
2.727272727272727626e-01 2.395665596549694520e-01 1.250951574093604191e-01
2.828282828282828731e-01 2.005283681644945692e-01 1.277717393997260809e-01
2.929292929292929282e-01 1.845452759037018997e-01 1.298067475452158170e-01
3.030303030303030387e-01 2.001464827976627003e-01 1.335411752768761728e-01
3.131313131313131493e-01 2.250221808820881964e-01 1.360715543921312276e-01
3.232323232323232598e-01 2.262259670358386099e-01 1.355911500243536794e-01
3.333333333333333703e-01 2.200767184429748002e-01 1.368990711528627613e-01
3.434343434343434809e-01 2.101776262577654542e-01 1.350582677294882572e-01
3.535353535353535914e-01 1.950108936447964847e-01 1.327420161951881616e-01
3.636363636363636465e-01 2.049725660264268556e-01 1.343260591772694468e-01
3.737373737373737570e-01 1.963379427691791523e-01 1.285413720393968617e-01
3.838383838383838675e-01 2.680743693038381559e-01 1.277690338562259553e-01
3.939393939393939781e-01 3.017528995290378879e-01 1.254959484333097175e-01
4.040404040404040886e-01 2.533053771358780293e-01 1.247200115231933693e-01
4.141414141414141992e-01 2.671281613873742744e-01 1.267468718873059341e-01
4.242424242424242542e-01 2.980407081705771510e-01 1.293396262804982766e-01
4.343434343434343647e-01 3.418571952118945045e-01 1.340000361060788570e-01
4.444444444444444753e-01 3.474902382412360935e-01 1.352093936324302026e-01
4.545454545454545858e-01 3.066444147309729806e-01 1.341160277483260943e-01
4.646464646464646964e-01 2.624423489975792334e-01 1.324161052128932925e-01
4.747474747474748069e-01 2.238012246922732873e-01 1.291789757733000921e-01
4.848484848484848619e-01 1.949966332356884158e-01 1.300510461937210149e-01
4.949494949494949725e-01 1.915496973430809158e-01 1.308593816308454283e-01
5.050505050505050830e-01 2.264465679997096359e-01 1.300523213134893441e-01
5.151515151515152491e-01 2.817348548400326891e-01 1.319837525194987038e-01
5.252525252525253041e-01 2.883304841342817504e-01 1.325565923376623156e-01
5.353535353535353591e-01 2.683594875795272672e-01 1.364883208681329230e-01
5.454545454545455252e-01 2.831971016533210705e-01 1.411356423204816191e-01
5.555555555555555802e-01 3.251683524983650653e-01 1.454257009409454238e-01
5.656565656565657463e-01 3.369201053569671478e-01 1.506738577806486790e-01
5.757575757575758013e-01 3.239561620619361704e-01 1.505098880074395851e-01
5.858585858585858563e-01 2.977449214284583201e-01 1.502583827895953295e-01
5.959595959595960224e-01 2.546354881099401335e-01 1.472153399448731803e-01
6.060606060606060774e-01 2.083810958638032673e-01 1.419789151265724580e-01
6.161616161616162435e-01 1.890862192116848084e-01 1.382861573685606194e-01
6.262626262626262985e-01 2.250514724875782024e-01 1.331500747013780739e-01
6.363636363636364646e-01 2.667323973202818110e-01 1.318946489030646541e-01
6.464646464646465196e-01 2.993173986072334980e-01 1.309452940386067465e-01
6.565656565656565746e-01 3.108352627818127822e-01 1.308417000718236634e-01
6.666666666666667407e-01 3.002868969418931444e-01 1.341340959733916260e-01
6.767676767676767957e-01 2.821862382461385876e-01 1.391503970250850541e-01
6.868686868686869618e-01 2.769414008850191178e-01 1.464636864560471818e-01
6.969696969696970168e-01 2.781874529638704852e-01 1.521699014955805451e-01
7.070707070707071829e-01 2.685811886922010450e-01 1.552458902348574088e-01
7.171717171717172379e-01 2.506967862789698520e-01 1.561285464540543289e-01
7.272727272727272929e-01 2.326145939404553331e-01 1.531458617787369303e-01
7.373737373737374590e-01 2.357952439654234789e-01 1.504285005784270490e-01
7.474747474747475140e-01 2.931113909537257367e-01 1.479672626252195311e-01
7.575757575757576801e-01 3.823612604888182442e-01 1.429867635712658014e-01
7.676767676767677351e-01 4.460788690497251574e-01 1.411504077315257344e-01
7.777777777777777901e-01 4.902409786334397390e-01 1.391861953141246278e-01
7.878787878787879562e-01 5.126710362542230559e-01 1.420589755020271461e-01
7.979797979797980112e-01 4.920924658763431436e-01 1.471862540543821540e-01
8.080808080808081773e-01 4.328829183676269343e-01 1.509693108520023530e-01
8.181818181818182323e-01 4.132040775800499000e-01 1.575027914118758421e-01
8.282828282828283983e-01 4.261636607139095978e-01 1.596393858770508156e-01
8.383838383838384534e-01 4.159945201250437874e-01 1.613746955031371555e-01
8.484848484848485084e-01 3.751349063286149588e-01 1.608351407599697691e-01
8.585858585858586745e-01 2.522956932316536283e-01 1.593433365065897445e-01
8.686868686868687295e-01 4.183934571255769619e-01 1.541266059115733167e-01
8.787878787878788955e-01 4.159484767181308440e-01 1.483570799118446304e-01
8.888888888888889506e-01 4.677245965503517011e-01 1.448216807462179567e-01
8.989898989898991166e-01 4.675638101744869490e-01 1.422403919361406033e-01
9.090909090909091717e-01 5.024558242506171890e-01 1.402144520647561898e-01
9.191919191919192267e-01 5.185146680666016250e-01 1.427463448373192667e-01
9.292929292929293927e-01 5.152461105130480279e-01 1.471930215483250315e-01
9.393939393939394478e-01 4.853018849961988623e-01 1.526574173290063119e-01
9.494949494949496138e-01 4.485707174349327642e-01 1.570724116654917957e-01
9.595959595959596689e-01 3.824861418958569459e-01 1.569870408355773517e-01
9.696969696969697239e-01 3.126594171810141987e-01 1.556377475230727170e-01
9.797979797979798899e-01 2.513044903666318275e-01 1.518968718430973031e-01
9.898989898989899450e-01 2.159076796181058078e-01 1.500392492901638786e-01
1.000000000000000000e+00 2.323790000754772378e-01 1.502599808655900593e-01


==> data/vperrMG.txt <==
0.000000000000000000e+00 3.455934764586415797e-01 2.073244773237961081e-01
1.010101010101010187e-02 3.534856737144611016e-01 2.074795255042937714e-01
2.020202020202020374e-02 3.627911055189988465e-01 2.080230272943963399e-01
3.030303030303030387e-02 3.743655807730539298e-01 2.075843575734226676e-01
4.040404040404040747e-02 3.845922816950289591e-01 2.053875758554686570e-01
5.050505050505051108e-02 3.883340743999189604e-01 2.020355005383708547e-01
6.060606060606060774e-02 3.847198742186908604e-01 1.993672284054807120e-01
7.070707070707071829e-02 3.761213533368608641e-01 1.984832498348101382e-01
8.080808080808081495e-02 3.628717680896315079e-01 1.979914111012462674e-01
9.090909090909091161e-02 3.464573250713782748e-01 1.965452259848022298e-01
1.010101010101010222e-01 3.341190162803673869e-01 1.955985296336339163e-01
1.111111111111111188e-01 3.306029885487731246e-01 1.948517506092095619e-01
1.212121212121212155e-01 3.322785325726458350e-01 1.925974270772394248e-01
1.313131313131313260e-01 3.345429795834411468e-01 1.903064523036281375e-01
1.414141414141414366e-01 3.368180108766667402e-01 1.880060222140281234e-01
1.515151515151515194e-01 3.438039608575601536e-01 1.866783155751225165e-01
1.616161616161616299e-01 3.578779339754534772e-01 1.879692676549400143e-01
1.717171717171717404e-01 3.737942389406386789e-01 1.890642666916716452e-01
1.818181818181818232e-01 3.854045293306718190e-01 1.893829126037946675e-01
1.919191919191919338e-01 3.916330302633719840e-01 1.913358897687480464e-01
2.020202020202020443e-01 3.931582581725526215e-01 1.958858391823610767e-01
2.121212121212121271e-01 3.882233094270152729e-01 1.994930683792954240e-01
2.222222222222222376e-01 3.753823698632323125e-01 2.006457063572681387e-01
2.323232323232323482e-01 3.607417529692040215e-01 2.015166543162788537e-01
2.424242424242424310e-01 3.480751585213343047e-01 1.999597846535487722e-01
2.525252525252525415e-01 3.382085230602887571e-01 1.947656781265356130e-01
2.626262626262626521e-01 3.335723612646948055e-01 1.895837022347365841e-01
2.727272727272727626e-01 3.354478813781467395e-01 1.846226009680408120e-01
2.828282828282828731e-01 3.472384916791831921e-01 1.811540662075519781e-01
2.929292929292929282e-01 3.705929917492916670e-01 1.828155501251910175e-01
3.030303030303030387e-01 3.982594055756815687e-01 1.865646145485314045e-01
3.131313131313131493e-01 4.207151557677874520e-01 1.902221843808867274e-01
3.232323232323232598e-01 4.341570176020342342e-01 1.975115768633665114e-01
3.333333333333333703e-01 4.371809669914248353e-01 2.078329625333652786e-01
3.434343434343434809e-01 4.300030444560823395e-01 2.152867194018117936e-01
3.535353535353535914e-01 4.159498197011857190e-01 2.189586327249103681e-01
3.636363636363636465e-01 3.989314527134991684e-01 2.214411577610083670e-01
3.737373737373737570e-01 3.792453875858229351e-01 2.191061334261469873e-01
3.838383838383838675e-01 3.609723500014529463e-01 2.133455554434825208e-01
3.939393939393939781e-01 3.529892549635747501e-01 2.078460571305762727e-01
4.040404040404040886e-01 3.590898581118913135e-01 2.028929711558889459e-01
4.141414141414141992e-01 3.797343606532271321e-01 1.990902432675261680e-01
4.242424242424242542e-01 4.136899848917163225e-01 1.999809688245509365e-01
4.343434343434343647e-01 4.523127869165631809e-01 2.061970873554318240e-01
4.444444444444444753e-01 4.827831399646279609e-01 2.134289497769929767e-01
4.545454545454545858e-01 4.970681528523233639e-01 2.234577800565881733e-01
4.646464646464646964e-01 4.951218463155198646e-01 2.357180384585109700e-01
4.747474747474748069e-01 4.810321693155503731e-01 2.448356848815353148e-01
4.848484848484848619e-01 4.621148764137605891e-01 2.498810875757067340e-01
4.949494949494949725e-01 4.407202386350148049e-01 2.514573590469165731e-01
5.050505050505050830e-01 4.158098222425113955e-01 2.471534908488728921e-01
5.151515151515152491e-01 3.921637369580386334e-01 2.397637369858882095e-01
5.252525252525253041e-01 3.803098907894245650e-01 2.325641282752608507e-01
5.353535353535353591e-01 3.898233547246620079e-01 2.275569887979893013e-01
5.454545454545455252e-01 4.208351045791486889e-01 2.252592010090269103e-01
5.555555555555555802e-01 4.643736177450234481e-01 2.252272544732349391e-01
5.656565656565657463e-01 5.092211345806567646e-01 2.295822249516892843e-01
5.757575757575758013e-01 5.434456677447426776e-01 2.386380917105961896e-01
5.858585858585858563e-01 5.577181752905775447e-01 2.516252520690541727e-01
5.959595959595960224e-01 5.510714800281121262e-01 2.656709204691459214e-01
6.060606060606060774e-01 5.310724048153792065e-01 2.764752073096992668e-01
6.161616161616162435e-01 5.059727643640546946e-01 2.834577081638540719e-01
6.262626262626262985e-01 4.782671381758560325e-01 2.850102440495246303e-01
6.363636363636364646e-01 4.482092649250828398e-01 2.808328883281855926e-01
6.464646464646465196e-01 4.228794503921728953e-01 2.736145805047232038e-01
6.565656565656565746e-01 4.133610374515928054e-01 2.663746772177372768e-01
6.666666666666667407e-01 4.310588935776658581e-01 2.621862243603980680e-01
6.767676767676767957e-01 4.753312183972470129e-01 2.605357890615651040e-01
6.868686868686869618e-01 5.316810856490269410e-01 2.606418666862945765e-01
6.969696969696970168e-01 5.837992333634839381e-01 2.649294745162781850e-01
7.070707070707071829e-01 6.182205574593704345e-01 2.746645505185569824e-01
7.171717171717172379e-01 6.270966870564609330e-01 2.880038564091289555e-01
7.272727272727272929e-01 6.122399538776235328e-01 3.006984783098682890e-01
7.373737373737374590e-01 5.832972703585614926e-01 3.104898742168879511e-01
7.474747474747475140e-01 5.492599280651558891e-01 3.166178827811726437e-01
7.575757575757576801e-01 5.131698304173738512e-01 3.170966136280961578e-01
7.676767676767677351e-01 4.792740226265541637e-01 3.129736225500232560e-01
7.777777777777777901e-01 4.542265273274818105e-01 3.062229710209590783e-01
7.878787878787879562e-01 4.470637491823861165e-01 2.995222987185865438e-01
7.979797979797980112e-01 4.676500060401850289e-01 2.955832331118532497e-01
8.080808080808081773e-01 5.174539655680815420e-01 2.932734929200265239e-01
8.181818181818182323e-01 5.816927302498337005e-01 2.920905412069076945e-01
8.282828282828283983e-01 6.390061347645737966e-01 2.960226474836458732e-01
8.383838383838384534e-01 6.732836073298577029e-01 3.062649575269645874e-01
8.484848484848485084e-01 6.786964553623187069e-01 3.205019441588464191e-01
8.585858585858586745e-01 6.599776995356947396e-01 3.338047466923168560e-01
8.686868686868687295e-01 6.261624089952798622e-01 3.437920472852152298e-01
8.787878787878788955e-01 5.844937451554003127e-01 3.497349988499007800e-01
8.888888888888889506e-01 5.397423988420018137e-01 3.507683436883389239e-01
8.989898989898991166e-01 5.000816106965929597e-01 3.472283265715470635e-01
9.090909090909091717e-01 4.748112145088365654e-01 3.403547637469958587e-01
9.191919191919192267e-01 4.738381262597827215e-01 3.340375870045868556e-01
9.292929292929293927e-01 5.043662947343799940e-01 3.300903812748012256e-01
9.393939393939394478e-01 5.648675061045532741e-01 3.272714205538029830e-01
9.494949494949496138e-01 6.377359133185906970e-01 3.258786343301829924e-01
9.595959595959596689e-01 6.982923269051429793e-01 3.304995869792443086e-01
9.696969696969697239e-01 7.295668807704289716e-01 3.411047585508323321e-01
9.797979797979798899e-01 7.294251452979428896e-01 3.543888205757956267e-01
9.898989898989899450e-01 7.051880166748082379e-01 3.674369601032326238e-01
1.000000000000000000e+00 6.658051007530034759e-01 3.757040628408357952e-01


==> data/vperr_64x3.txt <==
# 64x3 coarse
0.000000000000000000e+00 2.005985055964774055e-01 1.387951090773510143e-01
1.010101010101010187e-02 1.870819488753273363e-01 1.392326548029280686e-01
2.020202020202020374e-02 1.906529447881356032e-01 1.385266262703098716e-01
3.030303030303030387e-02 1.955164332072625022e-01 1.365285648512790384e-01
4.040404040404040747e-02 2.017328735789141736e-01 1.358266032489273412e-01
5.050505050505051108e-02 2.145994746898324534e-01 1.364227751082231210e-01
6.060606060606060774e-02 2.173534964788597923e-01 1.368782008450640519e-01
7.070707070707071829e-02 2.269780281085334028e-01 1.390283677368532311e-01
8.080808080808081495e-02 2.450858413809065550e-01 1.406799444368546925e-01
9.090909090909091161e-02 2.532837293562076320e-01 1.408282719685461926e-01
1.010101010101010222e-01 2.456445561312857462e-01 1.414148434702294510e-01
1.111111111111111188e-01 2.293484224521382120e-01 1.402589196439538444e-01
1.212121212121212155e-01 2.145023099379636533e-01 1.375741986727856137e-01
1.313131313131313260e-01 2.154701876111172476e-01 1.355603432745675074e-01
1.414141414141414366e-01 2.138650085260015155e-01 1.341279157807488687e-01
1.515151515151515194e-01 2.033625197133298312e-01 1.308908501916028755e-01
1.616161616161616299e-01 2.022157303696494046e-01 1.294096269891242268e-01
1.717171717171717404e-01 2.048049691598785027e-01 1.301122082768709221e-01
1.818181818181818232e-01 2.115817309537722513e-01 1.307499553695777861e-01
1.919191919191919338e-01 2.177515693514360529e-01 1.323241682211981074e-01
2.020202020202020443e-01 2.258377812286238018e-01 1.328053856687075041e-01
2.121212121212121271e-01 2.304984096186695752e-01 1.309906833944793070e-01
2.222222222222222376e-01 2.269892907654023073e-01 1.308094458374070013e-01
2.323232323232323482e-01 2.155038244711355300e-01 1.309278655452446594e-01
2.424242424242424310e-01 1.925472182223575690e-01 1.309897845353542034e-01
2.525252525252525415e-01 1.771069046820320514e-01 1.318101540930506077e-01
2.626262626262626521e-01 1.784245013454127948e-01 1.314175373808249558e-01
2.727272727272727626e-01 1.833631768437378740e-01 1.300724766422019230e-01
2.828282828282828731e-01 1.890875278493193701e-01 1.293671823998852055e-01
2.929292929292929282e-01 2.011952486559765996e-01 1.297992384088668960e-01
3.030303030303030387e-01 2.068489272556040814e-01 1.298036996297736445e-01
3.131313131313131493e-01 2.099161889558978922e-01 1.310085755706596189e-01
3.232323232323232598e-01 2.246715419802008118e-01 1.322688654639585515e-01
3.333333333333333703e-01 2.335774655504129771e-01 1.321186196855314021e-01
3.434343434343434809e-01 2.289102900287852682e-01 1.322541919141782540e-01
3.535353535353535914e-01 2.159465002891832741e-01 1.313046659960511453e-01
3.636363636363636465e-01 2.036193219641560803e-01 1.289834680960131874e-01
3.737373737373737570e-01 2.056456631263101631e-01 1.274719613267634999e-01
3.838383838383838675e-01 2.070743567904746452e-01 1.264168174006927714e-01
3.939393939393939781e-01 1.952110988631321764e-01 1.242489102781407506e-01
4.040404040404040886e-01 1.912612975208277111e-01 1.228663147169938158e-01
4.141414141414141992e-01 1.940610210002630953e-01 1.235141046817296168e-01
4.242424242424242542e-01 1.991956370858636027e-01 1.243002085073960095e-01
4.343434343434343647e-01 2.054843064611154568e-01 1.256091313243485608e-01
4.444444444444444753e-01 2.089816448155031314e-01 1.265068497537462922e-01
4.545454545454545858e-01 2.140064438441522943e-01 1.250745558845740568e-01
4.646464646464646964e-01 2.112784676344294232e-01 1.244826970964756224e-01
4.747474747474748069e-01 2.040823001160002870e-01 1.247940703930697504e-01
4.848484848484848619e-01 1.863025597503435715e-01 1.249572284162233232e-01
4.949494949494949725e-01 1.696848064018998958e-01 1.259213042820308548e-01
5.050505050505050830e-01 1.682091530066385787e-01 1.257790009952997334e-01
5.151515151515152491e-01 1.725779723286980927e-01 1.249004686770695677e-01
5.252525252525253041e-01 1.784512531527883417e-01 1.242834937707338189e-01
5.353535353535353591e-01 1.887001017577465967e-01 1.245579675577011963e-01
5.454545454545455252e-01 1.978925126525426514e-01 1.242972627717057327e-01
5.555555555555555802e-01 1.969146868218614177e-01 1.246431302180625034e-01
5.656565656565657463e-01 2.076528042361094062e-01 1.254130853654571720e-01
5.757575757575758013e-01 2.166507664326774163e-01 1.251557151317701788e-01
5.858585858585858563e-01 2.146100680995606247e-01 1.248716978729643018e-01
5.959595959595960224e-01 2.042127963295965742e-01 1.240547623895490864e-01
6.060606060606060774e-01 1.945686764908734767e-01 1.220114921275936293e-01
6.161616161616162435e-01 1.962849018034155679e-01 1.209140679022495113e-01
6.262626262626262985e-01 2.011657060715675849e-01 1.201190475264425211e-01
6.363636363636364646e-01 1.896653019776763927e-01 1.189211014699021740e-01
6.464646464646465196e-01 1.820420834667466903e-01 1.177493420114262418e-01
6.565656565656565746e-01 1.848678657429731753e-01 1.183340517965891375e-01
6.666666666666667407e-01 1.890366435936925160e-01 1.192582352631476883e-01
6.767676767676767957e-01 1.948576044225129034e-01 1.204404616701527930e-01
6.868686868686869618e-01 1.958875221711377512e-01 1.215576730772932323e-01
6.969696969696970168e-01 2.005868634672866302e-01 1.207754461724576678e-01
7.070707070707071829e-01 1.984416825312049770e-01 1.200611275741215317e-01
7.171717171717172379e-01 1.940935831519660371e-01 1.204828078774013711e-01
7.272727272727272929e-01 1.820199575405049008e-01 1.208456915664604669e-01
7.373737373737374590e-01 1.653729780662337723e-01 1.217822305985150622e-01
7.474747474747475140e-01 1.607033606662611469e-01 1.218409021294546979e-01
7.575757575757576801e-01 1.637043161758572896e-01 1.212639917655848609e-01
7.676767676767677351e-01 1.696693271113401125e-01 1.207492954996633588e-01
7.777777777777777901e-01 1.785726318329609319e-01 1.208661116427715149e-01
7.878787878787879562e-01 1.903443673263537084e-01 1.204449809941170596e-01
7.979797979797980112e-01 1.875621158539500788e-01 1.201124870789038179e-01
8.080808080808081773e-01 1.931154397256848176e-01 1.203452911009598308e-01
8.181818181818182323e-01 2.020817225703141207e-01 1.199951591374989607e-01
8.282828282828283983e-01 2.024650512608650865e-01 1.194987383972525435e-01
8.383838383838384534e-01 1.951092508122302116e-01 1.187355065071277471e-01
8.484848484848485084e-01 1.879271110682728674e-01 1.168926848980320760e-01
8.585858585858586745e-01 1.887199136931493326e-01 1.159840609894474683e-01
8.686868686868687295e-01 1.966616177701019375e-01 1.155048851446250358e-01
8.787878787878788955e-01 1.868363152201836519e-01 1.150376601714620806e-01
8.888888888888889506e-01 1.748655593614266701e-01 1.141542137199681173e-01
8.989898989898991166e-01 1.767455115120039888e-01 1.146139719163883353e-01
9.090909090909091717e-01 1.808940916896743800e-01 1.156451049443439766e-01
9.191919191919192267e-01 1.861016783489752302e-01 1.168620638388613298e-01
9.292929292929293927e-01 1.873092351986753168e-01 1.181511744511152817e-01
9.393939393939394478e-01 1.899413552421484741e-01 1.181536389029490680e-01
9.494949494949496138e-01 1.891872992767568706e-01 1.176837067594294628e-01
9.595959595959596689e-01 1.868353230306935286e-01 1.181186236168038639e-01
9.696969696969697239e-01 1.803396150061193637e-01 1.187316746684141389e-01
9.797979797979798899e-01 1.653243915226147442e-01 1.194554621455672511e-01
9.898989898989899450e-01 1.565271682828262290e-01 1.195093722031356082e-01
1.000000000000000000e+00 1.568823719387272553e-01 1.190381458826289818e-01


==> data/vperr_coarse.txt <==
# 64x3 coarse
0.000000000000000000e+00 4.457066745689643450e-01 2.957443664393673566e-01
1.010101010101010187e-02 4.327368417754018370e-01 2.922708888393754645e-01
2.020202020202020374e-02 4.234724609354834080e-01 2.877264266795931946e-01
3.030303030303030387e-02 4.152020871764331988e-01 2.820035649294208580e-01
4.040404040404040747e-02 4.155146911400384724e-01 2.786693807754421770e-01
5.050505050505051108e-02 4.271781926553747666e-01 2.763663261976331831e-01
6.060606060606060774e-02 4.430463520092914886e-01 2.738345924233263062e-01
7.070707070707071829e-02 4.534343538315513955e-01 2.709799143096383034e-01
8.080808080808081495e-02 4.557080911845833304e-01 2.669512496584853789e-01
9.090909090909091161e-02 4.498511320548895798e-01 2.624278023681075878e-01
1.010101010101010222e-01 4.401265305567632624e-01 2.584065146514677447e-01
1.111111111111111188e-01 4.322070796452759933e-01 2.556808495940047776e-01
1.212121212121212155e-01 4.264551358103533252e-01 2.553136093087971514e-01
1.313131313131313260e-01 4.173337959977811429e-01 2.550468039860782077e-01
1.414141414141414366e-01 4.016896041021437713e-01 2.540656222334093384e-01
1.515151515151515194e-01 3.831866611348204721e-01 2.511302863681615927e-01
1.616161616161616299e-01 3.725353104062580356e-01 2.455467314743798313e-01
1.717171717171717404e-01 3.747493575928574905e-01 2.399303105286634541e-01
1.818181818181818232e-01 3.840450947816816951e-01 2.356723248691131867e-01
1.919191919191919338e-01 3.907079112226294337e-01 2.322912072193537292e-01
2.020202020202020443e-01 3.913371807888895715e-01 2.289167340467551659e-01
2.121212121212121271e-01 3.928496812476776068e-01 2.252329711212918140e-01
2.222222222222222376e-01 4.010173895102031039e-01 2.221050374860760734e-01
2.323232323232323482e-01 4.149422749352578155e-01 2.211011534515671395e-01
2.424242424242424310e-01 4.321562803535988762e-01 2.232472006817835808e-01
2.525252525252525415e-01 4.397697687786413789e-01 2.260089694915230762e-01
2.626262626262626521e-01 4.290840840808950452e-01 2.288619501998943595e-01
2.727272727272727626e-01 4.046389143309132574e-01 2.312573910056689164e-01
2.828282828282828731e-01 3.804626255871121354e-01 2.280889668678560134e-01
2.929292929292929282e-01 3.683177907850659905e-01 2.202508011942886645e-01
3.030303030303030387e-01 3.665216833645208450e-01 2.130393178659838738e-01
3.131313131313131493e-01 3.657353372472706976e-01 2.083372615384523063e-01
3.232323232323232598e-01 3.646186836004860488e-01 2.058045696845140493e-01
3.333333333333333703e-01 3.706075357869232922e-01 2.058659807476048986e-01
3.434343434343434809e-01 3.886841714447524798e-01 2.062148668145344921e-01
3.535353535353535914e-01 4.152614720409475435e-01 2.082221285587828874e-01
3.636363636363636465e-01 4.413807500636741099e-01 2.148739636900449668e-01
3.737373737373737570e-01 4.562378467078713196e-01 2.212771553961217219e-01
3.838383838383838675e-01 4.513057904167485090e-01 2.246367383519227434e-01
3.939393939393939781e-01 4.272911071535951955e-01 2.293490143497267930e-01
4.040404040404040886e-01 3.950140088050094200e-01 2.299226031963534922e-01
4.141414141414141992e-01 3.681498681060715872e-01 2.214174668620807473e-01
4.242424242424242542e-01 3.568245301006308656e-01 2.087651665166677384e-01
4.343434343434343647e-01 3.574980330104252091e-01 1.996830829483801362e-01
4.444444444444444753e-01 3.612164611628097544e-01 1.962558627966699831e-01
4.545454545454545858e-01 3.727145583594630440e-01 1.994139225999576603e-01
4.646464646464646964e-01 3.986191008114359779e-01 2.059883491301180702e-01
4.747474747474748069e-01 4.318060140464855534e-01 2.120543170491354101e-01
4.848484848484848619e-01 4.647593611991651108e-01 2.234033467886316349e-01
4.949494949494949725e-01 4.875929194861745031e-01 2.351437708144655248e-01
5.050505050505050830e-01 4.914717389898916600e-01 2.414627769408317637e-01
5.151515151515152491e-01 4.770940299648050997e-01 2.450239249520066720e-01
5.252525252525253041e-01 4.510005439336616240e-01 2.467114647390264148e-01
5.353535353535353591e-01 4.193702080483647232e-01 2.411897867954012620e-01
5.454545454545455252e-01 3.936654590508024132e-01 2.287727876980982233e-01
5.555555555555555802e-01 3.838444931487617895e-01 2.170380716169098001e-01
5.656565656565657463e-01 3.914345160966707926e-01 2.119120782522437851e-01
5.757575757575758013e-01 4.130989354966602689e-01 2.136165044055607365e-01
5.858585858585858563e-01 4.503819430427057902e-01 2.230060071436166524e-01
5.959595959595960224e-01 4.928011756994098991e-01 2.353909708083286312e-01
6.060606060606060774e-01 5.241031445144087586e-01 2.479975029705456524e-01
6.161616161616162435e-01 5.376002158651939089e-01 2.608595155038704871e-01
6.262626262626262985e-01 5.345797935612682794e-01 2.683783158649253320e-01
6.363636363636364646e-01 5.169761268558387135e-01 2.721231415560912414e-01
6.464646464646465196e-01 4.912171151388559087e-01 2.722355418230170687e-01
6.565656565656565746e-01 4.612832508596096392e-01 2.678127068609447159e-01
6.666666666666667407e-01 4.317019272022445397e-01 2.575896186392841458e-01
6.767676767676767957e-01 4.126112404705756798e-01 2.450719795617856966e-01
6.868686868686869618e-01 4.156167707657085764e-01 2.370253980522934456e-01
6.969696969696970168e-01 4.462824898739227719e-01 2.369847323631082969e-01
7.070707070707071829e-01 4.938225520944173330e-01 2.438025634055495106e-01
7.171717171717172379e-01 5.406171823261453069e-01 2.569323973731874600e-01
7.272727272727272929e-01 5.725327050413584473e-01 2.742302953939925736e-01
7.373737373737374590e-01 5.851177082443438371e-01 2.907050497151028590e-01
7.474747474747475140e-01 5.802070158350978168e-01 3.025690554711840119e-01
7.575757575757576801e-01 5.633478585247195802e-01 3.093083539272892257e-01
7.676767676767677351e-01 5.396555985758334506e-01 3.108142774040504874e-01
7.777777777777777901e-01 5.128859895411759240e-01 3.062640627116370862e-01
7.878787878787879562e-01 4.852885184686181463e-01 2.967798122053879051e-01
7.979797979797980112e-01 4.625929132147524880e-01 2.849202870466385762e-01
8.080808080808081773e-01 4.582238969632763670e-01 2.753114962988780223e-01
8.181818181818182323e-01 4.880356807563294153e-01 2.728880007013115838e-01
8.282828282828283983e-01 5.483762746369874597e-01 2.767087634915222361e-01
8.383838383838384534e-01 6.101391122421807589e-01 2.871419427617225573e-01
8.484848484848485084e-01 6.479391218323051760e-01 3.046617824015541154e-01
8.585858585858586745e-01 6.563363665060785168e-01 3.225150479636368361e-01
8.686868686868687295e-01 6.423842508656377737e-01 3.354838294699324930e-01
8.787878787878788955e-01 6.149958487436705257e-01 3.430168382398081084e-01
8.888888888888889506e-01 5.830099320868293855e-01 3.454740992859262616e-01
8.989898989898991166e-01 5.506478889634194296e-01 3.416240339837605666e-01
9.090909090909091717e-01 5.204751492762755838e-01 3.332309178559813012e-01
9.191919191919192267e-01 4.966699896142701687e-01 3.226758897999660869e-01
9.292929292929293927e-01 4.871411346123971642e-01 3.135379845939168519e-01
9.393939393939394478e-01 5.079865376607883842e-01 3.096214385462163210e-01
9.494949494949496138e-01 5.665135872998112720e-01 3.108696839117651156e-01
9.595959595959596689e-01 6.397513994388133174e-01 3.162569398006414012e-01
9.696969696969697239e-01 6.922289891260060557e-01 3.313408251776160385e-01
9.797979797979798899e-01 7.083178097221458636e-01 3.518607425516860898e-01
9.898989898989899450e-01 6.950214374502591275e-01 3.689231862320881405e-01
1.000000000000000000e+00 6.644129849038330482e-01 3.803022409463063802e-01

